Enhancing Routing in SD-EONs through Reinforcement Learning: A Comparative Analysis

This paper presents an optimization framework for routing in software-defined elastic optical networks using reinforcement learning algorithms. We specifically implement and compare the epsilon-greedy bandit, upper confidence bound (UCB) bandit, and Q-learning algorithms to traditional methods such as K-Shortest Paths with First-Fit core and spectrum assignment (KSP-FF) and Shortest Path with First-Fit (SPF-FF) algorithms. Our results show that Q-learning significantly outperforms traditional methods, achieving a reduction in blocking probability (BP) of up to 58.8% over KSP-FF, and 81.9% over SPF-FF under lower traffic volumes. For higher traffic volumes, Q-learning maintains superior performance with BP reductions of 41.9% over KSP-FF and 70.1% over SPF-FF. These findings demonstrate the efficacy of reinforcement learning in enhancing network performance and resource utilization in dynamic and complex environments.

==> data/erlang_1000/k3/NSFNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.221,0.128,0.1335,1,0.1075,0.209
0.0735,0.0955,0.099,2,0.1075,0.209
0.0695,0.084,0.095,3,0.1075,0.209
0.0685,0.0785,0.0785,4,0.1075,0.209
0.073,0.0785,0.0705,5,0.1075,0.209
0.0735,0.0805,0.0745,6,0.1075,0.209
0.0725,0.0785,0.07,7,0.1075,0.209
0.072,0.0785,0.065,8,0.1075,0.209
0.0745,0.0785,0.07,9,0.1075,0.209
0.0685,0.0785,0.0665,10,0.1075,0.209
0.0725,0.0785,0.066,11,0.1075,0.209
0.0735,0.0785,0.0715,12,0.1075,0.209
0.0665,0.0785,0.067,13,0.1075,0.209
0.072,0.0785,0.061,14,0.1075,0.209
0.0695,0.0785,0.062,15,0.1075,0.209
0.0705,0.0785,0.0625,16,0.1075,0.209
0.073,0.0785,0.0625,17,0.1075,0.209
0.0735,0.0785,0.0625,18,0.1075,0.209
0.0665,0.0785,0.0625,19,0.1075,0.209
0.072,0.0785,0.0625,20,0.1075,0.209
0.0745,0.0785,0.0625,21,0.1075,0.209
0.0685,0.0785,0.0625,22,0.1075,0.209
0.073,0.0785,0.0625,23,0.1075,0.209
0.072,0.0785,0.0625,24,0.1075,0.209
0.0725,0.0785,0.0625,25,0.1075,0.209
0.069,0.0785,0.0625,26,0.1075,0.209
0.0695,0.0785,0.0625,27,0.1075,0.209
0.0685,0.0785,0.0625,28,0.1075,0.209
0.0725,0.0785,0.0625,29,0.1075,0.209
0.0735,0.0785,0.0625,30,0.1075,0.209
0.0665,0.0785,0.0625,31,0.1075,0.209
0.072,0.0785,0.0625,32,0.1075,0.209
0.0695,0.0785,0.0625,33,0.1075,0.209
0.0705,0.0785,0.0625,34,0.1075,0.209
0.073,0.0785,0.0625,35,0.1075,0.209
0.072,0.0785,0.0625,36,0.1075,0.209
0.0725,0.0785,0.0625,37,0.1075,0.209
0.069,0.0785,0.0625,38,0.1075,0.209
0.0695,0.0785,0.0625,39,0.1075,0.209
0.0685,0.0785,0.0625,40,0.1075,0.209
0.0725,0.0785,0.0625,41,0.1075,0.209
0.0735,0.0785,0.0625,42,0.1075,0.209
0.0665,0.0785,0.0625,43,0.1075,0.209
0.072,0.0785,0.0625,44,0.1075,0.209
0.0745,0.0785,0.0625,45,0.1075,0.209
0.0685,0.0785,0.0625,46,0.1075,0.209
0.073,0.0785,0.0625,47,0.1075,0.209
0.072,0.0785,0.0625,48,0.1075,0.209
0.0725,0.0785,0.0625,49,0.1075,0.209
0.069,0.0785,0.0625,50,0.1075,0.209
0.0695,0.0785,0.0625,51,0.1075,0.209
0.0705,0.0785,0.0625,52,0.1075,0.209
0.073,0.0785,0.0625,53,0.1075,0.209
0.0735,0.0785,0.0625,54,0.1075,0.209
0.0665,0.0785,0.0625,55,0.1075,0.209
0.072,0.0785,0.0625,56,0.1075,0.209
0.0745,0.0785,0.0625,57,0.1075,0.209
0.0685,0.0785,0.0625,58,0.1075,0.209
0.0725,0.0785,0.0625,59,0.1075,0.209
0.0735,0.0785,0.0625,60,0.1075,0.209
0.0665,0.0785,0.0625,61,0.1075,0.209
0.072,0.0785,0.0625,62,0.1075,0.209
0.0695,0.0785,0.0625,63,0.1075,0.209
0.0705,0.0785,0.0625,64,0.1075,0.209
0.073,0.0785,0.0625,65,0.1075,0.209
0.072,0.0785,0.0625,66,0.1075,0.209
0.0725,0.0785,0.0625,67,0.1075,0.209
0.069,0.0785,0.0625,68,0.1075,0.209
0.0695,0.0785,0.0625,69,0.1075,0.209
0.0705,0.0785,0.0625,70,0.1075,0.209
0.073,0.0785,0.0625,71,0.1075,0.209
0.0735,0.0785,0.0625,72,0.1075,0.209
0.0665,0.0785,0.0625,73,0.1075,0.209
0.072,0.0785,0.0625,74,0.1075,0.209
0.0745,0.0785,0.0625,75,0.1075,0.209
0.0685,0.0785,0.0625,76,0.1075,0.209
0.0725,0.0785,0.0625,77,0.1075,0.209
0.0735,0.0785,0.0625,78,0.1075,0.209
0.0665,0.0785,0.0625,79,0.1075,0.209
0.072,0.0785,0.0625,80,0.1075,0.209
0.0695,0.0785,0.0625,81,0.1075,0.209
0.0705,0.0785,0.0625,82,0.1075,0.209
0.073,0.0785,0.0625,83,0.1075,0.209
0.072,0.0785,0.0625,84,0.1075,0.209
0.0725,0.0785,0.0625,85,0.1075,0.209
0.069,0.0785,0.0625,86,0.1075,0.209
0.0695,0.0785,0.0625,87,0.1075,0.209
0.0705,0.0785,0.0625,88,0.1075,0.209
0.073,0.0785,0.0625,89,0.1075,0.209
0.0735,0.0785,0.0625,90,0.1075,0.209
0.0665,0.0785,0.0625,91,0.1075,0.209
0.072,0.0785,0.0625,92,0.1075,0.209
0.0745,0.0785,0.0625,93,0.1075,0.209
0.0685,0.0785,0.0625,94,0.1075,0.209
0.0725,0.0785,0.0625,95,0.1075,0.209
0.0735,0.0785,0.0625,96,0.1075,0.209
0.0665,0.0785,0.0625,97,0.1075,0.209
0.072,0.0785,0.0625,98,0.1075,0.209
0.0745,0.0785,0.0625,99,0.1075,0.209
0.0685,0.0785,0.0625,100,0.1075,0.209


==> data/erlang_1000/k3/NSFNet/best_performing_v2.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf,ffll
0.221,0.128,0.1335,1,0.1075,0.209,0.066
0.0735,0.0955,0.099,2,0.1075,0.209,0.066
0.0695,0.084,0.095,3,0.1075,0.209,0.066
0.0685,0.0785,0.0785,4,0.1075,0.209,0.066
0.073,0.0785,0.0705,5,0.1075,0.209,0.066
0.0735,0.0805,0.0745,6,0.1075,0.209,0.066
0.0725,0.0785,0.07,7,0.1075,0.209,0.066
0.072,0.0785,0.065,8,0.1075,0.209,0.066
0.0745,0.0785,0.07,9,0.1075,0.209,0.066
0.0685,0.0785,0.0665,10,0.1075,0.209,0.066
0.0725,0.0785,0.066,11,0.1075,0.209,0.066
0.0735,0.0785,0.0715,12,0.1075,0.209,0.066
0.0665,0.0785,0.067,13,0.1075,0.209,0.066
0.072,0.0785,0.061,14,0.1075,0.209,0.066
0.0695,0.0785,0.062,15,0.1075,0.209,0.066
0.0705,0.0785,0.0625,16,0.1075,0.209,0.066
0.073,0.0785,0.0625,17,0.1075,0.209,0.066
0.0735,0.0785,0.0625,18,0.1075,0.209,0.066
0.0665,0.0785,0.0625,19,0.1075,0.209,0.066
0.072,0.0785,0.0625,20,0.1075,0.209,0.066
0.0745,0.0785,0.0625,21,0.1075,0.209,0.066
0.0685,0.0785,0.0625,22,0.1075,0.209,0.066
0.073,0.0785,0.0625,23,0.1075,0.209,0.066
0.072,0.0785,0.0625,24,0.1075,0.209,0.066
0.0725,0.0785,0.0625,25,0.1075,0.209,0.066
0.069,0.0785,0.0625,26,0.1075,0.209,0.066
0.0695,0.0785,0.0625,27,0.1075,0.209,0.066
0.0685,0.0785,0.0625,28,0.1075,0.209,0.066
0.0725,0.0785,0.0625,29,0.1075,0.209,0.066
0.0735,0.0785,0.0625,30,0.1075,0.209,0.066
0.0665,0.0785,0.0625,31,0.1075,0.209,0.066
0.072,0.0785,0.0625,32,0.1075,0.209,0.066
0.0695,0.0785,0.0625,33,0.1075,0.209,0.066
0.0705,0.0785,0.0625,34,0.1075,0.209,0.066
0.073,0.0785,0.0625,35,0.1075,0.209,0.066
0.072,0.0785,0.0625,36,0.1075,0.209,0.066
0.0725,0.0785,0.0625,37,0.1075,0.209,0.066
0.069,0.0785,0.0625,38,0.1075,0.209,0.066
0.0695,0.0785,0.0625,39,0.1075,0.209,0.066
0.0685,0.0785,0.0625,40,0.1075,0.209,0.066
0.0725,0.0785,0.0625,41,0.1075,0.209,0.066
0.0735,0.0785,0.0625,42,0.1075,0.209,0.066
0.0665,0.0785,0.0625,43,0.1075,0.209,0.066
0.072,0.0785,0.0625,44,0.1075,0.209,0.066
0.0745,0.0785,0.0625,45,0.1075,0.209,0.066
0.0685,0.0785,0.0625,46,0.1075,0.209,0.066
0.073,0.0785,0.0625,47,0.1075,0.209,0.066
0.072,0.0785,0.0625,48,0.1075,0.209,0.066
0.0725,0.0785,0.0625,49,0.1075,0.209,0.066
0.069,0.0785,0.0625,50,0.1075,0.209,0.066
0.0695,0.0785,0.0625,51,0.1075,0.209,0.066
0.0705,0.0785,0.0625,52,0.1075,0.209,0.066
0.073,0.0785,0.0625,53,0.1075,0.209,0.066
0.0735,0.0785,0.0625,54,0.1075,0.209,0.066
0.0665,0.0785,0.0625,55,0.1075,0.209,0.066
0.072,0.0785,0.0625,56,0.1075,0.209,0.066
0.0745,0.0785,0.0625,57,0.1075,0.209,0.066
0.0685,0.0785,0.0625,58,0.1075,0.209,0.066
0.0725,0.0785,0.0625,59,0.1075,0.209,0.066
0.0735,0.0785,0.0625,60,0.1075,0.209,0.066
0.0665,0.0785,0.0625,61,0.1075,0.209,0.066
0.072,0.0785,0.0625,62,0.1075,0.209,0.066
0.0695,0.0785,0.0625,63,0.1075,0.209,0.066
0.0705,0.0785,0.0625,64,0.1075,0.209,0.066
0.073,0.0785,0.0625,65,0.1075,0.209,0.066
0.072,0.0785,0.0625,66,0.1075,0.209,0.066
0.0725,0.0785,0.0625,67,0.1075,0.209,0.066
0.069,0.0785,0.0625,68,0.1075,0.209,0.066
0.0695,0.0785,0.0625,69,0.1075,0.209,0.066
0.0705,0.0785,0.0625,70,0.1075,0.209,0.066
0.073,0.0785,0.0625,71,0.1075,0.209,0.066
0.0735,0.0785,0.0625,72,0.1075,0.209,0.066
0.0665,0.0785,0.0625,73,0.1075,0.209,0.066
0.072,0.0785,0.0625,74,0.1075,0.209,0.066
0.0745,0.0785,0.0625,75,0.1075,0.209,0.066
0.0685,0.0785,0.0625,76,0.1075,0.209,0.066
0.0725,0.0785,0.0625,77,0.1075,0.209,0.066
0.0735,0.0785,0.0625,78,0.1075,0.209,0.066
0.0665,0.0785,0.0625,79,0.1075,0.209,0.066
0.072,0.0785,0.0625,80,0.1075,0.209,0.066
0.0695,0.0785,0.0625,81,0.1075,0.209,0.066
0.0705,0.0785,0.0625,82,0.1075,0.209,0.066
0.073,0.0785,0.0625,83,0.1075,0.209,0.066
0.072,0.0785,0.0625,84,0.1075,0.209,0.066
0.0725,0.0785,0.0625,85,0.1075,0.209,0.066
0.069,0.0785,0.0625,86,0.1075,0.209,0.066
0.0695,0.0785,0.0625,87,0.1075,0.209,0.066
0.0705,0.0785,0.0625,88,0.1075,0.209,0.066
0.073,0.0785,0.0625,89,0.1075,0.209,0.066
0.0735,0.0785,0.0625,90,0.1075,0.209,0.066
0.0665,0.0785,0.0625,91,0.1075,0.209,0.066
0.072,0.0785,0.0625,92,0.1075,0.209,0.066
0.0745,0.0785,0.0625,93,0.1075,0.209,0.066
0.0685,0.0785,0.0625,94,0.1075,0.209,0.066
0.0725,0.0785,0.0625,95,0.1075,0.209,0.066
0.0735,0.0785,0.0625,96,0.1075,0.209,0.066
0.0665,0.0785,0.0625,97,0.1075,0.209,0.066
0.072,0.0785,0.0625,98,0.1075,0.209,0.066
0.0745,0.0785,0.0625,99,0.1075,0.209,0.066
0.0685,0.0785,0.0625,100,0.1075,0.209,0.066


==> data/erlang_1000/k3/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0785,100,16_15_53_589583,0702,2000,3,NSFNet,200,0.1075,26.97674418604651,0.209,62.44019138755982,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0785,100,16_03_57_007029,0702,2000,3,NSFNet,200,0.1075,26.97674418604651,0.209,62.44019138755982,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0785,100,16_25_47_007051,0702,2000,3,NSFNet,200,0.1075,26.97674418604651,0.209,62.44019138755982,0.0,-100.0,0.01,epsilon_greedy_bandit
0.08049999999999999,100,16_31_14_413606,0702,2000,3,NSFNet,200,0.1075,25.11627906976745,0.209,61.48325358851675,10.0,-100.0,0.1,epsilon_greedy_bandit
0.08225,100,16_05_33_929667,0702,2000,3,NSFNet,200,0.1075,23.48837209302325,0.209,60.64593301435406,0.0,-1.0,0.06,epsilon_greedy_bandit
0.08275,100,16_16_56_263651,0702,2000,3,NSFNet,200,0.1075,23.023255813953483,0.209,60.406698564593285,0.0,-10.0,0.06,epsilon_greedy_bandit
0.08299999999999999,100,16_27_55_732991,0702,2000,3,NSFNet,200,0.1075,22.79069767441861,0.209,60.28708133971292,1.0,-100.0,0.01,epsilon_greedy_bandit
0.08475,100,16_26_16_352974,0702,2000,3,NSFNet,200,0.1075,21.16279069767441,0.209,59.44976076555023,0.0,-100.0,0.06,epsilon_greedy_bandit
0.08499999999999999,100,16_18_03_724236,0702,2000,3,NSFNet,200,0.1075,20.93023255813954,0.209,59.33014354066985,1.0,-10.0,0.01,epsilon_greedy_bandit
0.08499999999999999,100,16_30_29_492144,0702,2000,3,NSFNet,200,0.1075,20.93023255813954,0.209,59.33014354066985,10.0,-100.0,0.01,epsilon_greedy_bandit
0.08574999999999999,100,16_29_03_188013,0702,2000,3,NSFNet,200,0.1075,20.23255813953489,0.209,58.97129186602871,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0871,100,16_19_07_866412,0702,2000,3,NSFNet,200,0.1075,18.976744186046513,0.209,58.325358851674636,1.0,-10.0,0.1,epsilon_greedy_bandit
0.09365,100,16_28_26_675796,0702,2000,3,NSFNet,200,0.1075,12.88372093023256,0.209,55.19138755980861,1.0,-100.0,0.06,epsilon_greedy_bandit
0.09475,100,16_27_22_979902,0702,2000,3,NSFNet,200,0.1075,11.860465116279068,0.209,54.665071770334926,0.0,-100.0,0.2,epsilon_greedy_bandit
0.09485,100,16_29_33_906601,0702,2000,3,NSFNet,200,0.1075,11.76744186046511,0.209,54.61722488038278,1.0,-100.0,0.2,epsilon_greedy_bandit
0.095,100,16_07_09_530970,0702,2000,3,NSFNet,200,0.1075,11.627906976744184,0.209,54.54545454545454,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0985,100,16_32_07_268298,0702,2000,3,NSFNet,200,0.1075,8.372093023255808,0.209,52.87081339712918,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0985,100,16_19_41_746405,0702,2000,3,NSFNet,200,0.1075,8.372093023255808,0.209,52.87081339712918,1.0,-10.0,0.2,epsilon_greedy_bandit
0.1005,100,16_30_38_200205,0702,2000,3,NSFNet,200,0.1075,6.511627906976737,0.209,51.91387559808612,10.0,-100.0,0.06,epsilon_greedy_bandit
0.1005,100,16_18_36_241084,0702,2000,3,NSFNet,200,0.1075,6.511627906976737,0.209,51.91387559808612,1.0,-10.0,0.06,epsilon_greedy_bandit
0.10129999999999999,100,16_17_29_303571,0702,2000,3,NSFNet,200,0.1075,5.7674418604651265,0.209,51.53110047846891,0.0,-10.0,0.2,epsilon_greedy_bandit
0.1045,100,16_26_51_776488,0702,2000,3,NSFNet,200,0.1075,2.790697674418607,0.209,50.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.1052,100,16_21_55_222254,0702,2000,3,NSFNet,200,0.1075,2.139534883720927,0.209,49.665071770334926,10.0,-10.0,0.1,epsilon_greedy_bandit
0.10625,100,16_16_57_833405,0702,2000,3,NSFNet,200,0.1075,1.1627906976744196,0.209,49.16267942583732,0.0,-10.0,0.1,epsilon_greedy_bandit
0.10705,100,16_33_39_852573,0702,2000,3,NSFNet,200,0.1075,0.41860465116278334,0.209,48.77990430622009,100.0,-100.0,0.1,epsilon_greedy_bandit
0.11250000000000002,100,16_22_24_690437,0702,2000,3,NSFNet,200,0.1075,-4.651162790697692,0.209,46.17224880382774,10.0,-10.0,0.2,epsilon_greedy_bandit
0.11474999999999999,100,16_06_39_529828,0702,2000,3,NSFNet,200,0.1075,-6.744186046511621,0.209,45.09569377990431,0.0,-1.0,0.1,epsilon_greedy_bandit
0.1165,100,16_20_13_104474,0702,2000,3,NSFNet,200,0.1075,-8.372093023255822,0.209,44.25837320574162,10.0,-10.0,0.01,epsilon_greedy_bandit
0.11725,100,16_08_51_259978,0702,2000,3,NSFNet,200,0.1075,-9.06976744186046,0.209,43.899521531100476,1.0,-1.0,0.1,epsilon_greedy_bandit
0.1173,100,16_33_54_328784,0702,2000,3,NSFNet,200,0.1075,-9.116279069767446,0.209,43.8755980861244,100.0,-100.0,0.2,epsilon_greedy_bandit
0.11749999999999998,100,16_09_55_052031,0702,2000,3,NSFNet,200,0.1075,-9.302325581395332,0.209,43.779904306220104,1.0,-1.0,0.2,epsilon_greedy_bandit
0.12250000000000001,100,16_07_43_635751,0702,2000,3,NSFNet,200,0.1075,-13.953488372093037,0.209,41.38755980861244,1.0,-1.0,0.01,epsilon_greedy_bandit
0.126,100,16_21_40_284476,0702,2000,3,NSFNet,200,0.1075,-17.209302325581397,0.209,39.71291866028708,10.0,-10.0,0.06,epsilon_greedy_bandit
0.12800000000000003,100,16_32_59_618882,0702,2000,3,NSFNet,200,0.1075,-19.069767441860495,0.209,38.755980861244,100.0,-100.0,0.06,epsilon_greedy_bandit
0.12999999999999998,100,16_32_18_523140,0702,2000,3,NSFNet,200,0.1075,-20.930232558139515,0.209,37.799043062200965,100.0,-100.0,0.01,epsilon_greedy_bandit
0.1305,100,16_08_16_177361,0702,2000,3,NSFNet,200,0.1075,-21.39534883720931,0.209,37.559808612440186,1.0,-1.0,0.06,epsilon_greedy_bandit
0.1329,100,16_02_51_314678,0702,2000,3,NSFNet,200,0.1075,-23.62790697674418,0.209,36.411483253588514,100.0,0.0,0.2,epsilon_greedy_bandit
0.13325,100,16_14_50_262704,0702,2000,3,NSFNet,200,0.1075,-23.95348837209303,0.209,36.244019138755974,100.0,-1.0,0.1,epsilon_greedy_bandit
0.13355,100,15_54_52_789728,0702,2000,3,NSFNet,200,0.1075,-24.232558139534888,0.209,36.10047846889952,1.0,0.0,0.2,epsilon_greedy_bandit
0.13455,100,16_00_11_893082,0702,2000,3,NSFNet,200,0.1075,-25.162790697674424,0.209,35.62200956937799,10.0,0.0,0.2,epsilon_greedy_bandit
0.13495000000000004,100,16_12_04_751104,0702,2000,3,NSFNet,200,0.1075,-25.534883720930274,0.209,35.430622009569355,10.0,-1.0,0.1,epsilon_greedy_bandit
0.13565000000000002,100,16_00_18_482095,0702,2000,3,NSFNet,200,0.1075,-26.186046511627932,0.209,35.095693779904295,10.0,0.0,0.1,epsilon_greedy_bandit
0.13595000000000002,100,16_15_24_400776,0702,2000,3,NSFNet,200,0.1075,-26.465116279069782,0.209,34.95215311004783,100.0,-1.0,0.2,epsilon_greedy_bandit
0.1366,100,15_54_20_885616,0702,2000,3,NSFNet,200,0.1075,-27.069767441860463,0.209,34.64114832535885,1.0,0.0,0.1,epsilon_greedy_bandit
0.1384,100,16_02_22_396885,0702,2000,3,NSFNet,200,0.1075,-28.744186046511626,0.209,33.7799043062201,100.0,0.0,0.1,epsilon_greedy_bandit
0.13890000000000002,100,16_24_41_776122,0702,2000,3,NSFNet,200,0.1075,-29.209302325581422,0.209,33.54066985645932,100.0,-10.0,0.2,epsilon_greedy_bandit
0.14035000000000003,100,16_12_41_597623,0702,2000,3,NSFNet,200,0.1075,-30.55813953488375,0.209,32.84688995215309,10.0,-1.0,0.2,epsilon_greedy_bandit
0.14275,100,16_24_10_157936,0702,2000,3,NSFNet,200,0.1075,-32.790697674418595,0.209,31.698564593301437,100.0,-10.0,0.1,epsilon_greedy_bandit
0.1892,100,16_23_33_162911,0702,2000,3,NSFNet,200,0.1075,-76.00000000000001,0.209,9.47368421052631,100.0,-10.0,0.06,epsilon_greedy_bandit
0.1892,100,15_59_40_421014,0702,2000,3,NSFNet,200,0.1075,-76.00000000000001,0.209,9.47368421052631,10.0,0.0,0.06,epsilon_greedy_bandit
0.1892,100,15_53_57_031170,0702,2000,3,NSFNet,200,0.1075,-76.00000000000001,0.209,9.47368421052631,1.0,0.0,0.06,epsilon_greedy_bandit
0.1892,100,16_11_01_737932,0702,2000,3,NSFNet,200,0.1075,-76.00000000000001,0.209,9.47368421052631,10.0,-1.0,0.06,epsilon_greedy_bandit
0.1892,100,16_01_19_978207,0702,2000,3,NSFNet,200,0.1075,-76.00000000000001,0.209,9.47368421052631,100.0,0.0,0.06,epsilon_greedy_bandit
0.1935,100,16_10_56_425081,0702,2000,3,NSFNet,200,0.1075,-80.0,0.209,7.416267942583726,10.0,-1.0,0.01,epsilon_greedy_bandit
0.1935,100,16_00_45_995298,0702,2000,3,NSFNet,200,0.1075,-80.0,0.209,7.416267942583726,100.0,0.0,0.01,epsilon_greedy_bandit
0.1935,100,15_55_25_199681,0702,2000,3,NSFNet,200,0.1075,-80.0,0.209,7.416267942583726,10.0,0.0,0.01,epsilon_greedy_bandit
0.1935,100,16_13_14_547809,0702,2000,3,NSFNet,200,0.1075,-80.0,0.209,7.416267942583726,100.0,-1.0,0.01,epsilon_greedy_bandit
0.1935,100,16_22_59_379742,0702,2000,3,NSFNet,200,0.1075,-80.0,0.209,7.416267942583726,100.0,-10.0,0.01,epsilon_greedy_bandit
0.1935,100,15_54_08_880203,0702,2000,3,NSFNet,200,0.1075,-80.0,0.209,7.416267942583726,1.0,0.0,0.01,epsilon_greedy_bandit
0.19720000000000001,100,16_14_05_644897,0702,2000,3,NSFNet,200,0.1075,-83.44186046511629,0.209,5.645933014354056,100.0,-1.0,0.06,epsilon_greedy_bandit
0.2065,100,15_53_18_499261,0702,2000,3,NSFNet,200,0.1075,-92.09302325581395,0.209,1.1961722488038289,0.0,0.0,0.01,epsilon_greedy_bandit
0.207,100,15_53_51_689691,0702,2000,3,NSFNet,200,0.1075,-92.55813953488371,0.209,0.956937799043063,0.0,0.0,0.2,epsilon_greedy_bandit
0.20949999999999996,100,15_54_00_346803,0702,2000,3,NSFNet,200,0.1075,-94.88372093023253,0.209,-0.23923444976075248,0.0,0.0,0.1,epsilon_greedy_bandit
0.213,100,15_53_51_192269,0702,2000,3,NSFNet,200,0.1075,-98.13953488372093,0.209,-1.913875598086126,0.0,0.0,0.06,epsilon_greedy_bandit


==> data/erlang_1000/k3/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0625,100,22_31_54_060720,0702,2000,3,NSFNet,200,0.1075,41.860465116279066,0.209,70.0956937799043,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0625,100,22_31_59_279291,0702,2000,3,NSFNet,200,0.1075,41.860465116279066,0.209,70.0956937799043,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0625,100,22_37_51_882474,0702,2000,3,NSFNet,200,0.1075,41.860465116279066,0.209,70.0956937799043,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0625,100,22_37_53_128225,0702,2000,3,NSFNet,200,0.1075,41.860465116279066,0.209,70.0956937799043,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.06505000000000001,100,22_31_53_964753,0702,2000,3,NSFNet,200,0.1075,39.488372093023244,0.209,68.87559808612438,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.06505000000000001,100,22_31_56_099791,0702,2000,3,NSFNet,200,0.1075,39.488372093023244,0.209,68.87559808612438,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.06505000000000001,100,22_37_54_377029,0702,2000,3,NSFNet,200,0.1075,39.488372093023244,0.209,68.87559808612438,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.06505000000000001,100,22_37_53_983791,0702,2000,3,NSFNet,200,0.1075,39.488372093023244,0.209,68.87559808612438,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0666,100,22_31_55_105662,0702,2000,3,NSFNet,200,0.1075,38.04651162790697,0.209,68.13397129186602,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0666,100,22_37_52_786259,0702,2000,3,NSFNet,200,0.1075,38.04651162790697,0.209,68.13397129186602,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0666,100,22_37_56_443239,0702,2000,3,NSFNet,200,0.1075,38.04651162790697,0.209,68.13397129186602,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0666,100,22_31_57_329007,0702,2000,3,NSFNet,200,0.1075,38.04651162790697,0.209,68.13397129186602,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.06675,100,22_37_23_411899,0702,2000,3,NSFNet,200,0.1075,37.906976744186046,0.209,68.06220095693779,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.06675,100,22_31_55_638259,0702,2000,3,NSFNet,200,0.1075,37.906976744186046,0.209,68.06220095693779,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.06675,100,22_37_56_488857,0702,2000,3,NSFNet,200,0.1075,37.906976744186046,0.209,68.06220095693779,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.06675,100,22_31_53_020574,0702,2000,3,NSFNet,200,0.1075,37.906976744186046,0.209,68.06220095693779,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.06835000000000001,100,22_36_54_459205,0702,2000,3,NSFNet,200,0.1075,36.41860465116278,0.209,67.29665071770336,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.06925,100,22_37_03_458974,0702,2000,3,NSFNet,200,0.1075,35.581395348837205,0.209,66.86602870813397,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.06925,100,22_36_56_640353,0702,2000,3,NSFNet,200,0.1075,35.581395348837205,0.209,66.86602870813397,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.06965,100,22_37_07_214863,0702,2000,3,NSFNet,200,0.1075,35.20930232558139,0.209,66.67464114832535,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.07065,100,22_37_21_091801,0702,2000,3,NSFNet,200,0.1075,34.279069767441854,0.209,66.19617224880382,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.07075000000000001,100,22_39_00_376613,0702,2000,3,NSFNet,200,0.1075,34.1860465116279,0.209,66.14832535885166,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.07075000000000001,100,22_32_18_424990,0702,2000,3,NSFNet,200,0.1075,34.1860465116279,0.209,66.14832535885166,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0723,100,22_37_51_036255,0702,2000,3,NSFNet,200,0.1075,32.74418604651162,0.209,65.4066985645933,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0723,100,22_31_55_106753,0702,2000,3,NSFNet,200,0.1075,32.74418604651162,0.209,65.4066985645933,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0723,100,22_31_53_280402,0702,2000,3,NSFNet,200,0.1075,32.74418604651162,0.209,65.4066985645933,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0723,100,22_37_53_922572,0702,2000,3,NSFNet,200,0.1075,32.74418604651162,0.209,65.4066985645933,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.07264999999999999,100,22_37_05_226173,0702,2000,3,NSFNet,200,0.1075,32.418604651162795,0.209,65.23923444976076,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.07264999999999999,100,22_37_03_458499,0702,2000,3,NSFNet,200,0.1075,32.418604651162795,0.209,65.23923444976076,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.07344999999999999,100,22_31_54_961588,0702,2000,3,NSFNet,200,0.1075,31.674418604651173,0.209,64.85645933014355,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.07344999999999999,100,22_31_58_154684,0702,2000,3,NSFNet,200,0.1075,31.674418604651173,0.209,64.85645933014355,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.07344999999999999,100,22_38_29_471770,0702,2000,3,NSFNet,200,0.1075,31.674418604651173,0.209,64.85645933014355,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.07344999999999999,100,22_37_58_417859,0702,2000,3,NSFNet,200,0.1075,31.674418604651173,0.209,64.85645933014355,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0748,100,22_37_22_039760,0702,2000,3,NSFNet,200,0.1075,30.418604651162784,0.209,64.21052631578948,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.07494999999999999,100,22_31_58_699652,0702,2000,3,NSFNet,200,0.1075,30.279069767441868,0.209,64.13875598086125,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.07494999999999999,100,22_38_52_812007,0702,2000,3,NSFNet,200,0.1075,30.279069767441868,0.209,64.13875598086125,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.07515,100,22_36_55_990159,0702,2000,3,NSFNet,200,0.1075,30.093023255813954,0.209,64.04306220095694,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.07515,100,22_36_55_751829,0702,2000,3,NSFNet,200,0.1075,30.093023255813954,0.209,64.04306220095694,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0765,100,22_37_04_425070,0702,2000,3,NSFNet,200,0.1075,28.837209302325583,0.209,63.397129186602875,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0765,100,22_36_53_699959,0702,2000,3,NSFNet,200,0.1075,28.837209302325583,0.209,63.397129186602875,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0776,100,22_36_55_769699,0702,2000,3,NSFNet,200,0.1075,27.81395348837209,0.209,62.87081339712919,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0776,100,22_37_03_459105,0702,2000,3,NSFNet,200,0.1075,27.81395348837209,0.209,62.87081339712919,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.07995,100,22_36_55_990217,0702,2000,3,NSFNet,200,0.1075,25.627906976744192,0.209,61.746411483253596,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.07995,100,22_36_55_431910,0702,2000,3,NSFNet,200,0.1075,25.627906976744192,0.209,61.746411483253596,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.08275,100,22_37_22_889474,0702,2000,3,NSFNet,200,0.1075,23.023255813953483,0.209,60.406698564593285,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0854,100,22_38_51_327156,0702,2000,3,NSFNet,200,0.1075,20.558139534883715,0.209,59.138755980861234,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0854,100,22_32_01_038018,0702,2000,3,NSFNet,200,0.1075,20.558139534883715,0.209,59.138755980861234,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.08925,100,22_34_46_598047,0702,2000,3,NSFNet,200,0.1075,16.976744186046513,0.209,57.29665071770334,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.08925,100,22_39_32_446614,0702,2000,3,NSFNet,200,0.1075,16.976744186046513,0.209,57.29665071770334,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0926,100,22_32_32_367270,0702,2000,3,NSFNet,200,0.1075,13.860465116279066,0.209,55.69377990430622,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0926,100,22_39_36_162459,0702,2000,3,NSFNet,200,0.1075,13.860465116279066,0.209,55.69377990430622,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.09555,100,22_40_54_658121,0702,2000,3,NSFNet,200,0.1075,11.116279069767444,0.209,54.2822966507177,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.09555,100,22_35_47_513103,0702,2000,3,NSFNet,200,0.1075,11.116279069767444,0.209,54.2822966507177,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.09555,100,22_30_56_244992,0702,2000,3,NSFNet,200,0.1075,11.116279069767444,0.209,54.2822966507177,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.09555,100,22_40_06_437999,0702,2000,3,NSFNet,200,0.1075,11.116279069767444,0.209,54.2822966507177,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.09555,100,22_35_50_398317,0702,2000,3,NSFNet,200,0.1075,11.116279069767444,0.209,54.2822966507177,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.09575,100,22_39_50_508963,0702,2000,3,NSFNet,200,0.1075,10.930232558139531,0.209,54.186602870813395,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.09575,100,22_37_21_555181,0702,2000,3,NSFNet,200,0.1075,10.930232558139531,0.209,54.186602870813395,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.09575,100,22_34_41_498374,0702,2000,3,NSFNet,200,0.1075,10.930232558139531,0.209,54.186602870813395,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0975,100,22_35_49_549559,0702,2000,3,NSFNet,200,0.1075,9.302325581395344,0.209,53.34928229665071,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0975,100,22_40_37_744596,0702,2000,3,NSFNet,200,0.1075,9.302325581395344,0.209,53.34928229665071,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0975,100,22_30_54_560082,0702,2000,3,NSFNet,200,0.1075,9.302325581395344,0.209,53.34928229665071,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0975,100,22_40_05_694015,0702,2000,3,NSFNet,200,0.1075,9.302325581395344,0.209,53.34928229665071,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0975,100,22_35_51_372979,0702,2000,3,NSFNet,200,0.1075,9.302325581395344,0.209,53.34928229665071,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0975,100,22_30_59_213331,0702,2000,3,NSFNet,200,0.1075,9.302325581395344,0.209,53.34928229665071,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.09825,100,22_36_20_869973,0702,2000,3,NSFNet,200,0.1075,8.604651162790693,0.209,52.99043062200957,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.09825,100,22_30_57_590265,0702,2000,3,NSFNet,200,0.1075,8.604651162790693,0.209,52.99043062200957,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.09825,100,22_41_08_678580,0702,2000,3,NSFNet,200,0.1075,8.604651162790693,0.209,52.99043062200957,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.10200000000000001,100,22_40_37_021396,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.10200000000000001,100,22_40_37_715962,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.10200000000000001,100,22_35_13_829127,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.10200000000000001,100,22_30_57_346981,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.10200000000000001,100,22_34_47_826048,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.10200000000000001,100,22_40_37_714534,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.10200000000000001,100,22_30_57_347193,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.10200000000000001,100,22_30_56_030865,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.10200000000000001,100,22_35_46_605753,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.10200000000000001,100,22_39_50_389628,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.10200000000000001,100,22_40_03_927456,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.10200000000000001,100,22_40_02_821582,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.10200000000000001,100,22_35_52_608407,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.10200000000000001,100,22_35_45_821405,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.10200000000000001,100,22_30_53_563212,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.10200000000000001,100,22_30_57_347318,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.10200000000000001,100,22_31_02_178679,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.10200000000000001,100,22_35_13_881286,0702,2000,3,NSFNet,200,0.1075,5.116279069767433,0.209,51.19617224880382,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.1055,100,22_36_20_554285,0702,2000,3,NSFNet,200,0.1075,1.8604651162790715,0.209,49.52153110047847,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.1055,100,22_41_09_557799,0702,2000,3,NSFNet,200,0.1075,1.8604651162790715,0.209,49.52153110047847,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.1055,100,22_30_56_430452,0702,2000,3,NSFNet,200,0.1075,1.8604651162790715,0.209,49.52153110047847,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.11100000000000002,100,22_40_49_399884,0702,2000,3,NSFNet,200,0.1075,-3.255813953488388,0.209,46.88995215311004,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.11100000000000002,100,22_35_50_444843,0702,2000,3,NSFNet,200,0.1075,-3.255813953488388,0.209,46.88995215311004,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.11100000000000002,100,22_40_40_519939,0702,2000,3,NSFNet,200,0.1075,-3.255813953488388,0.209,46.88995215311004,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.11100000000000002,100,22_30_56_244847,0702,2000,3,NSFNet,200,0.1075,-3.255813953488388,0.209,46.88995215311004,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.11100000000000002,100,22_30_54_482871,0702,2000,3,NSFNet,200,0.1075,-3.255813953488388,0.209,46.88995215311004,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.11100000000000002,100,22_35_46_411165,0702,2000,3,NSFNet,200,0.1075,-3.255813953488388,0.209,46.88995215311004,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.1137,100,22_36_22_650767,0702,2000,3,NSFNet,200,0.1075,-5.767441860465114,0.209,45.59808612440192,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.1137,100,22_41_28_214764,0702,2000,3,NSFNet,200,0.1075,-5.767441860465114,0.209,45.59808612440192,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.1137,100,22_30_55_578194,0702,2000,3,NSFNet,200,0.1075,-5.767441860465114,0.209,45.59808612440192,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.12149999999999998,100,22_30_56_245616,0702,2000,3,NSFNet,200,0.1075,-13.023255813953474,0.209,41.86602870813398,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.12149999999999998,100,22_35_50_444824,0702,2000,3,NSFNet,200,0.1075,-13.023255813953474,0.209,41.86602870813398,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.12149999999999998,100,22_40_51_593315,0702,2000,3,NSFNet,200,0.1075,-13.023255813953474,0.209,41.86602870813398,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.12165,100,22_35_50_957980,0702,2000,3,NSFNet,200,0.1075,-13.162790697674415,0.209,41.794258373205736,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.12165,100,22_40_56_339720,0702,2000,3,NSFNet,200,0.1075,-13.162790697674415,0.209,41.794258373205736,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.12165,100,22_30_55_578134,0702,2000,3,NSFNet,200,0.1075,-13.162790697674415,0.209,41.794258373205736,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.12250000000000001,100,22_30_53_087727,0702,2000,3,NSFNet,200,0.1075,-13.953488372093037,0.209,41.38755980861244,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.1237,100,22_35_52_378343,0702,2000,3,NSFNet,200,0.1075,-15.06976744186047,0.209,40.8133971291866,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1237,100,22_30_55_578253,0702,2000,3,NSFNet,200,0.1075,-15.06976744186047,0.209,40.8133971291866,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.1237,100,22_41_12_090625,0702,2000,3,NSFNet,200,0.1075,-15.06976744186047,0.209,40.8133971291866,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.161,100,22_36_59_264926,0702,2000,3,NSFNet,200,0.1075,-49.76744186046512,0.209,22.96650717703349,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.161,100,22_30_57_230972,0702,2000,3,NSFNet,200,0.1075,-49.76744186046512,0.209,22.96650717703349,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.16695000000000002,100,22_36_53_469213,0702,2000,3,NSFNet,200,0.1075,-55.302325581395365,0.209,20.119617224880372,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.16695000000000002,100,22_30_57_240310,0702,2000,3,NSFNet,200,0.1075,-55.302325581395365,0.209,20.119617224880372,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.16824999999999998,100,22_31_53_631916,0702,2000,3,NSFNet,200,0.1075,-56.511627906976734,0.209,19.497607655502396,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.17319999999999997,100,22_31_54_117700,0702,2000,3,NSFNet,200,0.1075,-61.11627906976741,0.209,17.129186602870828,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.17625,100,22_30_54_143237,0702,2000,3,NSFNet,200,0.1075,-63.95348837209301,0.209,15.669856459330145,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.17625,100,22_36_50_324317,0702,2000,3,NSFNet,200,0.1075,-63.95348837209301,0.209,15.669856459330145,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.17625,100,22_37_01_265399,0702,2000,3,NSFNet,200,0.1075,-63.95348837209301,0.209,15.669856459330145,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.17625,100,22_30_53_517361,0702,2000,3,NSFNet,200,0.1075,-63.95348837209301,0.209,15.669856459330145,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.18495,100,22_31_59_066814,0702,2000,3,NSFNet,200,0.1075,-72.04651162790698,0.209,11.507177033492818,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.18744999999999998,100,22_36_58_542891,0702,2000,3,NSFNet,200,0.1075,-74.37209302325579,0.209,10.311004784689002,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.18744999999999998,100,22_30_52_391289,0702,2000,3,NSFNet,200,0.1075,-74.37209302325579,0.209,10.311004784689002,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.18744999999999998,100,22_30_57_344266,0702,2000,3,NSFNet,200,0.1075,-74.37209302325579,0.209,10.311004784689002,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.18744999999999998,100,22_36_55_864576,0702,2000,3,NSFNet,200,0.1075,-74.37209302325579,0.209,10.311004784689002,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.18785000000000002,100,22_31_28_417572,0702,2000,3,NSFNet,200,0.1075,-74.74418604651166,0.209,10.119617224880372,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.18785000000000002,100,22_31_54_548921,0702,2000,3,NSFNet,200,0.1075,-74.74418604651166,0.209,10.119617224880372,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.18819999999999998,100,22_36_59_265212,0702,2000,3,NSFNet,200,0.1075,-75.06976744186045,0.209,9.952153110047854,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.18819999999999998,100,22_30_53_659628,0702,2000,3,NSFNet,200,0.1075,-75.06976744186045,0.209,9.952153110047854,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.19014999999999999,100,22_30_57_344277,0702,2000,3,NSFNet,200,0.1075,-76.88372093023254,0.209,9.019138755980864,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.19014999999999999,100,22_30_52_391508,0702,2000,3,NSFNet,200,0.1075,-76.88372093023254,0.209,9.019138755980864,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.19014999999999999,100,22_36_55_456264,0702,2000,3,NSFNet,200,0.1075,-76.88372093023254,0.209,9.019138755980864,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.19014999999999999,100,22_36_51_861627,0702,2000,3,NSFNet,200,0.1075,-76.88372093023254,0.209,9.019138755980864,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.19090000000000001,100,22_31_28_416788,0702,2000,3,NSFNet,200,0.1075,-77.58139534883722,0.209,8.660287081339703,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.19090000000000001,100,22_31_54_462133,0702,2000,3,NSFNet,200,0.1075,-77.58139534883722,0.209,8.660287081339703,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.19495,100,22_31_28_418067,0702,2000,3,NSFNet,200,0.1075,-81.34883720930233,0.209,6.722488038277502,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.19495,100,22_31_55_077922,0702,2000,3,NSFNet,200,0.1075,-81.34883720930233,0.209,6.722488038277502,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.21000000000000002,100,22_36_21_518102,0702,2000,3,NSFNet,200,0.1075,-95.34883720930235,0.209,-0.4784688995215448,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.21000000000000002,100,22_30_58_358700,0702,2000,3,NSFNet,200,0.1075,-95.34883720930235,0.209,-0.4784688995215448,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.21000000000000002,100,22_30_53_517303,0702,2000,3,NSFNet,200,0.1075,-95.34883720930235,0.209,-0.4784688995215448,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.21000000000000002,100,22_36_52_875493,0702,2000,3,NSFNet,200,0.1075,-95.34883720930235,0.209,-0.4784688995215448,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.21025,100,22_36_59_576762,0702,2000,3,NSFNet,200,0.1075,-95.5813953488372,0.209,-0.5980861244019144,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.21025,100,22_30_52_391261,0702,2000,3,NSFNet,200,0.1075,-95.5813953488372,0.209,-0.5980861244019144,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.21025,100,22_36_55_367078,0702,2000,3,NSFNet,200,0.1075,-95.5813953488372,0.209,-0.5980861244019144,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.2105,100,22_31_28_297787,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.2105,100,22_36_19_924700,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.2105,100,22_31_28_297786,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.2105,100,22_30_58_138341,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.2105,100,22_31_14_938648,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.2105,100,22_31_26_537842,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.2105,100,22_30_53_517301,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.2105,100,22_36_52_050961,0702,2000,3,NSFNet,200,0.1075,-95.81395348837209,0.209,-0.7177033492822974,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.2125,100,22_31_15_659414,0702,2000,3,NSFNet,200,0.1075,-97.67441860465115,0.209,-1.6746411483253603,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.2125,100,22_31_28_297691,0702,2000,3,NSFNet,200,0.1075,-97.67441860465115,0.209,-1.6746411483253603,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.21469999999999997,100,22_36_59_264958,0702,2000,3,NSFNet,200,0.1075,-99.72093023255812,0.209,-2.727272727272719,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.21469999999999997,100,22_30_53_647454,0702,2000,3,NSFNet,200,0.1075,-99.72093023255812,0.209,-2.727272727272719,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.21749999999999997,100,22_31_55_078260,0702,2000,3,NSFNet,200,0.1075,-102.32558139534882,0.209,-4.066985645933005,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.223,100,22_30_53_647890,0702,2000,3,NSFNet,200,0.1075,-107.44186046511628,0.209,-6.698564593301441,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.223,100,22_36_51_410654,0702,2000,3,NSFNet,200,0.1075,-107.44186046511628,0.209,-6.698564593301441,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.23085000000000006,100,22_31_55_573735,0702,2000,3,NSFNet,200,0.1075,-114.74418604651169,0.209,-10.454545454545485,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.23450000000000001,100,22_36_52_515589,0702,2000,3,NSFNet,200,0.1075,-118.13953488372093,0.209,-12.200956937799054,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.23450000000000001,100,22_30_54_143905,0702,2000,3,NSFNet,200,0.1075,-118.13953488372093,0.209,-12.200956937799054,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.23599999999999993,100,22_31_55_078075,0702,2000,3,NSFNet,200,0.1075,-119.5348837209302,0.209,-12.918660287081313,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning


==> data/erlang_1000/k3/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0709,100,16_22_26_695758,0702,2000,3,NSFNet,200,0.1075,34.04651162790697,0.209,66.07655502392345,10.0,-10.0,0.2,ucb_bandit
0.0709,100,16_21_55_784680,0702,2000,3,NSFNet,200,0.1075,34.04651162790697,0.209,66.07655502392345,10.0,-10.0,0.1,ucb_bandit
0.0709,100,16_20_13_105014,0702,2000,3,NSFNet,200,0.1075,34.04651162790697,0.209,66.07655502392345,10.0,-10.0,0.01,ucb_bandit
0.0709,100,16_21_21_410547,0702,2000,3,NSFNet,200,0.1075,34.04651162790697,0.209,66.07655502392345,10.0,-10.0,0.06,ucb_bandit
0.07114999999999999,100,16_03_24_928231,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,0.0,0.2,ucb_bandit
0.07114999999999999,100,16_02_22_413773,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,0.0,0.1,ucb_bandit
0.07114999999999999,100,16_29_33_923304,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,1.0,-100.0,0.2,ucb_bandit
0.07114999999999999,100,16_29_03_668727,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,1.0,-100.0,0.1,ucb_bandit
0.07114999999999999,100,16_27_22_979142,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,0.0,-100.0,0.2,ucb_bandit
0.07114999999999999,100,16_26_53_532913,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,0.0,-100.0,0.1,ucb_bandit
0.07114999999999999,100,16_01_17_200020,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,0.0,0.06,ucb_bandit
0.07114999999999999,100,16_00_47_603324,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,0.0,0.01,ucb_bandit
0.07114999999999999,100,16_31_50_335043,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,10.0,-100.0,0.2,ucb_bandit
0.07114999999999999,100,16_31_14_411930,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,10.0,-100.0,0.1,ucb_bandit
0.07114999999999999,100,16_28_27_791023,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,1.0,-100.0,0.06,ucb_bandit
0.07114999999999999,100,16_27_55_732994,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,1.0,-100.0,0.01,ucb_bandit
0.07114999999999999,100,16_32_18_523167,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-100.0,0.01,ucb_bandit
0.07114999999999999,100,16_25_46_617310,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,0.0,-100.0,0.01,ucb_bandit
0.07114999999999999,100,16_26_17_334032,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,0.0,-100.0,0.06,ucb_bandit
0.07114999999999999,100,16_32_54_267804,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-100.0,0.06,ucb_bandit
0.07114999999999999,100,16_22_59_379623,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-10.0,0.01,ucb_bandit
0.07114999999999999,100,16_23_37_164471,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-10.0,0.06,ucb_bandit
0.07114999999999999,100,16_30_29_491430,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,10.0,-100.0,0.01,ucb_bandit
0.07114999999999999,100,16_33_27_476502,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-100.0,0.1,ucb_bandit
0.07114999999999999,100,16_33_54_329635,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-100.0,0.2,ucb_bandit
0.07114999999999999,100,16_30_39_038467,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,10.0,-100.0,0.06,ucb_bandit
0.07114999999999999,100,16_25_00_216473,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-10.0,0.2,ucb_bandit
0.07114999999999999,100,16_24_07_065838,0702,2000,3,NSFNet,200,0.1075,33.8139534883721,0.209,65.95693779904308,100.0,-10.0,0.1,ucb_bandit
0.07135,100,16_14_51_028921,0702,2000,3,NSFNet,200,0.1075,33.627906976744185,0.209,65.86124401913875,100.0,-1.0,0.1,ucb_bandit
0.07135,100,16_14_45_122305,0702,2000,3,NSFNet,200,0.1075,33.627906976744185,0.209,65.86124401913875,100.0,-1.0,0.06,ucb_bandit
0.07135,100,16_15_20_919834,0702,2000,3,NSFNet,200,0.1075,33.627906976744185,0.209,65.86124401913875,100.0,-1.0,0.2,ucb_bandit
0.07135,100,16_13_29_140534,0702,2000,3,NSFNet,200,0.1075,33.627906976744185,0.209,65.86124401913875,100.0,-1.0,0.01,ucb_bandit
0.08185,100,16_15_53_589393,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,0.0,-10.0,0.01,ucb_bandit
0.08185,100,16_17_28_800576,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,0.0,-10.0,0.2,ucb_bandit
0.08185,100,16_16_57_419479,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,0.0,-10.0,0.1,ucb_bandit
0.08185,100,16_00_11_893127,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,10.0,0.0,0.2,ucb_bandit
0.08185,100,15_59_40_421015,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,10.0,0.0,0.06,ucb_bandit
0.08185,100,16_00_18_482484,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,10.0,0.0,0.1,ucb_bandit
0.08185,100,16_16_26_225197,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,0.0,-10.0,0.06,ucb_bandit
0.08185,100,15_58_07_502199,0702,2000,3,NSFNet,200,0.1075,23.860465116279066,0.209,60.83732057416268,10.0,0.0,0.01,ucb_bandit
0.08449999999999999,100,16_10_45_241700,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,10.0,-1.0,0.01,ucb_bandit
0.08449999999999999,100,16_19_06_044924,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,1.0,-10.0,0.1,ucb_bandit
0.08449999999999999,100,16_11_00_210633,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,10.0,-1.0,0.06,ucb_bandit
0.08449999999999999,100,16_18_36_241155,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,1.0,-10.0,0.06,ucb_bandit
0.08449999999999999,100,16_12_07_852679,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,10.0,-1.0,0.1,ucb_bandit
0.08449999999999999,100,16_12_40_403073,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,10.0,-1.0,0.2,ucb_bandit
0.08449999999999999,100,16_18_04_453437,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,1.0,-10.0,0.01,ucb_bandit
0.08449999999999999,100,16_19_41_746796,0702,2000,3,NSFNet,200,0.1075,21.39534883720931,0.209,59.569377990430624,1.0,-10.0,0.2,ucb_bandit
0.2808,100,15_54_08_880207,0702,2000,3,NSFNet,200,0.1075,-161.2093023255814,0.209,-34.354066985645936,1.0,0.0,0.01,ucb_bandit
0.2808,100,15_53_57_031218,0702,2000,3,NSFNet,200,0.1075,-161.2093023255814,0.209,-34.354066985645936,1.0,0.0,0.06,ucb_bandit
0.2808,100,15_54_52_787152,0702,2000,3,NSFNet,200,0.1075,-161.2093023255814,0.209,-34.354066985645936,1.0,0.0,0.2,ucb_bandit
0.2808,100,15_54_20_903103,0702,2000,3,NSFNet,200,0.1075,-161.2093023255814,0.209,-34.354066985645936,1.0,0.0,0.1,ucb_bandit
0.2819,100,16_08_15_100337,0702,2000,3,NSFNet,200,0.1075,-162.2325581395349,0.209,-34.880382775119614,1.0,-1.0,0.06,ucb_bandit
0.2819,100,16_07_42_737982,0702,2000,3,NSFNet,200,0.1075,-162.2325581395349,0.209,-34.880382775119614,1.0,-1.0,0.01,ucb_bandit
0.2819,100,16_09_08_745689,0702,2000,3,NSFNet,200,0.1075,-162.2325581395349,0.209,-34.880382775119614,1.0,-1.0,0.1,ucb_bandit
0.2819,100,16_09_55_901432,0702,2000,3,NSFNet,200,0.1075,-162.2325581395349,0.209,-34.880382775119614,1.0,-1.0,0.2,ucb_bandit
0.2822,100,16_05_33_929602,0702,2000,3,NSFNet,200,0.1075,-162.51162790697677,0.209,-35.023923444976084,0.0,-1.0,0.06,ucb_bandit
0.2822,100,16_06_38_752483,0702,2000,3,NSFNet,200,0.1075,-162.51162790697677,0.209,-35.023923444976084,0.0,-1.0,0.1,ucb_bandit
0.2822,100,16_07_12_565935,0702,2000,3,NSFNet,200,0.1075,-162.51162790697677,0.209,-35.023923444976084,0.0,-1.0,0.2,ucb_bandit
0.2822,100,16_03_57_008528,0702,2000,3,NSFNet,200,0.1075,-162.51162790697677,0.209,-35.023923444976084,0.0,-1.0,0.01,ucb_bandit
0.29074999999999995,100,15_53_51_192247,0702,2000,3,NSFNet,200,0.1075,-170.46511627906975,0.209,-39.11483253588515,0.0,0.0,0.06,ucb_bandit
0.29074999999999995,100,15_53_19_824655,0702,2000,3,NSFNet,200,0.1075,-170.46511627906975,0.209,-39.11483253588515,0.0,0.0,0.1,ucb_bandit
0.29074999999999995,100,15_53_52_073463,0702,2000,3,NSFNet,200,0.1075,-170.46511627906975,0.209,-39.11483253588515,0.0,0.0,0.2,ucb_bandit
0.29074999999999995,100,15_53_18_501199,0702,2000,3,NSFNet,200,0.1075,-170.46511627906975,0.209,-39.11483253588515,0.0,0.0,0.01,ucb_bandit


==> data/erlang_1000/k3/Pan-European/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.034,0.01,0.0085,1,0.0015,0.0115
0.0225,0.0,0.0,2,0.0015,0.0115
0.032,0.0,0.0,3,0.0015,0.0115
0.007,0.0,0.0,4,0.0015,0.0115
0.018,0.0,0.0,5,0.0015,0.0115
0.033,0.0,0.0,6,0.0015,0.0115
0.0055,0.0,0.0,7,0.0015,0.0115
0.016,0.0,0.0,8,0.0015,0.0115
0.031,0.0,0.0,9,0.0015,0.0115
0.0035,0.0,0.0,10,0.0015,0.0115
0.0195,0.0,0.0,11,0.0015,0.0115
0.0325,0.0,0.0,12,0.0015,0.0115
0.0035,0.0,0.0,13,0.0015,0.0115
0.02,0.0,0.0,14,0.0015,0.0115
0.0285,0.0,0.0,15,0.0015,0.0115
0.0035,0.0,0.0,16,0.0015,0.0115
0.0195,0.0,0.0,17,0.0015,0.0115
0.0325,0.0,0.0,18,0.0015,0.0115
0.0035,0.0,0.0,19,0.0015,0.0115
0.0205,0.0,0.0,20,0.0015,0.0115
0.028,0.0,0.0,21,0.0015,0.0115
0.0015,0.0,0.0,22,0.0015,0.0115
0.018,0.0,0.0,23,0.0015,0.0115
0.0305,0.0,0.0,24,0.0015,0.0115
0.0015,0.0,0.0,25,0.0015,0.0115
0.0205,0.0,0.0,26,0.0015,0.0115
0.028,0.0,0.0,27,0.0015,0.0115
0.0015,0.0,0.0,28,0.0015,0.0115
0.018,0.0,0.0,29,0.0015,0.0115
0.0305,0.0,0.0,30,0.0015,0.0115
0.0015,0.0,0.0,31,0.0015,0.0115
0.0195,0.0,0.0,32,0.0015,0.0115
0.028,0.0,0.0,33,0.0015,0.0115
0.002,0.0,0.0,34,0.0015,0.0115
0.019,0.0,0.0,35,0.0015,0.0115
0.0305,0.0,0.0,36,0.0015,0.0115
0.0005,0.0,0.0,37,0.0015,0.0115
0.0195,0.0,0.0,38,0.0015,0.0115
0.028,0.0,0.0,39,0.0015,0.0115
0.002,0.0,0.0,40,0.0015,0.0115
0.019,0.0,0.0,41,0.0015,0.0115
0.0305,0.0,0.0,42,0.0015,0.0115
0.0005,0.0,0.0,43,0.0015,0.0115
0.0195,0.0,0.0,44,0.0015,0.0115
0.028,0.0,0.0,45,0.0015,0.0115
0.002,0.0,0.0,46,0.0015,0.0115
0.019,0.0,0.0,47,0.0015,0.0115
0.0305,0.0,0.0,48,0.0015,0.0115
0.0005,0.0,0.0,49,0.0015,0.0115
0.0195,0.0,0.0,50,0.0015,0.0115
0.028,0.0,0.0,51,0.0015,0.0115
0.002,0.0,0.0,52,0.0015,0.0115
0.019,0.0,0.0,53,0.0015,0.0115
0.0305,0.0,0.0,54,0.0015,0.0115
0.0005,0.0,0.0,55,0.0015,0.0115
0.0195,0.0,0.0,56,0.0015,0.0115
0.028,0.0,0.0,57,0.0015,0.0115
0.002,0.0,0.0,58,0.0015,0.0115
0.019,0.0,0.0,59,0.0015,0.0115
0.0305,0.0,0.0,60,0.0015,0.0115
0.0005,0.0,0.0,61,0.0015,0.0115
0.0195,0.0,0.0,62,0.0015,0.0115
0.028,0.0,0.0,63,0.0015,0.0115
0.002,0.0,0.0,64,0.0015,0.0115
0.019,0.0,0.0,65,0.0015,0.0115
0.0305,0.0,0.0,66,0.0015,0.0115
0.0005,0.0,0.0,67,0.0015,0.0115
0.0195,0.0,0.0,68,0.0015,0.0115
0.028,0.0,0.0,69,0.0015,0.0115
0.002,0.0,0.0,70,0.0015,0.0115
0.019,0.0,0.0,71,0.0015,0.0115
0.0305,0.0,0.0,72,0.0015,0.0115
0.0005,0.0,0.0,73,0.0015,0.0115
0.0195,0.0,0.0,74,0.0015,0.0115
0.028,0.0,0.0,75,0.0015,0.0115
0.002,0.0,0.0,76,0.0015,0.0115
0.019,0.0,0.0,77,0.0015,0.0115
0.0305,0.0,0.0,78,0.0015,0.0115
0.0005,0.0,0.0,79,0.0015,0.0115
0.0195,0.0,0.0,80,0.0015,0.0115
0.028,0.0,0.0,81,0.0015,0.0115
0.002,0.0,0.0,82,0.0015,0.0115
0.019,0.0,0.0,83,0.0015,0.0115
0.0305,0.0,0.0,84,0.0015,0.0115
0.0005,0.0,0.0,85,0.0015,0.0115
0.0195,0.0,0.0,86,0.0015,0.0115
0.028,0.0,0.0,87,0.0015,0.0115
0.002,0.0,0.0,88,0.0015,0.0115
0.019,0.0,0.0,89,0.0015,0.0115
0.0305,0.0,0.0,90,0.0015,0.0115
0.0005,0.0,0.0,91,0.0015,0.0115
0.0195,0.0,0.0,92,0.0015,0.0115
0.028,0.0,0.0,93,0.0015,0.0115
0.002,0.0,0.0,94,0.0015,0.0115
0.019,0.0,0.0,95,0.0015,0.0115
0.0305,0.0,0.0,96,0.0015,0.0115
0.0005,0.0,0.0,97,0.0015,0.0115
0.0195,0.0,0.0,98,0.0015,0.0115
0.028,0.0,0.0,99,0.0015,0.0115
0.002,0.0,0.0,100,0.0015,0.0115


==> data/erlang_1000/k3/Pan-European/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,16_25_09_939339,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_15_53_589469,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,16_18_36_348649,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,16_26_54_793251,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,16_27_25_143901,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,16_29_03_187985,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,16_31_14_653917,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,16_28_27_196376,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_27_55_328498,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_26_19_501500,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_16_26_028207,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,16_03_57_007069,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,16_18_33_712960,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,16_16_57_477597,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,16_17_45_494681,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,16_18_36_816352,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,16_30_39_019522,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_30_07_814696,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_06_05_570087,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,16_07_09_531027,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,16_05_33_269837,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0024999999999999996,100,16_19_41_969033,0702,2000,3,Pan-European,200,0.0015,-66.66666666666664,0.0115,78.2608695652174,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0024999999999999996,100,16_31_43_942599,0702,2000,3,Pan-European,200,0.0015,-66.66666666666664,0.0115,78.2608695652174,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0024999999999999996,100,16_29_33_898268,0702,2000,3,Pan-European,200,0.0015,-66.66666666666664,0.0115,78.2608695652174,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_12_41_162592,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_00_11_893044,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,10.0,0.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_02_54_387850,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,100.0,0.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_09_52_510754,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,1.0,-1.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_22_28_553971,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,10.0,-10.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,15_54_52_789222,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,1.0,0.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_24_41_773358,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_15_24_400921,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,100.0,-1.0,0.2,epsilon_greedy_bandit
0.0035000000000000005,100,16_33_55_856090,0702,2000,3,Pan-European,200,0.0015,-133.33333333333337,0.0115,69.56521739130434,100.0,-100.0,0.2,epsilon_greedy_bandit
0.006500000000000001,100,16_32_57_876720,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,100.0,-100.0,0.06,epsilon_greedy_bandit
0.006500000000000001,100,16_21_20_131447,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,10.0,-10.0,0.06,epsilon_greedy_bandit
0.008999999999999998,100,15_53_51_689663,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.0,0.0,0.2,epsilon_greedy_bandit
0.008999999999999998,100,16_10_55_770240,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,10.0,-1.0,0.06,epsilon_greedy_bandit
0.008999999999999998,100,16_14_07_456553,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,100.0,-1.0,0.06,epsilon_greedy_bandit
0.008999999999999998,100,16_08_15_511102,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,1.0,-1.0,0.06,epsilon_greedy_bandit
0.008999999999999998,100,16_23_33_152953,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,100.0,-10.0,0.06,epsilon_greedy_bandit
0.009499999999999998,100,16_13_11_739844,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,100.0,-1.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,15_54_08_880215,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,1.0,0.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,15_53_57_031193,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,1.0,0.0,0.06,epsilon_greedy_bandit
0.009499999999999998,100,16_00_43_730828,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,100.0,0.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,16_23_03_531167,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,100.0,-10.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,15_59_40_952986,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,10.0,0.0,0.06,epsilon_greedy_bandit
0.009499999999999998,100,15_55_27_433984,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,10.0,0.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,16_01_17_138362,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,100.0,0.0,0.06,epsilon_greedy_bandit
0.009499999999999998,100,16_10_55_815301,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,10.0,-1.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,16_07_43_635727,0702,2000,3,Pan-European,200,0.0015,-533.3333333333333,0.0115,17.391304347826104,1.0,-1.0,0.01,epsilon_greedy_bandit
0.009999999999999998,100,16_20_13_105366,0702,2000,3,Pan-European,200,0.0015,-566.6666666666666,0.0115,13.043478260869575,10.0,-10.0,0.01,epsilon_greedy_bandit
0.009999999999999998,100,16_32_34_382023,0702,2000,3,Pan-European,200,0.0015,-566.6666666666666,0.0115,13.043478260869575,100.0,-100.0,0.01,epsilon_greedy_bandit
0.009999999999999998,100,15_51_13_849377,0702,2000,3,Pan-European,200,0.0015,-566.6666666666666,0.0115,13.043478260869575,0.0,0.0,0.01,epsilon_greedy_bandit
0.010499999999999999,100,16_33_27_449454,0702,2000,3,Pan-European,200,0.0015,-599.9999999999999,0.0115,8.695652173913052,100.0,-100.0,0.1,epsilon_greedy_bandit
0.010499999999999999,100,16_21_51_665870,0702,2000,3,Pan-European,200,0.0015,-599.9999999999999,0.0115,8.695652173913052,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0115,100,15_54_00_346800,0702,2000,3,Pan-European,200,0.0015,-666.6666666666667,0.0115,0.0,0.0,0.0,0.1,epsilon_greedy_bandit
0.0115,100,15_53_51_192247,0702,2000,3,Pan-European,200,0.0015,-666.6666666666667,0.0115,0.0,0.0,0.0,0.06,epsilon_greedy_bandit
0.012,100,16_11_55_068810,0702,2000,3,Pan-European,200,0.0015,-700.0,0.0115,-4.347826086956526,10.0,-1.0,0.1,epsilon_greedy_bandit
0.012,100,16_24_05_856034,0702,2000,3,Pan-European,200,0.0015,-700.0,0.0115,-4.347826086956526,100.0,-10.0,0.1,epsilon_greedy_bandit
0.012,100,16_08_49_495667,0702,2000,3,Pan-European,200,0.0015,-700.0,0.0115,-4.347826086956526,1.0,-1.0,0.1,epsilon_greedy_bandit
0.012,100,16_14_50_262696,0702,2000,3,Pan-European,200,0.0015,-700.0,0.0115,-4.347826086956526,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0125,100,16_00_18_481956,0702,2000,3,Pan-European,200,0.0015,-733.3333333333334,0.0115,-8.695652173913052,10.0,0.0,0.1,epsilon_greedy_bandit
0.0125,100,16_01_46_356883,0702,2000,3,Pan-European,200,0.0015,-733.3333333333334,0.0115,-8.695652173913052,100.0,0.0,0.1,epsilon_greedy_bandit
0.0125,100,15_54_20_882736,0702,2000,3,Pan-European,200,0.0015,-733.3333333333334,0.0115,-8.695652173913052,1.0,0.0,0.1,epsilon_greedy_bandit


==> data/erlang_1000/k3/Pan-European/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,22_37_58_417833,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_31_56_099675,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_58_699640,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_31_59_279318,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_32_01_037845,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_32_29_978464,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_34_43_845964,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_39_32_548801,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_31_55_106684,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_39_31_202454,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_38_51_323926,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_37_07_215505,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_37_56_489115,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_54_759977,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_54_376456,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_54_197003,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_53_922670,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_38_52_811977,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_37_03_458415,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_31_53_389740,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_53_280705,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_37_05_225740,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_04_424698,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_03_458176,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_22_327454,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_37_56_659598,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_36_55_769567,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_36_55_751225,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_31_54_227799,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_36_55_431919,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_36_54_459123,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_39_06_257931,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_39_50_506671,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_31_55_678747,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_55_306397,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_55_107191,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_53_020683,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_38_29_471034,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_36_53_699612,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_20_633019,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_37_21_928652,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_36_56_642904,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_53_765250,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_53_131698,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_23_411899,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_21_983707,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_34_41_498388,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_32_15_934794,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_36_53_467849,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_31_57_329005,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_37_22_889144,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_36_55_990325,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_31_58_154673,0702,2000,3,Pan-European,200,0.0015,100.0,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_35_45_888762,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_40_37_715790,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,22_30_53_561011,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.004000000000000001,100,22_35_13_880851,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.004000000000000001,100,22_40_37_021095,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,22_35_46_496089,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_40_02_872496,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.004000000000000001,100,22_35_50_397762,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_30_57_346977,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.004000000000000001,100,22_30_53_087782,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.004000000000000001,100,22_35_51_726250,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_30_56_244887,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.004000000000000001,100,22_40_05_694221,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.004000000000000001,100,22_40_05_694036,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.004000000000000001,100,22_40_03_940738,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.004000000000000001,100,22_35_46_766947,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.004000000000000001,100,22_40_37_746114,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,22_40_42_881325,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.004000000000000001,100,22_30_59_134969,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.004000000000000001,100,22_30_54_483012,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.004000000000000001,100,22_30_54_559808,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.004000000000000001,100,22_30_56_244781,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.004000000000000001,100,22_35_51_432042,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.004000000000000001,100,22_35_49_667771,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.004000000000000001,100,22_35_13_828712,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.004000000000000001,100,22_40_37_714658,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,22_30_53_563193,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.004000000000000001,100,22_35_50_399875,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_40_49_401491,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,22_34_41_498350,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.004000000000000001,100,22_30_57_347004,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.004000000000000001,100,22_30_57_347317,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.004000000000000001,100,22_31_02_424517,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.004000000000000001,100,22_40_54_276368,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,22_35_46_236215,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.004000000000000001,100,22_39_50_376549,0702,2000,3,Pan-European,200,0.0015,-166.6666666666667,0.0115,65.21739130434781,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.004200000000000001,100,22_36_20_581978,0702,2000,3,Pan-European,200,0.0015,-180.00000000000003,0.0115,63.478260869565204,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.004200000000000001,100,22_30_56_430544,0702,2000,3,Pan-European,200,0.0015,-180.00000000000003,0.0115,63.478260869565204,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.004200000000000001,100,22_41_09_559238,0702,2000,3,Pan-European,200,0.0015,-180.00000000000003,0.0115,63.478260869565204,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.004499999999999999,100,22_35_53_061729,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.004499999999999999,100,22_30_56_244950,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.004499999999999999,100,22_30_55_578511,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.004499999999999999,100,22_30_55_578057,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.004499999999999999,100,22_30_55_578059,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.004499999999999999,100,22_36_20_870304,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.004499999999999999,100,22_35_50_497727,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.004499999999999999,100,22_30_57_590120,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.004499999999999999,100,22_36_22_324060,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.004499999999999999,100,22_41_13_680637,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.004499999999999999,100,22_41_08_637753,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.004499999999999999,100,22_35_50_957667,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.004499999999999999,100,22_40_51_593428,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.004499999999999999,100,22_40_54_433633,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.004499999999999999,100,22_41_10_538950,0702,2000,3,Pan-European,200,0.0015,-199.99999999999991,0.0115,60.86956521739132,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.006500000000000001,100,22_30_57_344459,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_30_57_344220,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_36_58_545084,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_36_55_858915,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_30_52_391449,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_30_54_143347,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_36_55_787613,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_36_55_468146,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_31_28_416953,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_36_52_051561,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_37_01_265970,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_31_28_416532,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_31_26_537816,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_31_14_938630,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_36_58_543528,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_36_51_859816,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_36_21_447235,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_36_19_018471,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_36_52_874680,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_30_58_865505,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_30_58_640726,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_31_28_297694,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_31_15_659414,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_30_58_469732,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_31_28_297612,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_30_53_517584,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_31_54_393776,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_31_54_240802,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_30_53_517221,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_30_53_517304,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_30_52_391610,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_31_55_077974,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_31_28_417360,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_36_55_418267,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_31_28_297785,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_30_52_392301,0702,2000,3,Pan-European,200,0.0015,-333.33333333333337,0.0115,43.47826086956521,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.008999999999999998,100,22_30_57_240312,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_36_53_467739,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.008999999999999998,100,22_31_59_066964,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_30_53_647755,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_36_59_263213,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.008999999999999998,100,22_30_57_670418,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_31_55_077924,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_30_53_648111,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_31_53_631758,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_36_59_262698,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.008999999999999998,100,22_36_59_265242,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.008999999999999998,100,22_37_01_265989,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.008999999999999998,100,22_31_54_800249,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_31_55_572404,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.008999999999999998,100,22_30_54_143228,0702,2000,3,Pan-European,200,0.0015,-499.99999999999983,0.0115,21.739130434782627,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.009349999999999999,100,22_30_53_647477,0702,2000,3,Pan-European,200,0.0015,-523.3333333333333,0.0115,18.695652173913054,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.009349999999999999,100,22_31_55_078078,0702,2000,3,Pan-European,200,0.0015,-523.3333333333333,0.0115,18.695652173913054,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.009349999999999999,100,22_36_53_326141,0702,2000,3,Pan-European,200,0.0015,-523.3333333333333,0.0115,18.695652173913054,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_1000/k3/Pan-European/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.014950000000000001,100,16_22_27_136412,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-10.0,0.2,ucb_bandit
0.014950000000000001,100,16_15_53_589747,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,0.0,-10.0,0.01,ucb_bandit
0.014950000000000001,100,16_16_56_263482,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,0.0,-10.0,0.06,ucb_bandit
0.014950000000000001,100,16_18_05_596142,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,1.0,-10.0,0.01,ucb_bandit
0.014950000000000001,100,16_18_36_240997,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,1.0,-10.0,0.06,ucb_bandit
0.014950000000000001,100,16_21_56_969159,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-10.0,0.1,ucb_bandit
0.014950000000000001,100,15_55_25_199938,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,0.0,0.01,ucb_bandit
0.014950000000000001,100,16_21_20_176248,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-10.0,0.06,ucb_bandit
0.014950000000000001,100,16_20_13_105031,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-10.0,0.01,ucb_bandit
0.014950000000000001,100,15_59_40_420945,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,0.0,0.06,ucb_bandit
0.014950000000000001,100,16_11_54_472081,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-1.0,0.1,ucb_bandit
0.014950000000000001,100,16_12_41_047783,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-1.0,0.2,ucb_bandit
0.014950000000000001,100,16_16_57_828093,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,0.0,-10.0,0.1,ucb_bandit
0.014950000000000001,100,16_17_45_494677,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,0.0,-10.0,0.2,ucb_bandit
0.014950000000000001,100,16_18_36_816323,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,1.0,-10.0,0.1,ucb_bandit
0.014950000000000001,100,16_19_41_969057,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,1.0,-10.0,0.2,ucb_bandit
0.014950000000000001,100,16_00_11_893043,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,0.0,0.2,ucb_bandit
0.014950000000000001,100,16_00_18_481965,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,0.0,0.1,ucb_bandit
0.014950000000000001,100,16_10_59_138463,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-1.0,0.06,ucb_bandit
0.014950000000000001,100,16_10_55_815266,0702,2000,3,Pan-European,200,0.0015,-896.6666666666669,0.0115,-30.000000000000014,10.0,-1.0,0.01,ucb_bandit
0.015750000000000004,100,16_32_21_271929,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-100.0,0.01,ucb_bandit
0.015750000000000004,100,16_24_05_856876,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-10.0,0.1,ucb_bandit
0.015750000000000004,100,16_23_33_148573,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-10.0,0.06,ucb_bandit
0.015750000000000004,100,16_30_08_219917,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,10.0,-100.0,0.01,ucb_bandit
0.015750000000000004,100,16_30_39_047070,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,10.0,-100.0,0.06,ucb_bandit
0.015750000000000004,100,16_33_25_175008,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-100.0,0.1,ucb_bandit
0.015750000000000004,100,16_33_58_877665,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-100.0,0.2,ucb_bandit
0.015750000000000004,100,16_32_59_618941,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-100.0,0.06,ucb_bandit
0.015750000000000004,100,16_24_40_840377,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-10.0,0.2,ucb_bandit
0.015750000000000004,100,16_23_00_861958,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,100.0,-10.0,0.01,ucb_bandit
0.015750000000000004,100,16_32_08_081710,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,10.0,-100.0,0.2,ucb_bandit
0.015750000000000004,100,16_31_14_654083,0702,2000,3,Pan-European,200,0.0015,-950.0000000000002,0.0115,-36.956521739130466,10.0,-100.0,0.1,ucb_bandit
0.01735,100,16_26_16_352970,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,0.0,-100.0,0.06,ucb_bandit
0.01735,100,16_14_50_262670,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,-1.0,0.1,ucb_bandit
0.01735,100,16_15_24_400838,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,-1.0,0.2,ucb_bandit
0.01735,100,16_28_26_677887,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,1.0,-100.0,0.06,ucb_bandit
0.01735,100,16_13_10_762992,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,-1.0,0.01,ucb_bandit
0.01735,100,16_27_55_732916,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,1.0,-100.0,0.01,ucb_bandit
0.01735,100,16_25_44_528731,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,0.0,-100.0,0.01,ucb_bandit
0.01735,100,16_00_43_730363,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,0.0,0.01,ucb_bandit
0.01735,100,16_01_46_357479,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,0.0,0.1,ucb_bandit
0.01735,100,16_14_00_203596,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,-1.0,0.06,ucb_bandit
0.01735,100,16_29_33_924032,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,1.0,-100.0,0.2,ucb_bandit
0.01735,100,16_29_03_187179,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,1.0,-100.0,0.1,ucb_bandit
0.01735,100,16_27_22_979618,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,0.0,-100.0,0.2,ucb_bandit
0.01735,100,16_26_55_303053,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,0.0,-100.0,0.1,ucb_bandit
0.01735,100,16_02_51_377041,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,0.0,0.2,ucb_bandit
0.01735,100,16_01_17_539711,0702,2000,3,Pan-European,200,0.0015,-1056.6666666666667,0.0115,-50.86956521739131,100.0,0.0,0.06,ucb_bandit
0.04465,100,15_53_51_192269,0702,2000,3,Pan-European,200,0.0015,-2876.6666666666665,0.0115,-288.2608695652174,0.0,0.0,0.06,ucb_bandit
0.04465,100,15_53_51_689662,0702,2000,3,Pan-European,200,0.0015,-2876.6666666666665,0.0115,-288.2608695652174,0.0,0.0,0.2,ucb_bandit
0.04465,100,15_53_18_501702,0702,2000,3,Pan-European,200,0.0015,-2876.6666666666665,0.0115,-288.2608695652174,0.0,0.0,0.01,ucb_bandit
0.04479999999999999,100,16_07_09_531200,0702,2000,3,Pan-European,200,0.0015,-2886.666666666666,0.0115,-289.5652173913043,0.0,-1.0,0.2,ucb_bandit
0.04479999999999999,100,16_06_07_364944,0702,2000,3,Pan-European,200,0.0015,-2886.666666666666,0.0115,-289.5652173913043,0.0,-1.0,0.1,ucb_bandit
0.04479999999999999,100,16_05_37_800635,0702,2000,3,Pan-European,200,0.0015,-2886.666666666666,0.0115,-289.5652173913043,0.0,-1.0,0.06,ucb_bandit
0.04479999999999999,100,16_03_57_007135,0702,2000,3,Pan-European,200,0.0015,-2886.666666666666,0.0115,-289.5652173913043,0.0,-1.0,0.01,ucb_bandit
0.045599999999999995,100,15_53_57_031229,0702,2000,3,Pan-European,200,0.0015,-2939.9999999999995,0.0115,-296.5217391304347,1.0,0.0,0.06,ucb_bandit
0.045599999999999995,100,15_54_20_790135,0702,2000,3,Pan-European,200,0.0015,-2939.9999999999995,0.0115,-296.5217391304347,1.0,0.0,0.1,ucb_bandit
0.045599999999999995,100,15_54_08_880220,0702,2000,3,Pan-European,200,0.0015,-2939.9999999999995,0.0115,-296.5217391304347,1.0,0.0,0.01,ucb_bandit
0.045599999999999995,100,15_54_52_788803,0702,2000,3,Pan-European,200,0.0015,-2939.9999999999995,0.0115,-296.5217391304347,1.0,0.0,0.2,ucb_bandit
0.04575,100,16_08_16_310517,0702,2000,3,Pan-European,200,0.0015,-2949.9999999999995,0.0115,-297.82608695652175,1.0,-1.0,0.06,ucb_bandit
0.04575,100,16_07_43_635789,0702,2000,3,Pan-European,200,0.0015,-2949.9999999999995,0.0115,-297.82608695652175,1.0,-1.0,0.01,ucb_bandit
0.04575,100,16_08_49_495784,0702,2000,3,Pan-European,200,0.0015,-2949.9999999999995,0.0115,-297.82608695652175,1.0,-1.0,0.1,ucb_bandit
0.04575,100,16_09_52_821912,0702,2000,3,Pan-European,200,0.0015,-2949.9999999999995,0.0115,-297.82608695652175,1.0,-1.0,0.2,ucb_bandit


==> data/erlang_1000/k3/USNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.1255,0.1005,0.096,1,0.065,0.1035
0.1025,0.067,0.0725,2,0.065,0.1035
0.1005,0.06,0.0735,3,0.065,0.1035
0.0785,0.064,0.0735,4,0.065,0.1035
0.0975,0.0615,0.0705,5,0.065,0.1035
0.0965,0.061,0.07,6,0.065,0.1035
0.0775,0.061,0.069,7,0.065,0.1035
0.0895,0.061,0.07,8,0.065,0.1035
0.1005,0.0615,0.0725,9,0.065,0.1035
0.0785,0.0615,0.069,10,0.065,0.1035
0.096,0.0615,0.069,11,0.065,0.1035
0.0965,0.064,0.07,12,0.065,0.1035
0.0775,0.0595,0.0725,13,0.065,0.1035
0.0895,0.0595,0.067,14,0.065,0.1035
0.1005,0.0595,0.072,15,0.065,0.1035
0.0785,0.0615,0.0715,16,0.065,0.1035
0.0975,0.0615,0.0685,17,0.065,0.1035
0.0965,0.061,0.069,18,0.065,0.1035
0.0795,0.0605,0.0725,19,0.065,0.1035
0.096,0.0615,0.068,20,0.065,0.1035
0.0945,0.061,0.071,21,0.065,0.1035
0.0785,0.0595,0.0685,22,0.065,0.1035
0.0975,0.0595,0.07,23,0.065,0.1035
0.0965,0.0595,0.072,24,0.065,0.1035
0.0795,0.0595,0.073,25,0.065,0.1035
0.0895,0.0585,0.0695,26,0.065,0.1035
0.1005,0.0585,0.071,27,0.065,0.1035
0.0785,0.0585,0.0715,28,0.065,0.1035
0.0925,0.0585,0.0695,29,0.065,0.1035
0.0955,0.0575,0.0705,30,0.065,0.1035
0.079,0.06,0.0705,31,0.065,0.1035
0.089,0.06,0.0705,32,0.065,0.1035
0.102,0.06,0.0705,33,0.065,0.1035
0.08,0.06,0.07,34,0.065,0.1035
0.097,0.06,0.0705,35,0.065,0.1035
0.094,0.06,0.071,36,0.065,0.1035
0.082,0.06,0.0705,37,0.065,0.1035
0.089,0.06,0.071,38,0.065,0.1035
0.1005,0.061,0.072,39,0.065,0.1035
0.08,0.06,0.069,40,0.065,0.1035
0.096,0.0605,0.071,41,0.065,0.1035
0.094,0.063,0.072,42,0.065,0.1035
0.081,0.063,0.071,43,0.065,0.1035
0.089,0.063,0.07,44,0.065,0.1035
0.102,0.063,0.07,45,0.065,0.1035
0.08,0.063,0.0685,46,0.065,0.1035
0.096,0.063,0.069,47,0.065,0.1035
0.097,0.0605,0.0695,48,0.065,0.1035
0.082,0.0605,0.0685,49,0.065,0.1035
0.089,0.0605,0.0685,50,0.065,0.1035
0.102,0.0605,0.068,51,0.065,0.1035
0.08,0.0605,0.069,52,0.065,0.1035
0.1005,0.0605,0.069,53,0.065,0.1035
0.095,0.0605,0.0685,54,0.065,0.1035
0.077,0.0605,0.0715,55,0.065,0.1035
0.089,0.0605,0.0675,56,0.065,0.1035
0.102,0.0605,0.0695,57,0.065,0.1035
0.0795,0.0605,0.071,58,0.065,0.1035
0.097,0.06,0.0675,59,0.065,0.1035
0.095,0.061,0.0705,60,0.065,0.1035
0.079,0.061,0.073,61,0.065,0.1035
0.089,0.061,0.0675,62,0.065,0.1035
0.0995,0.061,0.0715,63,0.065,0.1035
0.08,0.061,0.07,64,0.065,0.1035
0.0965,0.061,0.0715,65,0.065,0.1035
0.095,0.061,0.071,66,0.065,0.1035
0.077,0.061,0.072,67,0.065,0.1035
0.0955,0.0585,0.069,68,0.065,0.1035
0.102,0.0585,0.0675,69,0.065,0.1035
0.0775,0.0585,0.069,70,0.065,0.1035
0.0965,0.0585,0.0655,71,0.065,0.1035
0.0945,0.0585,0.0695,72,0.065,0.1035
0.0775,0.0585,0.0675,73,0.065,0.1035
0.0905,0.059,0.0675,74,0.065,0.1035
0.1015,0.065,0.067,75,0.065,0.1035
0.0795,0.065,0.067,76,0.065,0.1035
0.0975,0.065,0.065,77,0.065,0.1035
0.094,0.065,0.0685,78,0.065,0.1035
0.0825,0.065,0.067,79,0.065,0.1035
0.091,0.065,0.0685,80,0.065,0.1035
0.0995,0.065,0.066,81,0.065,0.1035
0.0805,0.065,0.067,82,0.065,0.1035
0.095,0.065,0.0675,83,0.065,0.1035
0.0965,0.065,0.068,84,0.065,0.1035
0.085,0.065,0.068,85,0.065,0.1035
0.091,0.065,0.0685,86,0.065,0.1035
0.1005,0.065,0.0655,87,0.065,0.1035
0.0775,0.063,0.0655,88,0.065,0.1035
0.0965,0.063,0.0655,89,0.065,0.1035
0.0945,0.0585,0.0675,90,0.065,0.1035
0.077,0.0585,0.0685,91,0.065,0.1035
0.0925,0.0585,0.0665,92,0.065,0.1035
0.1015,0.0585,0.0665,93,0.065,0.1035
0.0745,0.0585,0.0655,94,0.065,0.1035
0.0965,0.0585,0.066,95,0.065,0.1035
0.0945,0.0585,0.068,96,0.065,0.1035
0.077,0.0585,0.0685,97,0.065,0.1035
0.0955,0.0585,0.0665,98,0.065,0.1035
0.1015,0.0585,0.0665,99,0.065,0.1035
0.0765,0.0585,0.067,100,0.065,0.1035


==> data/erlang_1000/k3/USNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.05850000000000001,100,16_31_49_009533,0702,2000,3,USNet,200,0.065,9.999999999999986,0.1035,43.478260869565204,10.0,-100.0,0.2,epsilon_greedy_bandit
0.06000000000000001,100,16_31_13_476554,0702,2000,3,USNet,200,0.065,7.692307692307677,0.1035,42.02898550724636,10.0,-100.0,0.1,epsilon_greedy_bandit
0.06165,100,16_29_33_847991,0702,2000,3,USNet,200,0.065,5.1538461538461515,0.1035,40.43478260869565,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0623,100,16_27_55_732904,0702,2000,3,USNet,200,0.065,4.153846153846155,0.1035,39.80676328502415,1.0,-100.0,0.01,epsilon_greedy_bandit
0.062349999999999996,100,16_18_07_136798,0702,2000,3,USNet,200,0.065,4.076923076923087,0.1035,39.7584541062802,1.0,-10.0,0.01,epsilon_greedy_bandit
0.062450000000000006,100,16_25_47_001180,0702,2000,3,USNet,200,0.065,3.923076923076918,0.1035,39.661835748792264,0.0,-100.0,0.01,epsilon_greedy_bandit
0.06255,100,16_19_44_281803,0702,2000,3,USNet,200,0.065,3.769230769230781,0.1035,39.56521739130435,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0635,100,16_16_57_815946,0702,2000,3,USNet,200,0.065,2.3076923076923097,0.1035,38.647342995169076,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0635,100,16_06_37_372606,0702,2000,3,USNet,200,0.065,2.3076923076923097,0.1035,38.647342995169076,0.0,-1.0,0.1,epsilon_greedy_bandit
0.064,100,16_30_46_651268,0702,2000,3,USNet,200,0.065,1.5384615384615397,0.1035,38.164251207729464,10.0,-100.0,0.01,epsilon_greedy_bandit
0.06485,100,16_16_26_429394,0702,2000,3,USNet,200,0.065,0.2307692307692267,0.1035,37.342995169082116,0.0,-10.0,0.06,epsilon_greedy_bandit
0.06500000000000002,100,16_15_53_589523,0702,2000,3,USNet,200,0.065,-2.135044278125301e-14,0.1035,37.198067632850226,0.0,-10.0,0.01,epsilon_greedy_bandit
0.06539999999999999,100,16_19_06_044925,0702,2000,3,USNet,200,0.065,-0.6153846153845903,0.1035,36.81159420289856,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0655,100,16_26_18_584759,0702,2000,3,USNet,200,0.065,-0.7692307692307698,0.1035,36.71497584541063,0.0,-100.0,0.06,epsilon_greedy_bandit
0.06634999999999999,100,16_29_03_669044,0702,2000,3,USNet,200,0.065,-2.0769230769230616,0.1035,35.89371980676329,1.0,-100.0,0.1,epsilon_greedy_bandit
0.06634999999999999,100,16_26_53_536986,0702,2000,3,USNet,200,0.065,-2.0769230769230616,0.1035,35.89371980676329,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0665,100,16_03_57_007021,0702,2000,3,USNet,200,0.065,-2.3076923076923097,0.1035,35.748792270531396,0.0,-1.0,0.01,epsilon_greedy_bandit
0.06699999999999999,100,16_28_27_763197,0702,2000,3,USNet,200,0.065,-3.0769230769230584,0.1035,35.26570048309179,1.0,-100.0,0.06,epsilon_greedy_bandit
0.06699999999999999,100,16_30_38_575931,0702,2000,3,USNet,200,0.065,-3.0769230769230584,0.1035,35.26570048309179,10.0,-100.0,0.06,epsilon_greedy_bandit
0.06739999999999999,100,16_18_36_240908,0702,2000,3,USNet,200,0.065,-3.69230769230767,0.1035,34.879227053140106,1.0,-10.0,0.06,epsilon_greedy_bandit
0.06970000000000001,100,16_27_22_981149,0702,2000,3,USNet,200,0.065,-7.230769230769246,0.1035,32.657004830917856,0.0,-100.0,0.2,epsilon_greedy_bandit
0.06989999999999999,100,16_17_32_544846,0702,2000,3,USNet,200,0.065,-7.538461538461519,0.1035,32.46376811594204,0.0,-10.0,0.2,epsilon_greedy_bandit
0.06999999999999999,100,16_07_12_562671,0702,2000,3,USNet,200,0.065,-7.692307692307677,0.1035,32.36714975845411,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0815,100,16_21_55_784577,0702,2000,3,USNet,200,0.065,-25.384615384615383,0.1035,21.25603864734299,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0843,100,16_09_55_599400,0702,2000,3,USNet,200,0.065,-29.69230769230769,0.1035,18.550724637681153,1.0,-1.0,0.2,epsilon_greedy_bandit
0.08430000000000001,100,16_09_13_412311,0702,2000,3,USNet,200,0.065,-29.692307692307708,0.1035,18.550724637681142,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0862,100,16_22_26_695980,0702,2000,3,USNet,200,0.065,-32.615384615384606,0.1035,16.714975845410628,10.0,-10.0,0.2,epsilon_greedy_bandit
0.0865,100,16_20_12_812039,0702,2000,3,USNet,200,0.065,-33.076923076923066,0.1035,16.425120772946862,10.0,-10.0,0.01,epsilon_greedy_bandit
0.0865,100,16_33_27_476483,0702,2000,3,USNet,200,0.065,-33.076923076923066,0.1035,16.425120772946862,100.0,-100.0,0.1,epsilon_greedy_bandit
0.087,100,16_21_21_410797,0702,2000,3,USNet,200,0.065,-33.84615384615383,0.1035,15.942028985507248,10.0,-10.0,0.06,epsilon_greedy_bandit
0.0871,100,16_08_49_120206,0702,2000,3,USNet,200,0.065,-33.99999999999999,0.1035,15.845410628019321,1.0,-1.0,0.06,epsilon_greedy_bandit
0.08959999999999999,100,16_33_02_724450,0702,2000,3,USNet,200,0.065,-37.84615384615382,0.1035,13.429951690821266,100.0,-100.0,0.06,epsilon_greedy_bandit
0.0896,100,16_32_18_523144,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,100.0,-100.0,0.01,epsilon_greedy_bandit
0.09044999999999999,100,16_33_54_328728,0702,2000,3,USNet,200,0.065,-39.15384615384613,0.1035,12.608695652173921,100.0,-100.0,0.2,epsilon_greedy_bandit
0.0905,100,16_15_24_109304,0702,2000,3,USNet,200,0.065,-39.23076923076922,0.1035,12.560386473429949,100.0,-1.0,0.2,epsilon_greedy_bandit
0.0905,100,16_12_39_338075,0702,2000,3,USNet,200,0.065,-39.23076923076922,0.1035,12.560386473429949,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0905,100,16_25_13_075949,0702,2000,3,USNet,200,0.065,-39.23076923076922,0.1035,12.560386473429949,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0915,100,16_14_51_430393,0702,2000,3,USNet,200,0.065,-40.76923076923077,0.1035,11.594202898550723,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0915,100,16_07_42_737434,0702,2000,3,USNet,200,0.065,-40.76923076923077,0.1035,11.594202898550723,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0915,100,16_12_04_822010,0702,2000,3,USNet,200,0.065,-40.76923076923077,0.1035,11.594202898550723,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0915,100,16_24_07_066298,0702,2000,3,USNet,200,0.065,-40.76923076923077,0.1035,11.594202898550723,100.0,-10.0,0.1,epsilon_greedy_bandit
0.094,100,16_14_45_122350,0702,2000,3,USNet,200,0.065,-44.61538461538461,0.1035,9.178743961352652,100.0,-1.0,0.06,epsilon_greedy_bandit
0.094,100,16_24_07_782565,0702,2000,3,USNet,200,0.065,-44.61538461538461,0.1035,9.178743961352652,100.0,-10.0,0.06,epsilon_greedy_bandit
0.094,100,16_10_59_853122,0702,2000,3,USNet,200,0.065,-44.61538461538461,0.1035,9.178743961352652,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0945,100,16_22_59_908354,0702,2000,3,USNet,200,0.065,-45.38461538461538,0.1035,8.695652173913038,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0945,100,16_10_24_176246,0702,2000,3,USNet,200,0.065,-45.38461538461538,0.1035,8.695652173913038,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0945,100,16_13_53_038838,0702,2000,3,USNet,200,0.065,-45.38461538461538,0.1035,8.695652173913038,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0996,100,16_00_11_893019,0702,2000,3,USNet,200,0.065,-53.23076923076921,0.1035,3.7681159420289863,10.0,0.0,0.2,epsilon_greedy_bandit
0.0996,100,15_54_52_789342,0702,2000,3,USNet,200,0.065,-53.23076923076921,0.1035,3.7681159420289863,1.0,0.0,0.2,epsilon_greedy_bandit
0.0996,100,16_03_26_075314,0702,2000,3,USNet,200,0.065,-53.23076923076921,0.1035,3.7681159420289863,100.0,0.0,0.2,epsilon_greedy_bandit
0.1,100,16_00_18_482587,0702,2000,3,USNet,200,0.065,-53.846153846153854,0.1035,3.381642512077285,10.0,0.0,0.1,epsilon_greedy_bandit
0.10005,100,16_02_22_876605,0702,2000,3,USNet,200,0.065,-53.92307692307692,0.1035,3.3333333333333286,100.0,0.0,0.1,epsilon_greedy_bandit
0.1005,100,15_53_57_031152,0702,2000,3,USNet,200,0.065,-54.61538461538462,0.1035,2.8985507246376705,1.0,0.0,0.06,epsilon_greedy_bandit
0.1005,100,16_01_17_207945,0702,2000,3,USNet,200,0.065,-54.61538461538462,0.1035,2.8985507246376705,100.0,0.0,0.06,epsilon_greedy_bandit
0.1005,100,15_54_20_834352,0702,2000,3,USNet,200,0.065,-54.61538461538462,0.1035,2.8985507246376705,1.0,0.0,0.1,epsilon_greedy_bandit
0.1005,100,15_59_38_377376,0702,2000,3,USNet,200,0.065,-54.61538461538462,0.1035,2.8985507246376705,10.0,0.0,0.06,epsilon_greedy_bandit
0.10500000000000001,100,15_53_18_500398,0702,2000,3,USNet,200,0.065,-61.538461538461554,0.1035,-1.4492753623188555,0.0,0.0,0.01,epsilon_greedy_bandit
0.10500000000000001,100,15_53_19_824381,0702,2000,3,USNet,200,0.065,-61.538461538461554,0.1035,-1.4492753623188555,0.0,0.0,0.1,epsilon_greedy_bandit
0.10600000000000001,100,15_58_07_565094,0702,2000,3,USNet,200,0.065,-63.07692307692309,0.1035,-2.4154589371980832,10.0,0.0,0.01,epsilon_greedy_bandit
0.10600000000000001,100,15_53_51_192240,0702,2000,3,USNet,200,0.065,-63.07692307692309,0.1035,-2.4154589371980832,0.0,0.0,0.06,epsilon_greedy_bandit
0.10600000000000001,100,16_00_45_926536,0702,2000,3,USNet,200,0.065,-63.07692307692309,0.1035,-2.4154589371980832,100.0,0.0,0.01,epsilon_greedy_bandit
0.10800000000000001,100,15_53_58_147444,0702,2000,3,USNet,200,0.065,-66.15384615384616,0.1035,-4.347826086956539,0.0,0.0,0.2,epsilon_greedy_bandit
0.13369999999999999,100,16_05_36_264545,0702,2000,3,USNet,200,0.065,-105.69230769230766,0.1035,-29.178743961352648,0.0,-1.0,0.06,epsilon_greedy_bandit


==> data/erlang_1000/k3/USNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.06695,100,22_37_22_226323,0702,2000,3,USNet,200,0.065,-2.99999999999999,0.1035,35.31400966183575,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0675,100,22_31_58_699630,0702,2000,3,USNet,200,0.065,-3.8461538461538494,0.1035,34.782608695652165,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0675,100,22_38_52_895307,0702,2000,3,USNet,200,0.065,-3.8461538461538494,0.1035,34.782608695652165,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06760000000000002,100,22_39_33_876394,0702,2000,3,USNet,200,0.065,-4.000000000000029,0.1035,34.68599033816423,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06760000000000002,100,22_32_18_425076,0702,2000,3,USNet,200,0.065,-4.000000000000029,0.1035,34.68599033816423,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06770000000000001,100,22_36_54_459045,0702,2000,3,USNet,200,0.065,-4.153846153846166,0.1035,34.58937198067631,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0678,100,22_39_32_447770,0702,2000,3,USNet,200,0.065,-4.307692307692303,0.1035,34.492753623188406,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0678,100,22_34_46_598039,0702,2000,3,USNet,200,0.065,-4.307692307692303,0.1035,34.492753623188406,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06810000000000001,100,22_37_07_214842,0702,2000,3,USNet,200,0.065,-4.769230769230778,0.1035,34.202898550724626,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.06870000000000001,100,22_32_01_038033,0702,2000,3,USNet,200,0.065,-5.692307692307706,0.1035,33.62318840579709,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06870000000000001,100,22_37_21_091667,0702,2000,3,USNet,200,0.065,-5.692307692307706,0.1035,33.62318840579709,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06870000000000001,100,22_38_52_811964,0702,2000,3,USNet,200,0.065,-5.692307692307706,0.1035,33.62318840579709,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06889999999999999,100,22_39_36_973245,0702,2000,3,USNet,200,0.065,-5.99999999999998,0.1035,33.42995169082126,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06889999999999999,100,22_32_30_958729,0702,2000,3,USNet,200,0.065,-5.99999999999998,0.1035,33.42995169082126,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06905,100,22_34_41_498392,0702,2000,3,USNet,200,0.065,-6.230769230769227,0.1035,33.28502415458937,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06905,100,22_39_49_254167,0702,2000,3,USNet,200,0.065,-6.230769230769227,0.1035,33.28502415458937,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0695,100,22_31_55_106194,0702,2000,3,USNet,200,0.065,-6.923076923076929,0.1035,32.85024154589371,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0695,100,22_37_53_922655,0702,2000,3,USNet,200,0.065,-6.923076923076929,0.1035,32.85024154589371,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0695,100,22_37_53_443709,0702,2000,3,USNet,200,0.065,-6.923076923076929,0.1035,32.85024154589371,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0698,100,22_31_56_674273,0702,2000,3,USNet,200,0.065,-7.384615384615382,0.1035,32.56038647342995,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0698,100,22_31_56_099661,0702,2000,3,USNet,200,0.065,-7.384615384615382,0.1035,32.56038647342995,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0698,100,22_37_22_889120,0702,2000,3,USNet,200,0.065,-7.384615384615382,0.1035,32.56038647342995,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0698,100,22_37_56_443395,0702,2000,3,USNet,200,0.065,-7.384615384615382,0.1035,32.56038647342995,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0698,100,22_37_56_719651,0702,2000,3,USNet,200,0.065,-7.384615384615382,0.1035,32.56038647342995,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.06980000000000001,100,22_37_54_376532,0702,2000,3,USNet,200,0.065,-7.384615384615404,0.1035,32.560386473429936,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.06980000000000001,100,22_31_53_387232,0702,2000,3,USNet,200,0.065,-7.384615384615404,0.1035,32.560386473429936,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.06980000000000001,100,22_31_56_099723,0702,2000,3,USNet,200,0.065,-7.384615384615404,0.1035,32.560386473429936,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.06980000000000001,100,22_37_53_764228,0702,2000,3,USNet,200,0.065,-7.384615384615404,0.1035,32.560386473429936,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.07004999999999999,100,22_37_56_489069,0702,2000,3,USNet,200,0.065,-7.769230769230746,0.1035,32.318840579710155,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.07004999999999999,100,22_31_53_018949,0702,2000,3,USNet,200,0.065,-7.769230769230746,0.1035,32.318840579710155,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.07004999999999999,100,22_31_55_305417,0702,2000,3,USNet,200,0.065,-7.769230769230746,0.1035,32.318840579710155,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.07004999999999999,100,22_37_23_412915,0702,2000,3,USNet,200,0.065,-7.769230769230746,0.1035,32.318840579710155,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.07010000000000001,100,22_31_54_961579,0702,2000,3,USNet,200,0.065,-7.8461538461538565,0.1035,32.27053140096617,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.07010000000000001,100,22_37_56_488763,0702,2000,3,USNet,200,0.065,-7.8461538461538565,0.1035,32.27053140096617,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.07010000000000001,100,22_38_50_003129,0702,2000,3,USNet,200,0.065,-7.8461538461538565,0.1035,32.27053140096617,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.07035000000000001,100,22_36_55_990216,0702,2000,3,USNet,200,0.065,-8.23076923076924,0.1035,32.02898550724637,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.07035000000000001,100,22_36_55_922548,0702,2000,3,USNet,200,0.065,-8.23076923076924,0.1035,32.02898550724637,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.07045,100,22_36_55_990218,0702,2000,3,USNet,200,0.065,-8.38461538461538,0.1035,31.932367149758452,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.07045,100,22_36_55_431797,0702,2000,3,USNet,200,0.065,-8.38461538461538,0.1035,31.932367149758452,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.07055,100,22_36_55_768533,0702,2000,3,USNet,200,0.065,-8.538461538461538,0.1035,31.835748792270525,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.07055,100,22_37_03_457318,0702,2000,3,USNet,200,0.065,-8.538461538461538,0.1035,31.835748792270525,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.07104999999999999,100,22_37_04_252439,0702,2000,3,USNet,200,0.065,-9.307692307692287,0.1035,31.352657004830924,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.07104999999999999,100,22_37_04_425734,0702,2000,3,USNet,200,0.065,-9.307692307692287,0.1035,31.352657004830924,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0712,100,22_36_56_643063,0702,2000,3,USNet,200,0.065,-9.538461538461533,0.1035,31.207729468599034,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0712,100,22_31_59_279381,0702,2000,3,USNet,200,0.065,-9.538461538461533,0.1035,31.207729468599034,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0712,100,22_31_54_288002,0702,2000,3,USNet,200,0.065,-9.538461538461533,0.1035,31.207729468599034,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0712,100,22_37_53_129829,0702,2000,3,USNet,200,0.065,-9.538461538461533,0.1035,31.207729468599034,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0712,100,22_38_29_859275,0702,2000,3,USNet,200,0.065,-9.538461538461533,0.1035,31.207729468599034,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.07125,100,22_37_03_459699,0702,2000,3,USNet,200,0.065,-9.615384615384603,0.1035,31.159420289855078,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.07125,100,22_37_05_226033,0702,2000,3,USNet,200,0.065,-9.615384615384603,0.1035,31.159420289855078,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.07185,100,22_37_22_030887,0702,2000,3,USNet,200,0.065,-10.53846153846153,0.1035,30.579710144927535,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.08475,100,22_40_51_198319,0702,2000,3,USNet,200,0.065,-30.384615384615387,0.1035,18.115942028985497,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08475,100,22_30_55_578090,0702,2000,3,USNet,200,0.065,-30.384615384615387,0.1035,18.115942028985497,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.08475,100,22_35_50_958325,0702,2000,3,USNet,200,0.065,-30.384615384615387,0.1035,18.115942028985497,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08509999999999998,100,22_30_56_430584,0702,2000,3,USNet,200,0.065,-30.92307692307689,0.1035,17.777777777777793,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08509999999999998,100,22_36_20_420476,0702,2000,3,USNet,200,0.065,-30.92307692307689,0.1035,17.777777777777793,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08509999999999998,100,22_41_09_547596,0702,2000,3,USNet,200,0.065,-30.92307692307689,0.1035,17.777777777777793,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08520000000000001,100,22_30_55_578273,0702,2000,3,USNet,200,0.065,-31.07692307692309,0.1035,17.681159420289838,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.08520000000000001,100,22_35_52_864448,0702,2000,3,USNet,200,0.065,-31.07692307692309,0.1035,17.681159420289838,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08520000000000001,100,22_41_12_001789,0702,2000,3,USNet,200,0.065,-31.07692307692309,0.1035,17.681159420289838,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08539999999999999,100,22_35_50_452981,0702,2000,3,USNet,200,0.065,-31.384615384615365,0.1035,17.487922705314016,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08539999999999999,100,22_40_56_330426,0702,2000,3,USNet,200,0.065,-31.384615384615365,0.1035,17.487922705314016,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08539999999999999,100,22_30_56_244770,0702,2000,3,USNet,200,0.065,-31.384615384615365,0.1035,17.487922705314016,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.08739999999999999,100,22_40_37_744827,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08739999999999999,100,22_40_37_021175,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.08739999999999999,100,22_40_05_694076,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.08739999999999999,100,22_35_49_536432,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.08739999999999999,100,22_35_46_375081,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.08739999999999999,100,22_36_21_794074,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08739999999999999,100,22_30_57_455447,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.08739999999999999,100,22_30_54_559521,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08739999999999999,100,22_41_28_215285,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08739999999999999,100,22_30_55_578194,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08739999999999999,100,22_35_52_303285,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.08739999999999999,100,22_30_59_193385,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.08739999999999999,100,22_35_15_675973,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.08739999999999999,100,22_30_57_350040,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.08739999999999999,100,22_39_50_391788,0702,2000,3,USNet,200,0.065,-34.461538461538446,0.1035,15.555555555555559,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0875,100,22_30_57_347173,0702,2000,3,USNet,200,0.065,-34.615384615384606,0.1035,15.458937198067634,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0875,100,22_40_03_929113,0702,2000,3,USNet,200,0.065,-34.615384615384606,0.1035,15.458937198067634,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0875,100,22_35_13_828294,0702,2000,3,USNet,200,0.065,-34.615384615384606,0.1035,15.458937198067634,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0875,100,22_30_56_158483,0702,2000,3,USNet,200,0.065,-34.615384615384606,0.1035,15.458937198067634,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0875,100,22_35_45_920627,0702,2000,3,USNet,200,0.065,-34.615384615384606,0.1035,15.458937198067634,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0875,100,22_40_37_716117,0702,2000,3,USNet,200,0.065,-34.615384615384606,0.1035,15.458937198067634,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.08754999999999999,100,22_30_57_347295,0702,2000,3,USNet,200,0.065,-34.69230769230767,0.1035,15.410628019323678,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.08754999999999999,100,22_35_13_880748,0702,2000,3,USNet,200,0.065,-34.69230769230767,0.1035,15.410628019323678,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.08754999999999999,100,22_31_02_097796,0702,2000,3,USNet,200,0.065,-34.69230769230767,0.1035,15.410628019323678,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.08754999999999999,100,22_40_37_715687,0702,2000,3,USNet,200,0.065,-34.69230769230767,0.1035,15.410628019323678,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.08754999999999999,100,22_40_03_544570,0702,2000,3,USNet,200,0.065,-34.69230769230767,0.1035,15.410628019323678,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.08754999999999999,100,22_35_51_462787,0702,2000,3,USNet,200,0.065,-34.69230769230767,0.1035,15.410628019323678,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.08775,100,22_40_05_946898,0702,2000,3,USNet,200,0.065,-34.999999999999986,0.1035,15.217391304347828,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.08775,100,22_35_47_513328,0702,2000,3,USNet,200,0.065,-34.999999999999986,0.1035,15.217391304347828,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.08775,100,22_40_54_838771,0702,2000,3,USNet,200,0.065,-34.999999999999986,0.1035,15.217391304347828,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08775,100,22_30_53_087752,0702,2000,3,USNet,200,0.065,-34.999999999999986,0.1035,15.217391304347828,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.08775,100,22_35_50_397132,0702,2000,3,USNet,200,0.065,-34.999999999999986,0.1035,15.217391304347828,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.08775,100,22_30_56_244781,0702,2000,3,USNet,200,0.065,-34.999999999999986,0.1035,15.217391304347828,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08854999999999999,100,22_30_56_244926,0702,2000,3,USNet,200,0.065,-36.23076923076921,0.1035,14.444444444444448,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08854999999999999,100,22_30_54_482988,0702,2000,3,USNet,200,0.065,-36.23076923076921,0.1035,14.444444444444448,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.08854999999999999,100,22_35_50_445241,0702,2000,3,USNet,200,0.065,-36.23076923076921,0.1035,14.444444444444448,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.08854999999999999,100,22_35_46_362200,0702,2000,3,USNet,200,0.065,-36.23076923076921,0.1035,14.444444444444448,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.08854999999999999,100,22_40_49_216108,0702,2000,3,USNet,200,0.065,-36.23076923076921,0.1035,14.444444444444448,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08854999999999999,100,22_40_37_430767,0702,2000,3,USNet,200,0.065,-36.23076923076921,0.1035,14.444444444444448,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.08925,100,22_30_57_590220,0702,2000,3,USNet,200,0.065,-37.3076923076923,0.1035,13.768115942028986,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08925,100,22_41_11_225379,0702,2000,3,USNet,200,0.065,-37.3076923076923,0.1035,13.768115942028986,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08925,100,22_36_20_870312,0702,2000,3,USNet,200,0.065,-37.3076923076923,0.1035,13.768115942028986,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0935,100,22_30_58_754443,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0935,100,22_30_58_848138,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0935,100,22_31_15_659416,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0935,100,22_31_28_297691,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0935,100,22_31_28_298362,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0935,100,22_30_52_391785,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0935,100,22_36_52_875264,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0935,100,22_36_52_052243,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0935,100,22_31_29_234355,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0935,100,22_37_05_626130,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0935,100,22_30_57_344474,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0935,100,22_36_55_215429,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0935,100,22_31_26_537824,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0935,100,22_36_20_028211,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0935,100,22_31_14_938649,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0935,100,22_36_21_661014,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0935,100,22_30_53_517169,0702,2000,3,USNet,200,0.065,-43.84615384615384,0.1035,9.661835748792265,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.09495,100,22_37_01_265272,0702,2000,3,USNet,200,0.065,-46.07692307692308,0.1035,8.26086956521738,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.09495,100,22_36_50_321600,0702,2000,3,USNet,200,0.065,-46.07692307692308,0.1035,8.26086956521738,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.09495,100,22_31_28_416691,0702,2000,3,USNet,200,0.065,-46.07692307692308,0.1035,8.26086956521738,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.09495,100,22_31_55_078619,0702,2000,3,USNet,200,0.065,-46.07692307692308,0.1035,8.26086956521738,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.09495,100,22_30_54_143347,0702,2000,3,USNet,200,0.065,-46.07692307692308,0.1035,8.26086956521738,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.09495,100,22_30_53_517543,0702,2000,3,USNet,200,0.065,-46.07692307692308,0.1035,8.26086956521738,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.095,100,22_36_58_546709,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.095,100,22_36_51_859888,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.095,100,22_36_55_722952,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.095,100,22_37_01_265594,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.095,100,22_31_28_416742,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.095,100,22_31_28_417875,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.095,100,22_30_57_344277,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.095,100,22_30_52_391507,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.095,100,22_30_52_391728,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.095,100,22_31_54_394855,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.095,100,22_31_54_499502,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.095,100,22_30_57_344262,0702,2000,3,USNet,200,0.065,-46.15384615384615,0.1035,8.212560386473426,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.096,100,22_31_53_632572,0702,2000,3,USNet,200,0.065,-47.692307692307686,0.1035,7.246376811594196,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.09625,100,22_36_53_467741,0702,2000,3,USNet,200,0.065,-48.07692307692307,0.1035,7.00483091787439,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.09625,100,22_30_57_230961,0702,2000,3,USNet,200,0.065,-48.07692307692307,0.1035,7.00483091787439,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0965,100,22_31_55_078078,0702,2000,3,USNet,200,0.065,-48.46153846153846,0.1035,6.763285024154582,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0965,100,22_30_53_660378,0702,2000,3,USNet,200,0.065,-48.46153846153846,0.1035,6.763285024154582,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0965,100,22_36_51_410300,0702,2000,3,USNet,200,0.065,-48.46153846153846,0.1035,6.763285024154582,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0995,100,22_36_59_262671,0702,2000,3,USNet,200,0.065,-53.07692307692308,0.1035,3.8647342995168983,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0995,100,22_30_53_647419,0702,2000,3,USNet,200,0.065,-53.07692307692308,0.1035,3.8647342995168983,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0995,100,22_31_55_572524,0702,2000,3,USNet,200,0.065,-53.07692307692308,0.1035,3.8647342995168983,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.1,100,22_36_52_519182,0702,2000,3,USNet,200,0.065,-53.846153846153854,0.1035,3.381642512077285,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.1,100,22_31_55_078309,0702,2000,3,USNet,200,0.065,-53.846153846153854,0.1035,3.381642512077285,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.1,100,22_30_54_145269,0702,2000,3,USNet,200,0.065,-53.846153846153854,0.1035,3.381642512077285,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.1,100,22_31_59_066851,0702,2000,3,USNet,200,0.065,-53.846153846153854,0.1035,3.381642512077285,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1002,100,22_30_57_670417,0702,2000,3,USNet,200,0.065,-54.15384615384614,0.1035,3.188405797101447,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1002,100,22_36_59_262828,0702,2000,3,USNet,200,0.065,-54.15384615384614,0.1035,3.188405797101447,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.101,100,22_31_54_117701,0702,2000,3,USNet,200,0.065,-55.38461538461539,0.1035,2.4154589371980566,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.10125000000000002,100,22_30_57_240311,0702,2000,3,USNet,200,0.065,-55.769230769230795,0.1035,2.1739130434782363,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.10125000000000002,100,22_36_53_467553,0702,2000,3,USNet,200,0.065,-55.769230769230795,0.1035,2.1739130434782363,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_1000/k3/USNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0887,100,16_27_57_787149,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,1.0,-100.0,0.01,ucb_bandit
0.0887,100,16_15_24_893100,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,100.0,-1.0,0.2,ucb_bandit
0.0887,100,16_14_51_431918,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,100.0,-1.0,0.1,ucb_bandit
0.0887,100,16_28_51_893661,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,1.0,-100.0,0.06,ucb_bandit
0.0887,100,16_29_57_286621,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,1.0,-100.0,0.2,ucb_bandit
0.0887,100,16_14_33_613608,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,100.0,-1.0,0.06,ucb_bandit
0.0887,100,16_13_40_499440,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,100.0,-1.0,0.01,ucb_bandit
0.0887,100,16_29_03_877612,0702,2000,3,USNet,200,0.065,-36.46153846153845,0.1035,14.299516908212556,1.0,-100.0,0.1,ucb_bandit
0.08879999999999999,100,16_00_11_893045,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,10.0,0.0,0.2,ucb_bandit
0.08879999999999999,100,15_58_07_564832,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,10.0,0.0,0.01,ucb_bandit
0.08879999999999999,100,16_16_27_075132,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,0.0,-10.0,0.06,ucb_bandit
0.08879999999999999,100,16_00_18_481954,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,10.0,0.0,0.1,ucb_bandit
0.08879999999999999,100,15_59_40_232263,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,10.0,0.0,0.06,ucb_bandit
0.08879999999999999,100,16_17_01_608251,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,0.0,-10.0,0.1,ucb_bandit
0.08879999999999999,100,16_17_30_608536,0702,2000,3,USNet,200,0.065,-36.61538461538459,0.1035,14.202898550724644,0.0,-10.0,0.2,ucb_bandit
0.0891,100,16_10_26_634840,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,10.0,-1.0,0.01,ucb_bandit
0.0891,100,16_19_10_735160,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,1.0,-10.0,0.1,ucb_bandit
0.0891,100,16_18_36_240955,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,1.0,-10.0,0.06,ucb_bandit
0.0891,100,16_18_04_068497,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,1.0,-10.0,0.01,ucb_bandit
0.0891,100,16_10_59_853257,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,10.0,-1.0,0.06,ucb_bandit
0.0891,100,16_12_39_234442,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,10.0,-1.0,0.2,ucb_bandit
0.0891,100,16_12_04_821335,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,10.0,-1.0,0.1,ucb_bandit
0.0891,100,16_19_42_172306,0702,2000,3,USNet,200,0.065,-37.076923076923066,0.1035,13.913043478260867,1.0,-10.0,0.2,ucb_bandit
0.0896,100,16_24_07_068684,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,100.0,-10.0,0.1,ucb_bandit
0.0896,100,16_31_49_013766,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,10.0,-100.0,0.2,ucb_bandit
0.0896,100,16_22_59_906600,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,100.0,-10.0,0.01,ucb_bandit
0.0896,100,16_31_14_415207,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,10.0,-100.0,0.1,ucb_bandit
0.0896,100,16_24_07_782525,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,100.0,-10.0,0.06,ucb_bandit
0.0896,100,16_30_38_575691,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,10.0,-100.0,0.06,ucb_bandit
0.0896,100,16_30_41_642594,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,10.0,-100.0,0.01,ucb_bandit
0.0896,100,16_25_11_905806,0702,2000,3,USNet,200,0.065,-37.84615384615384,0.1035,13.429951690821252,100.0,-10.0,0.2,ucb_bandit
0.0897,100,16_02_21_806277,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,100.0,0.0,0.1,ucb_bandit
0.0897,100,16_03_24_233242,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,100.0,0.0,0.2,ucb_bandit
0.0897,100,16_01_17_207541,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,100.0,0.0,0.06,ucb_bandit
0.0897,100,16_26_53_537118,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,0.0,-100.0,0.1,ucb_bandit
0.0897,100,16_00_45_572623,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,100.0,0.0,0.01,ucb_bandit
0.0897,100,16_26_18_584989,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,0.0,-100.0,0.06,ucb_bandit
0.0897,100,16_25_46_137209,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,0.0,-100.0,0.01,ucb_bandit
0.0897,100,16_27_22_979746,0702,2000,3,USNet,200,0.065,-38.0,0.1035,13.333333333333327,0.0,-100.0,0.2,ucb_bandit
0.0898,100,16_21_53_176253,0702,2000,3,USNet,200,0.065,-38.15384615384615,0.1035,13.236714975845402,10.0,-10.0,0.1,ucb_bandit
0.0898,100,16_21_18_492518,0702,2000,3,USNet,200,0.065,-38.15384615384615,0.1035,13.236714975845402,10.0,-10.0,0.06,ucb_bandit
0.0898,100,16_20_13_130973,0702,2000,3,USNet,200,0.065,-38.15384615384615,0.1035,13.236714975845402,10.0,-10.0,0.01,ucb_bandit
0.0898,100,16_22_25_012213,0702,2000,3,USNet,200,0.065,-38.15384615384615,0.1035,13.236714975845402,10.0,-10.0,0.2,ucb_bandit
0.08995,100,16_32_34_383242,0702,2000,3,USNet,200,0.065,-38.38461538461539,0.1035,13.091787439613519,100.0,-100.0,0.01,ucb_bandit
0.08995,100,16_33_27_476499,0702,2000,3,USNet,200,0.065,-38.38461538461539,0.1035,13.091787439613519,100.0,-100.0,0.1,ucb_bandit
0.08995,100,16_33_54_328907,0702,2000,3,USNet,200,0.065,-38.38461538461539,0.1035,13.091787439613519,100.0,-100.0,0.2,ucb_bandit
0.08995,100,16_33_01_135506,0702,2000,3,USNet,200,0.065,-38.38461538461539,0.1035,13.091787439613519,100.0,-100.0,0.06,ucb_bandit
0.13325000000000004,100,16_09_52_881947,0702,2000,3,USNet,200,0.065,-105.00000000000004,0.1035,-28.743961352657045,1.0,-1.0,0.2,ucb_bandit
0.13325000000000004,100,16_09_20_635387,0702,2000,3,USNet,200,0.065,-105.00000000000004,0.1035,-28.743961352657045,1.0,-1.0,0.1,ucb_bandit
0.13325000000000004,100,16_08_49_121429,0702,2000,3,USNet,200,0.065,-105.00000000000004,0.1035,-28.743961352657045,1.0,-1.0,0.06,ucb_bandit
0.13325000000000004,100,16_07_42_736507,0702,2000,3,USNet,200,0.065,-105.00000000000004,0.1035,-28.743961352657045,1.0,-1.0,0.01,ucb_bandit
0.13369999999999999,100,16_06_36_503410,0702,2000,3,USNet,200,0.065,-105.69230769230766,0.1035,-29.178743961352648,0.0,-1.0,0.1,ucb_bandit
0.13369999999999999,100,16_07_10_713494,0702,2000,3,USNet,200,0.065,-105.69230769230766,0.1035,-29.178743961352648,0.0,-1.0,0.2,ucb_bandit
0.13369999999999999,100,16_03_57_006972,0702,2000,3,USNet,200,0.065,-105.69230769230766,0.1035,-29.178743961352648,0.0,-1.0,0.01,ucb_bandit
0.13455,100,15_54_08_217977,0702,2000,3,USNet,200,0.065,-107.0,0.1035,-30.00000000000001,1.0,0.0,0.01,ucb_bandit
0.13455,100,15_54_20_825098,0702,2000,3,USNet,200,0.065,-107.0,0.1035,-30.00000000000001,1.0,0.0,0.1,ucb_bandit
0.13455,100,15_53_57_031234,0702,2000,3,USNet,200,0.065,-107.0,0.1035,-30.00000000000001,1.0,0.0,0.06,ucb_bandit
0.13455,100,15_54_52_791415,0702,2000,3,USNet,200,0.065,-107.0,0.1035,-30.00000000000001,1.0,0.0,0.2,ucb_bandit
0.13765,100,15_53_51_192246,0702,2000,3,USNet,200,0.065,-111.76923076923076,0.1035,-32.9951690821256,0.0,0.0,0.06,ucb_bandit
0.13765,100,15_53_18_499569,0702,2000,3,USNet,200,0.065,-111.76923076923076,0.1035,-32.9951690821256,0.0,0.0,0.01,ucb_bandit
0.13765,100,15_53_19_824956,0702,2000,3,USNet,200,0.065,-111.76923076923076,0.1035,-32.9951690821256,0.0,0.0,0.1,ucb_bandit
0.13765,100,15_53_54_221313,0702,2000,3,USNet,200,0.065,-111.76923076923076,0.1035,-32.9951690821256,0.0,0.0,0.2,ucb_bandit


==> data/erlang_1000/k4/NSFNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.2595,0.1255,0.13,1,0.0815,0.209
0.1025,0.1015,0.108,2,0.0815,0.209
0.0795,0.086,0.093,3,0.0815,0.209
0.0875,0.0735,0.0755,4,0.0815,0.209
0.083,0.0605,0.0755,5,0.0815,0.209
0.0835,0.0605,0.0525,6,0.0815,0.209
0.082,0.0605,0.068,7,0.0815,0.209
0.086,0.0605,0.066,8,0.0815,0.209
0.077,0.0605,0.0725,9,0.0815,0.209
0.085,0.0605,0.0555,10,0.0815,0.209
0.0825,0.0605,0.0585,11,0.0815,0.209
0.086,0.0605,0.0565,12,0.0815,0.209
0.0795,0.0605,0.0585,13,0.0815,0.209
0.0855,0.0605,0.0555,14,0.0815,0.209
0.0785,0.0605,0.0595,15,0.0815,0.209
0.0875,0.0605,0.0555,16,0.0815,0.209
0.083,0.0605,0.058,17,0.0815,0.209
0.0835,0.0605,0.0565,18,0.0815,0.209
0.082,0.0605,0.059,19,0.0815,0.209
0.086,0.0605,0.056,20,0.0815,0.209
0.077,0.0605,0.0575,21,0.0815,0.209
0.085,0.0605,0.0555,22,0.0815,0.209
0.0825,0.0605,0.0615,23,0.0815,0.209
0.086,0.0605,0.059,24,0.0815,0.209
0.0795,0.0605,0.0575,25,0.0815,0.209
0.0855,0.0605,0.0555,26,0.0815,0.209
0.0785,0.0605,0.0565,27,0.0815,0.209
0.0875,0.0605,0.0565,28,0.0815,0.209
0.083,0.0605,0.0575,29,0.0815,0.209
0.0865,0.0605,0.054,30,0.0815,0.209
0.0765,0.0605,0.059,31,0.0815,0.209
0.0865,0.0605,0.0565,32,0.0815,0.209
0.0785,0.0605,0.0575,33,0.0815,0.209
0.0865,0.0605,0.054,34,0.0815,0.209
0.078,0.0605,0.059,35,0.0815,0.209
0.0825,0.0605,0.0565,36,0.0815,0.209
0.077,0.0605,0.0575,37,0.0815,0.209
0.0885,0.0605,0.054,38,0.0815,0.209
0.075,0.0605,0.059,39,0.0815,0.209
0.0875,0.0605,0.0565,40,0.0815,0.209
0.0775,0.0605,0.0575,41,0.0815,0.209
0.0835,0.0605,0.054,42,0.0815,0.209
0.0765,0.0605,0.059,43,0.0815,0.209
0.086,0.0605,0.0565,44,0.0815,0.209
0.077,0.0605,0.0575,45,0.0815,0.209
0.0865,0.0605,0.054,46,0.0815,0.209
0.0825,0.0605,0.059,47,0.0815,0.209
0.0825,0.0605,0.0565,48,0.0815,0.209
0.0795,0.0605,0.0575,49,0.0815,0.209
0.0855,0.0605,0.054,50,0.0815,0.209
0.075,0.0605,0.059,51,0.0815,0.209
0.0875,0.0605,0.057,52,0.0815,0.209
0.0775,0.0605,0.053,53,0.0815,0.209
0.0835,0.0605,0.0605,54,0.0815,0.209
0.082,0.0605,0.056,55,0.0815,0.209
0.0865,0.0605,0.057,56,0.0815,0.209
0.077,0.0605,0.053,57,0.0815,0.209
0.0865,0.0605,0.0605,58,0.0815,0.209
0.0825,0.0605,0.056,59,0.0815,0.209
0.0825,0.0605,0.057,60,0.0815,0.209
0.0795,0.0605,0.053,61,0.0815,0.209
0.0855,0.0605,0.0605,62,0.0815,0.209
0.075,0.0605,0.056,63,0.0815,0.209
0.0875,0.0605,0.057,64,0.0815,0.209
0.0775,0.0605,0.053,65,0.0815,0.209
0.0835,0.0605,0.0575,66,0.0815,0.209
0.082,0.0605,0.0625,67,0.0815,0.209
0.0865,0.0605,0.059,68,0.0815,0.209
0.077,0.0605,0.056,69,0.0815,0.209
0.0865,0.0605,0.057,70,0.0815,0.209
0.0825,0.0605,0.0625,71,0.0815,0.209
0.0825,0.0605,0.059,72,0.0815,0.209
0.0795,0.0605,0.056,73,0.0815,0.209
0.0855,0.0605,0.057,74,0.0815,0.209
0.075,0.0605,0.0625,75,0.0815,0.209
0.0875,0.0605,0.059,76,0.0815,0.209
0.0775,0.0605,0.056,77,0.0815,0.209
0.0835,0.0605,0.061,78,0.0815,0.209
0.0765,0.0605,0.0555,79,0.0815,0.209
0.086,0.0605,0.0595,80,0.0815,0.209
0.077,0.0605,0.061,81,0.0815,0.209
0.0865,0.0605,0.061,82,0.0815,0.209
0.0825,0.0605,0.0555,83,0.0815,0.209
0.0825,0.0605,0.0595,84,0.0815,0.209
0.0795,0.0605,0.061,85,0.0815,0.209
0.0885,0.0605,0.061,86,0.0815,0.209
0.0785,0.0605,0.0555,87,0.0815,0.209
0.0875,0.0605,0.0595,88,0.0815,0.209
0.0775,0.0605,0.061,89,0.0815,0.209
0.0835,0.0605,0.061,90,0.0815,0.209
0.0765,0.0605,0.0555,91,0.0815,0.209
0.086,0.0605,0.0525,92,0.0815,0.209
0.0785,0.0605,0.0535,93,0.0815,0.209
0.085,0.0605,0.055,94,0.0815,0.209
0.0825,0.0605,0.056,95,0.0815,0.209
0.0825,0.0605,0.0525,96,0.0815,0.209
0.0795,0.0605,0.0535,97,0.0815,0.209
0.0885,0.0605,0.055,98,0.0815,0.209
0.0785,0.0605,0.056,99,0.0815,0.209
0.085,0.0605,0.0525,100,0.0815,0.209


==> data/erlang_1000/k4/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0605,100,16_15_52_621695,0702,2000,4,NSFNet,200,0.0815,25.76687116564418,0.209,71.05263157894737,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0605,100,16_04_29_041029,0702,2000,4,NSFNet,200,0.0815,25.76687116564418,0.209,71.05263157894737,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0665,100,16_25_44_408565,0702,2000,4,NSFNet,200,0.0815,18.404907975460123,0.209,68.18181818181817,0.0,-100.0,0.01,epsilon_greedy_bandit
0.07299999999999998,100,16_19_09_256476,0702,2000,4,NSFNet,200,0.0815,10.429447852760761,0.209,65.07177033492823,1.0,-10.0,0.1,epsilon_greedy_bandit
0.07299999999999998,100,16_31_32_828882,0702,2000,4,NSFNet,200,0.0815,10.429447852760761,0.209,65.07177033492823,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0795,100,16_29_04_745983,0702,2000,4,NSFNet,200,0.0815,2.453987730061352,0.209,61.96172248803828,1.0,-100.0,0.06,epsilon_greedy_bandit
0.08099999999999999,100,16_30_57_495354,0702,2000,4,NSFNet,200,0.0815,0.613496932515355,0.209,61.24401913875599,10.0,-100.0,0.01,epsilon_greedy_bandit
0.08499999999999999,100,16_18_01_807102,0702,2000,4,NSFNet,200,0.0815,-4.294478527607348,0.209,59.33014354066985,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0883,100,16_27_57_085862,0702,2000,4,NSFNet,200,0.0815,-8.343558282208589,0.209,57.7511961722488,1.0,-100.0,0.01,epsilon_greedy_bandit
0.09069999999999999,100,16_21_53_518284,0702,2000,4,NSFNet,200,0.0815,-11.288343558282191,0.209,56.60287081339713,10.0,-10.0,0.1,epsilon_greedy_bandit
0.09275,100,16_30_05_766188,0702,2000,4,NSFNet,200,0.0815,-13.803680981595088,0.209,55.62200956937799,1.0,-100.0,0.1,epsilon_greedy_bandit
0.09405,100,16_33_26_767034,0702,2000,4,NSFNet,200,0.0815,-15.398773006134958,0.209,55.00000000000001,100.0,-100.0,0.1,epsilon_greedy_bandit
0.09620000000000001,100,16_06_25_732589,0702,2000,4,NSFNet,200,0.0815,-18.036809815950924,0.209,53.9712918660287,0.0,-1.0,0.06,epsilon_greedy_bandit
0.09625,100,16_09_25_070330,0702,2000,4,NSFNet,200,0.0815,-18.098159509202453,0.209,53.94736842105263,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0985,100,16_26_17_901421,0702,2000,4,NSFNet,200,0.0815,-20.858895705521473,0.209,52.87081339712918,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0985,100,16_16_28_185240,0702,2000,4,NSFNet,200,0.0815,-20.858895705521473,0.209,52.87081339712918,0.0,-10.0,0.06,epsilon_greedy_bandit
0.099,100,16_31_00_537537,0702,2000,4,NSFNet,200,0.0815,-21.472392638036812,0.209,52.63157894736842,10.0,-100.0,0.06,epsilon_greedy_bandit
0.10400000000000001,100,16_26_50_259247,0702,2000,4,NSFNet,200,0.0815,-27.60736196319019,0.209,50.23923444976076,0.0,-100.0,0.1,epsilon_greedy_bandit
0.1045,100,16_18_36_241073,0702,2000,4,NSFNet,200,0.0815,-28.220858895705515,0.209,50.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.10500000000000001,100,16_17_30_143862,0702,2000,4,NSFNet,200,0.0815,-28.834355828220865,0.209,49.76076555023923,0.0,-10.0,0.2,epsilon_greedy_bandit
0.10575000000000001,100,16_27_57_259864,0702,2000,4,NSFNet,200,0.0815,-29.75460122699387,0.209,49.40191387559808,0.0,-100.0,0.2,epsilon_greedy_bandit
0.10700000000000001,100,16_16_57_491562,0702,2000,4,NSFNet,200,0.0815,-31.288343558282218,0.209,48.80382775119617,0.0,-10.0,0.1,epsilon_greedy_bandit
0.11000000000000001,100,16_20_36_864091,0702,2000,4,NSFNet,200,0.0815,-34.96932515337425,0.209,47.36842105263157,10.0,-10.0,0.01,epsilon_greedy_bandit
0.11175000000000002,100,16_07_10_436346,0702,2000,4,NSFNet,200,0.0815,-37.116564417177926,0.209,46.531100478468886,0.0,-1.0,0.2,epsilon_greedy_bandit
0.11200000000000002,100,16_06_40_914763,0702,2000,4,NSFNet,200,0.0815,-37.4233128834356,0.209,46.41148325358851,0.0,-1.0,0.1,epsilon_greedy_bandit
0.1155,100,16_07_38_731175,0702,2000,4,NSFNet,200,0.0815,-41.717791411042946,0.209,44.73684210526315,1.0,-1.0,0.01,epsilon_greedy_bandit
0.12325,100,16_32_07_264326,0702,2000,4,NSFNet,200,0.0815,-51.226993865030664,0.209,41.02870813397129,10.0,-100.0,0.2,epsilon_greedy_bandit
0.12465000000000001,100,16_30_06_615552,0702,2000,4,NSFNet,200,0.0815,-52.944785276073624,0.209,40.35885167464114,1.0,-100.0,0.2,epsilon_greedy_bandit
0.1256,100,16_19_43_632193,0702,2000,4,NSFNet,200,0.0815,-54.11042944785274,0.209,39.9043062200957,1.0,-10.0,0.2,epsilon_greedy_bandit
0.1299,100,16_21_19_967434,0702,2000,4,NSFNet,200,0.0815,-59.38650306748464,0.209,37.84688995215311,10.0,-10.0,0.06,epsilon_greedy_bandit
0.13075,100,16_33_01_135357,0702,2000,4,NSFNet,200,0.0815,-60.42944785276073,0.209,37.4401913875598,100.0,-100.0,0.06,epsilon_greedy_bandit
0.1355,100,16_08_49_836792,0702,2000,4,NSFNet,200,0.0815,-66.25766871165645,0.209,35.16746411483253,1.0,-1.0,0.06,epsilon_greedy_bandit
0.14000000000000004,100,16_32_37_168851,0702,2000,4,NSFNet,200,0.0815,-71.77914110429452,0.209,33.014354066985625,100.0,-100.0,0.01,epsilon_greedy_bandit
0.14304999999999998,100,16_33_54_614994,0702,2000,4,NSFNet,200,0.0815,-75.52147239263802,0.209,31.55502392344498,100.0,-100.0,0.2,epsilon_greedy_bandit
0.149,100,16_22_27_173380,0702,2000,4,NSFNet,200,0.0815,-82.82208588957054,0.209,28.708133971291865,10.0,-10.0,0.2,epsilon_greedy_bandit
0.1521,100,16_09_55_290577,0702,2000,4,NSFNet,200,0.0815,-86.62576687116565,0.209,27.224880382775112,1.0,-1.0,0.2,epsilon_greedy_bandit
0.1555,100,16_11_29_972042,0702,2000,4,NSFNet,200,0.0815,-90.79754601226993,0.209,25.59808612440191,10.0,-1.0,0.06,epsilon_greedy_bandit
0.156,100,16_14_15_302943,0702,2000,4,NSFNet,200,0.0815,-91.41104294478527,0.209,25.358851674641148,100.0,-1.0,0.06,epsilon_greedy_bandit
0.156,100,16_12_06_480464,0702,2000,4,NSFNet,200,0.0815,-91.41104294478527,0.209,25.358851674641148,10.0,-1.0,0.1,epsilon_greedy_bandit
0.156,100,16_14_47_141706,0702,2000,4,NSFNet,200,0.0815,-91.41104294478527,0.209,25.358851674641148,100.0,-1.0,0.1,epsilon_greedy_bandit
0.156,100,15_54_58_098577,0702,2000,4,NSFNet,200,0.0815,-91.41104294478527,0.209,25.358851674641148,1.0,0.0,0.1,epsilon_greedy_bandit
0.156,100,16_02_25_747032,0702,2000,4,NSFNet,200,0.0815,-91.41104294478527,0.209,25.358851674641148,100.0,0.0,0.1,epsilon_greedy_bandit
0.15650000000000003,100,15_53_57_031116,0702,2000,4,NSFNet,200,0.0815,-92.02453987730064,0.209,25.119617224880365,1.0,0.0,0.06,epsilon_greedy_bandit
0.15665,100,16_03_57_663807,0702,2000,4,NSFNet,200,0.0815,-92.20858895705523,0.209,25.047846889952147,100.0,0.0,0.2,epsilon_greedy_bandit
0.1568,100,16_24_09_625602,0702,2000,4,NSFNet,200,0.0815,-92.3926380368098,0.209,24.976076555023923,100.0,-10.0,0.06,epsilon_greedy_bandit
0.15685000000000002,100,16_01_16_148855,0702,2000,4,NSFNet,200,0.0815,-92.45398773006136,0.209,24.95215311004784,100.0,0.0,0.06,epsilon_greedy_bandit
0.15735000000000002,100,15_59_40_376629,0702,2000,4,NSFNet,200,0.0815,-93.0674846625767,0.209,24.71291866028707,10.0,0.0,0.06,epsilon_greedy_bandit
0.1575,100,16_00_18_481967,0702,2000,4,NSFNet,200,0.0815,-93.25153374233128,0.209,24.64114832535885,10.0,0.0,0.1,epsilon_greedy_bandit
0.1579,100,16_00_12_202965,0702,2000,4,NSFNet,200,0.0815,-93.74233128834356,0.209,24.44976076555023,10.0,0.0,0.2,epsilon_greedy_bandit
0.1581,100,16_12_40_406100,0702,2000,4,NSFNet,200,0.0815,-93.98773006134967,0.209,24.354066985645932,10.0,-1.0,0.2,epsilon_greedy_bandit
0.15914999999999999,100,15_54_57_499804,0702,2000,4,NSFNet,200,0.0815,-95.27607361963187,0.209,23.85167464114833,1.0,0.0,0.2,epsilon_greedy_bandit
0.16009999999999996,100,16_15_24_000513,0702,2000,4,NSFNet,200,0.0815,-96.441717791411,0.209,23.397129186602886,100.0,-1.0,0.2,epsilon_greedy_bandit
0.16285,100,16_25_09_732292,0702,2000,4,NSFNet,200,0.0815,-99.81595092024538,0.209,22.08133971291866,100.0,-10.0,0.2,epsilon_greedy_bandit
0.1635,100,16_24_40_871738,0702,2000,4,NSFNet,200,0.0815,-100.61349693251533,0.209,21.77033492822966,100.0,-10.0,0.1,epsilon_greedy_bandit
0.19050000000000003,100,16_13_42_225427,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,100.0,-1.0,0.01,epsilon_greedy_bandit
0.19050000000000003,100,15_58_08_483365,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,10.0,0.0,0.01,epsilon_greedy_bandit
0.19075,100,16_10_27_231928,0702,2000,4,NSFNet,200,0.0815,-134.04907975460122,0.209,8.732057416267937,10.0,-1.0,0.01,epsilon_greedy_bandit
0.19075,100,16_00_42_788401,0702,2000,4,NSFNet,200,0.0815,-134.04907975460122,0.209,8.732057416267937,100.0,0.0,0.01,epsilon_greedy_bandit
0.19075,100,16_23_18_444995,0702,2000,4,NSFNet,200,0.0815,-134.04907975460122,0.209,8.732057416267937,100.0,-10.0,0.01,epsilon_greedy_bandit
0.19075,100,15_54_08_217455,0702,2000,4,NSFNet,200,0.0815,-134.04907975460122,0.209,8.732057416267937,1.0,0.0,0.01,epsilon_greedy_bandit
0.20749999999999996,100,15_53_18_499493,0702,2000,4,NSFNet,200,0.0815,-154.60122699386497,0.209,0.7177033492823106,0.0,0.0,0.01,epsilon_greedy_bandit
0.211,100,15_53_19_824396,0702,2000,4,NSFNet,200,0.0815,-158.8957055214724,0.209,-0.956937799043063,0.0,0.0,0.1,epsilon_greedy_bandit
0.21349999999999997,100,15_53_51_192261,0702,2000,4,NSFNet,200,0.0815,-161.963190184049,0.209,-2.1531100478468788,0.0,0.0,0.06,epsilon_greedy_bandit
0.21549999999999997,100,15_54_08_900609,0702,2000,4,NSFNet,200,0.0815,-164.41717791411037,0.209,-3.1100478468899415,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_1000/k4/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.054200000000000005,100,22_36_55_769536,0702,2000,4,NSFNet,200,0.0815,33.49693251533742,0.209,74.06698564593302,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.054200000000000005,100,22_37_03_459297,0702,2000,4,NSFNet,200,0.0815,33.49693251533742,0.209,74.06698564593302,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.055200000000000006,100,22_37_22_273028,0702,2000,4,NSFNet,200,0.0815,32.26993865030675,0.209,73.58851674641149,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.05675,100,22_34_41_498359,0702,2000,4,NSFNet,200,0.0815,30.368098159509206,0.209,72.84688995215312,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.05675,100,22_39_49_251130,0702,2000,4,NSFNet,200,0.0815,30.368098159509206,0.209,72.84688995215312,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.05899999999999998,100,22_36_55_990214,0702,2000,4,NSFNet,200,0.0815,27.607361963190208,0.209,71.77033492822967,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.05899999999999998,100,22_36_55_919736,0702,2000,4,NSFNet,200,0.0815,27.607361963190208,0.209,71.77033492822967,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.059250000000000004,100,22_37_07_214824,0702,2000,4,NSFNet,200,0.0815,27.300613496932513,0.209,71.65071770334929,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.059550000000000006,100,22_36_54_462095,0702,2000,4,NSFNet,200,0.0815,26.932515337423307,0.209,71.50717703349281,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.05995,100,22_37_03_459884,0702,2000,4,NSFNet,200,0.0815,26.44171779141104,0.209,71.3157894736842,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.05995,100,22_36_56_639232,0702,2000,4,NSFNet,200,0.0815,26.44171779141104,0.209,71.3157894736842,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0607,100,22_37_21_091820,0702,2000,4,NSFNet,200,0.0815,25.521472392638046,0.209,70.95693779904306,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06100000000000001,100,22_37_22_889466,0702,2000,4,NSFNet,200,0.0815,25.153374233128822,0.209,70.81339712918658,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06124999999999999,100,22_39_49_824507,0702,2000,4,NSFNet,200,0.0815,24.846625766871178,0.209,70.69377990430623,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06124999999999999,100,22_34_41_498351,0702,2000,4,NSFNet,200,0.0815,24.846625766871178,0.209,70.69377990430623,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0615,100,22_37_21_194190,0702,2000,4,NSFNet,200,0.0815,24.5398773006135,0.209,70.57416267942584,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06165,100,22_32_18_425044,0702,2000,4,NSFNet,200,0.0815,24.355828220858893,0.209,70.5023923444976,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06165,100,22_39_32_070873,0702,2000,4,NSFNet,200,0.0815,24.355828220858893,0.209,70.5023923444976,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06174999999999999,100,22_39_35_313021,0702,2000,4,NSFNet,200,0.0815,24.233128834355842,0.209,70.45454545454545,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06174999999999999,100,22_34_44_799705,0702,2000,4,NSFNet,200,0.0815,24.233128834355842,0.209,70.45454545454545,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06200000000000001,100,22_31_56_099637,0702,2000,4,NSFNet,200,0.0815,23.926380368098147,0.209,70.33492822966507,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.06200000000000001,100,22_37_56_677221,0702,2000,4,NSFNet,200,0.0815,23.926380368098147,0.209,70.33492822966507,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.06200000000000001,100,22_31_54_227785,0702,2000,4,NSFNet,200,0.0815,23.926380368098147,0.209,70.33492822966507,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.06200000000000001,100,22_37_56_443629,0702,2000,4,NSFNet,200,0.0815,23.926380368098147,0.209,70.33492822966507,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.06425,100,22_37_03_335209,0702,2000,4,NSFNet,200,0.0815,21.165644171779142,0.209,69.25837320574163,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.06434999999999999,100,22_31_55_305418,0702,2000,4,NSFNet,200,0.0815,21.042944785276088,0.209,69.21052631578948,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.06434999999999999,100,22_31_53_389701,0702,2000,4,NSFNet,200,0.0815,21.042944785276088,0.209,69.21052631578948,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.06434999999999999,100,22_37_54_280252,0702,2000,4,NSFNet,200,0.0815,21.042944785276088,0.209,69.21052631578948,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.06434999999999999,100,22_37_21_983507,0702,2000,4,NSFNet,200,0.0815,21.042944785276088,0.209,69.21052631578948,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0655,100,22_37_04_255864,0702,2000,4,NSFNet,200,0.0815,19.631901840490798,0.209,68.6602870813397,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0655,100,22_37_04_428360,0702,2000,4,NSFNet,200,0.0815,19.631901840490798,0.209,68.6602870813397,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.06634999999999999,100,22_37_54_376777,0702,2000,4,NSFNet,200,0.0815,18.588957055214735,0.209,68.2535885167464,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.06634999999999999,100,22_31_59_279293,0702,2000,4,NSFNet,200,0.0815,18.588957055214735,0.209,68.2535885167464,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.06634999999999999,100,22_37_58_024785,0702,2000,4,NSFNet,200,0.0815,18.588957055214735,0.209,68.2535885167464,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.06634999999999999,100,22_31_53_387319,0702,2000,4,NSFNet,200,0.0815,18.588957055214735,0.209,68.2535885167464,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0674,100,22_31_59_279397,0702,2000,4,NSFNet,200,0.0815,17.300613496932517,0.209,67.75119617224881,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0674,100,22_31_53_965477,0702,2000,4,NSFNet,200,0.0815,17.300613496932517,0.209,67.75119617224881,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0674,100,22_38_29_263025,0702,2000,4,NSFNet,200,0.0815,17.300613496932517,0.209,67.75119617224881,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0674,100,22_37_53_077328,0702,2000,4,NSFNet,200,0.0815,17.300613496932517,0.209,67.75119617224881,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.06799999999999999,100,22_31_59_186321,0702,2000,4,NSFNet,200,0.0815,16.564417177914127,0.209,67.4641148325359,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06799999999999999,100,22_38_52_812026,0702,2000,4,NSFNet,200,0.0815,16.564417177914127,0.209,67.4641148325359,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0685,100,22_36_20_382413,0702,2000,4,NSFNet,200,0.0815,15.95092024539877,0.209,67.22488038277513,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0685,100,22_41_09_546748,0702,2000,4,NSFNet,200,0.0815,15.95092024539877,0.209,67.22488038277513,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.06875,100,22_32_03_670753,0702,2000,4,NSFNet,200,0.0815,15.6441717791411,0.209,67.10526315789474,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.06875,100,22_37_56_488841,0702,2000,4,NSFNet,200,0.0815,15.6441717791411,0.209,67.10526315789474,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.06875,100,22_38_54_571266,0702,2000,4,NSFNet,200,0.0815,15.6441717791411,0.209,67.10526315789474,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.06875,100,22_31_53_307894,0702,2000,4,NSFNet,200,0.0815,15.6441717791411,0.209,67.10526315789474,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.06895,100,22_37_03_457504,0702,2000,4,NSFNet,200,0.0815,15.398773006134975,0.209,67.00956937799045,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.06895,100,22_36_56_643320,0702,2000,4,NSFNet,200,0.0815,15.398773006134975,0.209,67.00956937799045,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.06955,100,22_37_52_170473,0702,2000,4,NSFNet,200,0.0815,14.662576687116566,0.209,66.7224880382775,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.06955,100,22_37_53_922872,0702,2000,4,NSFNet,200,0.0815,14.662576687116566,0.209,66.7224880382775,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.06955,100,22_31_55_107228,0702,2000,4,NSFNet,200,0.0815,14.662576687116566,0.209,66.7224880382775,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.06955,100,22_31_53_280404,0702,2000,4,NSFNet,200,0.0815,14.662576687116566,0.209,66.7224880382775,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0733,100,22_38_52_811967,0702,2000,4,NSFNet,200,0.0815,10.061349693251532,0.209,64.92822966507177,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0733,100,22_31_59_227911,0702,2000,4,NSFNet,200,0.0815,10.061349693251532,0.209,64.92822966507177,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0785,100,22_30_58_238673,0702,2000,4,NSFNet,200,0.0815,3.6809815950920277,0.209,62.44019138755982,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0785,100,22_41_13_000706,0702,2000,4,NSFNet,200,0.0815,3.6809815950920277,0.209,62.44019138755982,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0785,100,22_36_20_191447,0702,2000,4,NSFNet,200,0.0815,3.6809815950920277,0.209,62.44019138755982,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08975,100,22_30_56_430433,0702,2000,4,NSFNet,200,0.0815,-10.12269938650306,0.209,57.057416267942585,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08975,100,22_36_21_741699,0702,2000,4,NSFNet,200,0.0815,-10.12269938650306,0.209,57.057416267942585,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08975,100,22_41_07_303086,0702,2000,4,NSFNet,200,0.0815,-10.12269938650306,0.209,57.057416267942585,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.09730000000000001,100,22_30_54_482859,0702,2000,4,NSFNet,200,0.0815,-19.38650306748467,0.209,53.444976076555015,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.09730000000000001,100,22_30_56_244888,0702,2000,4,NSFNet,200,0.0815,-19.38650306748467,0.209,53.444976076555015,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.09775,100,22_35_46_251116,0702,2000,4,NSFNet,200,0.0815,-19.938650306748464,0.209,53.22966507177033,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.09775,100,22_35_50_444915,0702,2000,4,NSFNet,200,0.0815,-19.938650306748464,0.209,53.22966507177033,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.09775,100,22_40_50_062247,0702,2000,4,NSFNet,200,0.0815,-19.938650306748464,0.209,53.22966507177033,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.09775,100,22_40_57_455875,0702,2000,4,NSFNet,200,0.0815,-19.938650306748464,0.209,53.22966507177033,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.099,100,22_36_19_172298,0702,2000,4,NSFNet,200,0.0815,-21.472392638036812,0.209,52.63157894736842,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.099,100,22_30_55_578077,0702,2000,4,NSFNet,200,0.0815,-21.472392638036812,0.209,52.63157894736842,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.099,100,22_41_11_326309,0702,2000,4,NSFNet,200,0.0815,-21.472392638036812,0.209,52.63157894736842,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.1005,100,22_30_56_245670,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.1005,100,22_30_57_514255,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.1005,100,22_35_46_257915,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.1005,100,22_35_50_445211,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1005,100,22_30_57_347688,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.1005,100,22_40_03_270662,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.1005,100,22_35_13_108201,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.1005,100,22_40_51_691674,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.1005,100,22_40_37_021016,0702,2000,4,NSFNet,200,0.0815,-23.312883435582826,0.209,51.91387559808612,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.10169999999999998,100,22_35_50_957594,0702,2000,4,NSFNet,200,0.0815,-24.78527607361961,0.209,51.3397129186603,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.10169999999999998,100,22_40_51_985655,0702,2000,4,NSFNet,200,0.0815,-24.78527607361961,0.209,51.3397129186603,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.10169999999999998,100,22_30_55_578057,0702,2000,4,NSFNet,200,0.0815,-24.78527607361961,0.209,51.3397129186603,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.10225000000000002,100,22_35_50_397927,0702,2000,4,NSFNet,200,0.0815,-25.460122699386524,0.209,51.07655502392343,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.10225000000000002,100,22_35_51_466602,0702,2000,4,NSFNet,200,0.0815,-25.460122699386524,0.209,51.07655502392343,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.10225000000000002,100,22_40_37_745520,0702,2000,4,NSFNet,200,0.0815,-25.460122699386524,0.209,51.07655502392343,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.10225000000000002,100,22_30_54_559521,0702,2000,4,NSFNet,200,0.0815,-25.460122699386524,0.209,51.07655502392343,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.10225000000000002,100,22_40_05_694060,0702,2000,4,NSFNet,200,0.0815,-25.460122699386524,0.209,51.07655502392343,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.10225000000000002,100,22_30_59_190270,0702,2000,4,NSFNet,200,0.0815,-25.460122699386524,0.209,51.07655502392343,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.10525,100,22_40_49_048784,0702,2000,4,NSFNet,200,0.0815,-29.14110429447852,0.209,49.641148325358856,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.10525,100,22_30_56_245032,0702,2000,4,NSFNet,200,0.0815,-29.14110429447852,0.209,49.641148325358856,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.10525,100,22_40_47_550014,0702,2000,4,NSFNet,200,0.0815,-29.14110429447852,0.209,49.641148325358856,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.10525,100,22_35_51_160670,0702,2000,4,NSFNet,200,0.0815,-29.14110429447852,0.209,49.641148325358856,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.10525,100,22_30_53_087859,0702,2000,4,NSFNet,200,0.0815,-29.14110429447852,0.209,49.641148325358856,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.10525,100,22_35_50_397681,0702,2000,4,NSFNet,200,0.0815,-29.14110429447852,0.209,49.641148325358856,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.10625,100,22_40_37_714500,0702,2000,4,NSFNet,200,0.0815,-30.368098159509195,0.209,49.16267942583732,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.10625,100,22_40_05_694094,0702,2000,4,NSFNet,200,0.0815,-30.368098159509195,0.209,49.16267942583732,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.10625,100,22_35_51_726584,0702,2000,4,NSFNet,200,0.0815,-30.368098159509195,0.209,49.16267942583732,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.10625,100,22_31_02_200505,0702,2000,4,NSFNet,200,0.0815,-30.368098159509195,0.209,49.16267942583732,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.10625,100,22_30_54_559809,0702,2000,4,NSFNet,200,0.0815,-30.368098159509195,0.209,49.16267942583732,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.10625,100,22_35_13_133709,0702,2000,4,NSFNet,200,0.0815,-30.368098159509195,0.209,49.16267942583732,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.1065,100,22_35_13_827720,0702,2000,4,NSFNet,200,0.0815,-30.67484662576686,0.209,49.04306220095694,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.1065,100,22_35_45_939065,0702,2000,4,NSFNet,200,0.0815,-30.67484662576686,0.209,49.04306220095694,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.1065,100,22_30_55_937635,0702,2000,4,NSFNet,200,0.0815,-30.67484662576686,0.209,49.04306220095694,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.1065,100,22_30_57_347898,0702,2000,4,NSFNet,200,0.0815,-30.67484662576686,0.209,49.04306220095694,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.1065,100,22_40_37_715835,0702,2000,4,NSFNet,200,0.0815,-30.67484662576686,0.209,49.04306220095694,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.1065,100,22_40_03_925492,0702,2000,4,NSFNet,200,0.0815,-30.67484662576686,0.209,49.04306220095694,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.14010000000000003,100,22_31_55_305441,0702,2000,4,NSFNet,200,0.0815,-71.90184049079758,0.209,32.96650717703348,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1487,100,22_36_53_467112,0702,2000,4,NSFNet,200,0.0815,-82.45398773006134,0.209,28.85167464114832,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1487,100,22_30_57_240316,0702,2000,4,NSFNet,200,0.0815,-82.45398773006134,0.209,28.85167464114832,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.14985,100,22_31_54_800228,0702,2000,4,NSFNet,200,0.0815,-83.86503067484664,0.209,28.301435406698555,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1517,100,22_36_53_467274,0702,2000,4,NSFNet,200,0.0815,-86.13496932515336,0.209,27.416267942583726,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1517,100,22_30_57_231284,0702,2000,4,NSFNet,200,0.0815,-86.13496932515336,0.209,27.416267942583726,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.16935,100,22_30_57_670117,0702,2000,4,NSFNet,200,0.0815,-107.79141104294479,0.209,18.971291866028707,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.17325,100,22_37_01_265553,0702,2000,4,NSFNet,200,0.0815,-112.57668711656439,0.209,17.10526315789474,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.17325,100,22_30_53_517655,0702,2000,4,NSFNet,200,0.0815,-112.57668711656439,0.209,17.10526315789474,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.17325,100,22_36_50_415646,0702,2000,4,NSFNet,200,0.0815,-112.57668711656439,0.209,17.10526315789474,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.17425,100,22_31_28_598699,0702,2000,4,NSFNet,200,0.0815,-113.80368098159508,0.209,16.62679425837321,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.17425,100,22_31_54_463495,0702,2000,4,NSFNet,200,0.0815,-113.80368098159508,0.209,16.62679425837321,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1755,100,22_31_54_169079,0702,2000,4,NSFNet,200,0.0815,-115.33742331288342,0.209,16.028708133971293,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1755,100,22_31_28_417474,0702,2000,4,NSFNet,200,0.0815,-115.33742331288342,0.209,16.028708133971293,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1755,100,22_30_57_344263,0702,2000,4,NSFNet,200,0.0815,-115.33742331288342,0.209,16.028708133971293,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1755,100,22_36_54_987666,0702,2000,4,NSFNet,200,0.0815,-115.33742331288342,0.209,16.028708133971293,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1755,100,22_36_53_748585,0702,2000,4,NSFNet,200,0.0815,-115.33742331288342,0.209,16.028708133971293,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1755,100,22_30_52_391662,0702,2000,4,NSFNet,200,0.0815,-115.33742331288342,0.209,16.028708133971293,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1765,100,22_37_01_265346,0702,2000,4,NSFNet,200,0.0815,-116.56441717791408,0.209,15.550239234449762,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1765,100,22_30_57_345351,0702,2000,4,NSFNet,200,0.0815,-116.56441717791408,0.209,15.550239234449762,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1765,100,22_30_54_143227,0702,2000,4,NSFNet,200,0.0815,-116.56441717791408,0.209,15.550239234449762,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1765,100,22_36_58_543073,0702,2000,4,NSFNet,200,0.0815,-116.56441717791408,0.209,15.550239234449762,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1795,100,22_31_28_416554,0702,2000,4,NSFNet,200,0.0815,-120.24539877300613,0.209,14.114832535885165,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1795,100,22_31_55_078102,0702,2000,4,NSFNet,200,0.0815,-120.24539877300613,0.209,14.114832535885165,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.17980000000000002,100,22_31_53_631697,0702,2000,4,NSFNet,200,0.0815,-120.61349693251535,0.209,13.971291866028698,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.188,100,22_36_52_161059,0702,2000,4,NSFNet,200,0.0815,-130.67484662576686,0.209,10.04784688995215,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.188,100,22_30_57_344237,0702,2000,4,NSFNet,200,0.0815,-130.67484662576686,0.209,10.04784688995215,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.188,100,22_30_52_391660,0702,2000,4,NSFNet,200,0.0815,-130.67484662576686,0.209,10.04784688995215,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.188,100,22_36_55_643642,0702,2000,4,NSFNet,200,0.0815,-130.67484662576686,0.209,10.04784688995215,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.1895,100,22_30_55_272027,0702,2000,4,NSFNet,200,0.0815,-132.51533742331287,0.209,9.330143540669852,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.1895,100,22_31_53_947497,0702,2000,4,NSFNet,200,0.0815,-132.51533742331287,0.209,9.330143540669852,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.19050000000000003,100,22_31_15_659433,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.19050000000000003,100,22_36_54_047950,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.19050000000000003,100,22_30_53_517274,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.19050000000000003,100,22_30_56_183060,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.19050000000000003,100,22_36_21_149200,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.19050000000000003,100,22_31_28_297815,0702,2000,4,NSFNet,200,0.0815,-133.7423312883436,0.209,8.851674641148307,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.196,100,22_30_53_517275,0702,2000,4,NSFNet,200,0.0815,-140.4907975460123,0.209,6.220095693779896,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.196,100,22_36_19_459220,0702,2000,4,NSFNet,200,0.0815,-140.4907975460123,0.209,6.220095693779896,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.196,100,22_36_52_049283,0702,2000,4,NSFNet,200,0.0815,-140.4907975460123,0.209,6.220095693779896,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.196,100,22_30_58_360606,0702,2000,4,NSFNet,200,0.0815,-140.4907975460123,0.209,6.220095693779896,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.196,100,22_31_26_538181,0702,2000,4,NSFNet,200,0.0815,-140.4907975460123,0.209,6.220095693779896,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.20050000000000004,100,22_36_59_264774,0702,2000,4,NSFNet,200,0.0815,-146.01226993865035,0.209,4.066985645932992,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.20050000000000004,100,22_30_53_648091,0702,2000,4,NSFNet,200,0.0815,-146.01226993865035,0.209,4.066985645932992,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.2063,100,22_31_55_572416,0702,2000,4,NSFNet,200,0.0815,-153.12883435582822,0.209,1.2918660287081245,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.21685,100,22_30_53_648174,0702,2000,4,NSFNet,200,0.0815,-166.0736196319018,0.209,-3.7559808612440175,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.21685,100,22_36_51_410685,0702,2000,4,NSFNet,200,0.0815,-166.0736196319018,0.209,-3.7559808612440175,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.21744999999999998,100,22_31_55_078077,0702,2000,4,NSFNet,200,0.0815,-166.80981595092018,0.209,-4.043062200956931,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.219,100,22_30_54_143228,0702,2000,4,NSFNet,200,0.0815,-168.7116564417178,0.209,-4.7846889952153155,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.219,100,22_36_52_271824,0702,2000,4,NSFNet,200,0.0815,-168.7116564417178,0.209,-4.7846889952153155,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_1000/k4/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.08224999999999999,100,16_22_23_313258,0702,2000,4,NSFNet,200,0.0815,-0.9202453987729899,0.209,60.64593301435407,10.0,-10.0,0.2,ucb_bandit
0.08224999999999999,100,16_21_18_121720,0702,2000,4,NSFNet,200,0.0815,-0.9202453987729899,0.209,60.64593301435407,10.0,-10.0,0.06,ucb_bandit
0.08224999999999999,100,16_20_37_175217,0702,2000,4,NSFNet,200,0.0815,-0.9202453987729899,0.209,60.64593301435407,10.0,-10.0,0.01,ucb_bandit
0.08224999999999999,100,16_21_53_518701,0702,2000,4,NSFNet,200,0.0815,-0.9202453987729899,0.209,60.64593301435407,10.0,-10.0,0.1,ucb_bandit
0.0879,100,16_31_43_862151,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,10.0,-100.0,0.2,ucb_bandit
0.0879,100,16_00_42_631766,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,0.0,0.01,ucb_bandit
0.0879,100,16_01_16_148183,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,0.0,0.06,ucb_bandit
0.0879,100,16_14_47_142252,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-1.0,0.1,ucb_bandit
0.0879,100,16_15_42_954233,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-1.0,0.2,ucb_bandit
0.0879,100,16_26_52_279258,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,0.0,-100.0,0.1,ucb_bandit
0.0879,100,16_27_55_733454,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,0.0,-100.0,0.2,ucb_bandit
0.0879,100,16_29_35_489909,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,1.0,-100.0,0.1,ucb_bandit
0.0879,100,16_30_06_615559,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,1.0,-100.0,0.2,ucb_bandit
0.0879,100,16_02_21_798306,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,0.0,0.1,ucb_bandit
0.0879,100,16_03_54_488010,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,0.0,0.2,ucb_bandit
0.0879,100,16_31_32_479867,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,10.0,-100.0,0.1,ucb_bandit
0.0879,100,16_29_21_997025,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,1.0,-100.0,0.06,ucb_bandit
0.0879,100,16_33_06_172878,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-100.0,0.01,ucb_bandit
0.0879,100,16_26_17_899788,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,0.0,-100.0,0.06,ucb_bandit
0.0879,100,16_27_56_601002,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,1.0,-100.0,0.01,ucb_bandit
0.0879,100,16_33_09_834839,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-100.0,0.06,ucb_bandit
0.0879,100,16_22_55_599261,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-10.0,0.01,ucb_bandit
0.0879,100,16_24_09_626042,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-10.0,0.06,ucb_bandit
0.0879,100,16_30_39_434688,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,10.0,-100.0,0.01,ucb_bandit
0.0879,100,16_33_27_451442,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-100.0,0.1,ucb_bandit
0.0879,100,16_33_54_635195,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-100.0,0.2,ucb_bandit
0.0879,100,16_31_14_712243,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,10.0,-100.0,0.06,ucb_bandit
0.0879,100,16_24_38_869791,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-10.0,0.1,ucb_bandit
0.0879,100,16_13_42_663675,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-1.0,0.01,ucb_bandit
0.0879,100,16_14_15_302061,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-1.0,0.06,ucb_bandit
0.0879,100,16_25_44_408515,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,0.0,-100.0,0.01,ucb_bandit
0.0879,100,16_25_12_981619,0702,2000,4,NSFNet,200,0.0815,-7.8527607361963225,0.209,57.94258373205741,100.0,-10.0,0.2,ucb_bandit
0.0919,100,16_17_30_143198,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,0.0,-10.0,0.2,ucb_bandit
0.0919,100,16_16_59_132015,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,0.0,-10.0,0.1,ucb_bandit
0.0919,100,16_00_12_263895,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,10.0,0.0,0.2,ucb_bandit
0.0919,100,16_15_54_625057,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,0.0,-10.0,0.01,ucb_bandit
0.0919,100,15_59_40_376370,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,10.0,0.0,0.06,ucb_bandit
0.0919,100,16_16_24_680025,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,0.0,-10.0,0.06,ucb_bandit
0.0919,100,16_00_18_482242,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,10.0,0.0,0.1,ucb_bandit
0.0919,100,15_58_08_483215,0702,2000,4,NSFNet,200,0.0815,-12.760736196319009,0.209,56.02870813397129,10.0,0.0,0.01,ucb_bandit
0.09385000000000002,100,16_10_27_000628,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,10.0,-1.0,0.01,ucb_bandit
0.09385000000000002,100,16_11_29_972041,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,10.0,-1.0,0.06,ucb_bandit
0.09385000000000002,100,16_19_28_032407,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,1.0,-10.0,0.1,ucb_bandit
0.09385000000000002,100,16_12_07_292994,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,10.0,-1.0,0.1,ucb_bandit
0.09385000000000002,100,16_12_37_770205,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,10.0,-1.0,0.2,ucb_bandit
0.09385000000000002,100,16_18_36_240986,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,1.0,-10.0,0.06,ucb_bandit
0.09385000000000002,100,16_18_01_802471,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,1.0,-10.0,0.01,ucb_bandit
0.09385000000000002,100,16_20_11_840583,0702,2000,4,NSFNet,200,0.0815,-15.153374233128849,0.209,55.095693779904295,1.0,-10.0,0.2,ucb_bandit
0.3386,100,15_53_56_096983,0702,2000,4,NSFNet,200,0.0815,-315.4601226993865,0.209,-62.009569377990445,1.0,0.0,0.01,ucb_bandit
0.3386,100,15_53_55_230543,0702,2000,4,NSFNet,200,0.0815,-315.4601226993865,0.209,-62.009569377990445,1.0,0.0,0.06,ucb_bandit
0.3386,100,15_54_57_500233,0702,2000,4,NSFNet,200,0.0815,-315.4601226993865,0.209,-62.009569377990445,1.0,0.0,0.2,ucb_bandit
0.34075,100,16_06_06_658872,0702,2000,4,NSFNet,200,0.0815,-318.0981595092024,0.209,-63.038277511961724,0.0,-1.0,0.06,ucb_bandit
0.34075,100,16_06_40_917393,0702,2000,4,NSFNet,200,0.0815,-318.0981595092024,0.209,-63.038277511961724,0.0,-1.0,0.1,ucb_bandit
0.34075,100,16_07_43_974420,0702,2000,4,NSFNet,200,0.0815,-318.0981595092024,0.209,-63.038277511961724,0.0,-1.0,0.2,ucb_bandit
0.34075,100,16_04_29_041345,0702,2000,4,NSFNet,200,0.0815,-318.0981595092024,0.209,-63.038277511961724,0.0,-1.0,0.01,ucb_bandit
0.34105,100,16_08_49_834617,0702,2000,4,NSFNet,200,0.0815,-318.46625766871165,0.209,-63.181818181818194,1.0,-1.0,0.06,ucb_bandit
0.34105,100,16_07_38_732914,0702,2000,4,NSFNet,200,0.0815,-318.46625766871165,0.209,-63.181818181818194,1.0,-1.0,0.01,ucb_bandit
0.34105,100,16_09_25_070586,0702,2000,4,NSFNet,200,0.0815,-318.46625766871165,0.209,-63.181818181818194,1.0,-1.0,0.1,ucb_bandit
0.34105,100,16_10_23_725171,0702,2000,4,NSFNet,200,0.0815,-318.46625766871165,0.209,-63.181818181818194,1.0,-1.0,0.2,ucb_bandit
0.35,100,15_53_51_192253,0702,2000,4,NSFNet,200,0.0815,-329.4478527607361,0.209,-67.46411483253588,0.0,0.0,0.06,ucb_bandit
0.35,100,15_54_08_900831,0702,2000,4,NSFNet,200,0.0815,-329.4478527607361,0.209,-67.46411483253588,0.0,0.0,0.2,ucb_bandit
0.35,100,15_53_19_824516,0702,2000,4,NSFNet,200,0.0815,-329.4478527607361,0.209,-67.46411483253588,0.0,0.0,0.1,ucb_bandit
0.35,100,15_53_18_499202,0702,2000,4,NSFNet,200,0.0815,-329.4478527607361,0.209,-67.46411483253588,0.0,0.0,0.01,ucb_bandit


==> data/erlang_1000/k4/Pan-European/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.033,0.0115,0.0125,1,0.0,0.0115
0.05,0.0,0.0,2,0.0,0.0115
0.023,0.0,0.0,3,0.0,0.0115
0.0515,0.0,0.0,4,0.0,0.0115
0.0125,0.0,0.0,5,0.0,0.0115
0.0425,0.0,0.0,6,0.0,0.0115
0.0155,0.0,0.0,7,0.0,0.0115
0.0565,0.0,0.0,8,0.0,0.0115
0.011,0.0,0.0,9,0.0,0.0115
0.0425,0.0,0.0,10,0.0,0.0115
0.022,0.0,0.0,11,0.0,0.0115
0.0535,0.0,0.0,12,0.0,0.0115
0.01,0.0,0.0,13,0.0,0.0115
0.0425,0.0,0.0,14,0.0,0.0115
0.0195,0.0,0.0,15,0.0,0.0115
0.0515,0.0,0.0,16,0.0,0.0115
0.0125,0.0,0.0,17,0.0,0.0115
0.0425,0.0,0.0,18,0.0,0.0115
0.0155,0.0,0.0,19,0.0,0.0115
0.0565,0.0,0.0,20,0.0,0.0115
0.011,0.0,0.0,21,0.0,0.0115
0.0425,0.0,0.0,22,0.0,0.0115
0.022,0.0,0.0,23,0.0,0.0115
0.0535,0.0,0.0,24,0.0,0.0115
0.01,0.0,0.0,25,0.0,0.0115
0.0425,0.0,0.0,26,0.0,0.0115
0.0195,0.0,0.0,27,0.0,0.0115
0.0515,0.0,0.0,28,0.0,0.0115
0.0125,0.0,0.0,29,0.0,0.0115
0.0425,0.0,0.0,30,0.0,0.0115
0.0155,0.0,0.0,31,0.0,0.0115
0.0565,0.0,0.0,32,0.0,0.0115
0.011,0.0,0.0,33,0.0,0.0115
0.0425,0.0,0.0,34,0.0,0.0115
0.022,0.0,0.0,35,0.0,0.0115
0.0535,0.0,0.0,36,0.0,0.0115
0.01,0.0,0.0,37,0.0,0.0115
0.0425,0.0,0.0,38,0.0,0.0115
0.0195,0.0,0.0,39,0.0,0.0115
0.0515,0.0,0.0,40,0.0,0.0115
0.0125,0.0,0.0,41,0.0,0.0115
0.0425,0.0,0.0,42,0.0,0.0115
0.0155,0.0,0.0,43,0.0,0.0115
0.0565,0.0,0.0,44,0.0,0.0115
0.011,0.0,0.0,45,0.0,0.0115
0.0425,0.0,0.0,46,0.0,0.0115
0.022,0.0,0.0,47,0.0,0.0115
0.0535,0.0,0.0,48,0.0,0.0115
0.01,0.0,0.0,49,0.0,0.0115
0.0425,0.0,0.0,50,0.0,0.0115
0.0195,0.0,0.0,51,0.0,0.0115
0.0515,0.0,0.0,52,0.0,0.0115
0.0125,0.0,0.0,53,0.0,0.0115
0.0425,0.0,0.0,54,0.0,0.0115
0.0155,0.0,0.0,55,0.0,0.0115
0.0565,0.0,0.0,56,0.0,0.0115
0.011,0.0,0.0,57,0.0,0.0115
0.0425,0.0,0.0,58,0.0,0.0115
0.022,0.0,0.0,59,0.0,0.0115
0.0535,0.0,0.0,60,0.0,0.0115
0.01,0.0,0.0,61,0.0,0.0115
0.0425,0.0,0.0,62,0.0,0.0115
0.0195,0.0,0.0,63,0.0,0.0115
0.0515,0.0,0.0,64,0.0,0.0115
0.0125,0.0,0.0,65,0.0,0.0115
0.0425,0.0,0.0,66,0.0,0.0115
0.0155,0.0,0.0,67,0.0,0.0115
0.0565,0.0,0.0,68,0.0,0.0115
0.011,0.0,0.0,69,0.0,0.0115
0.0425,0.0,0.0,70,0.0,0.0115
0.022,0.0,0.0,71,0.0,0.0115
0.0535,0.0,0.0,72,0.0,0.0115
0.01,0.0,0.0,73,0.0,0.0115
0.0425,0.0,0.0,74,0.0,0.0115
0.0195,0.0,0.0,75,0.0,0.0115
0.0515,0.0,0.0,76,0.0,0.0115
0.0125,0.0,0.0,77,0.0,0.0115
0.0425,0.0,0.0,78,0.0,0.0115
0.0155,0.0,0.0,79,0.0,0.0115
0.0565,0.0,0.0,80,0.0,0.0115
0.011,0.0,0.0,81,0.0,0.0115
0.0425,0.0,0.0,82,0.0,0.0115
0.022,0.0,0.0,83,0.0,0.0115
0.0535,0.0,0.0,84,0.0,0.0115
0.01,0.0,0.0,85,0.0,0.0115
0.0425,0.0,0.0,86,0.0,0.0115
0.0195,0.0,0.0,87,0.0,0.0115
0.0515,0.0,0.0,88,0.0,0.0115
0.0125,0.0,0.0,89,0.0,0.0115
0.0425,0.0,0.0,90,0.0,0.0115
0.0155,0.0,0.0,91,0.0,0.0115
0.0565,0.0,0.0,92,0.0,0.0115
0.011,0.0,0.0,93,0.0,0.0115
0.0425,0.0,0.0,94,0.0,0.0115
0.022,0.0,0.0,95,0.0,0.0115
0.0535,0.0,0.0,96,0.0,0.0115
0.01,0.0,0.0,97,0.0,0.0115
0.0425,0.0,0.0,98,0.0,0.0115
0.0195,0.0,0.0,99,0.0,0.0115
0.0515,0.0,0.0,100,0.0,0.0115


==> data/erlang_1000/k4/Pan-European/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,16_27_57_049865,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_26_18_584568,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_25_43_828050,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_31_49_009557,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,16_05_36_264503,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,16_03_57_007023,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,16_30_25_530917,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,16_19_42_172441,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,16_16_27_074375,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,16_31_10_673430,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_30_38_575238,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_18_02_329859,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,16_18_36_241075,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,16_15_53_589393,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,16_28_48_869728,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0010000000000000002,100,16_26_54_922034,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,16_06_36_500932,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,16_17_00_786313,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0015,100,16_27_22_710405,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0015,100,16_17_30_604910,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0015,100,16_07_10_712097,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0020000000000000005,100,16_19_06_330103,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0020000000000000005,100,16_29_22_792898,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0020000000000000005,100,16_31_13_475576,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,10.0,-100.0,0.1,epsilon_greedy_bandit
0.006,100,16_24_07_116612,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,100.0,-10.0,0.1,epsilon_greedy_bandit
0.006,100,16_12_04_786409,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,10.0,-1.0,0.1,epsilon_greedy_bandit
0.006,100,16_14_46_020752,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,100.0,-1.0,0.1,epsilon_greedy_bandit
0.006,100,16_33_27_476518,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,100.0,-100.0,0.1,epsilon_greedy_bandit
0.006,100,16_09_40_836774,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,1.0,-1.0,0.1,epsilon_greedy_bandit
0.006,100,16_21_57_262436,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,10.0,-10.0,0.1,epsilon_greedy_bandit
0.006500000000000001,100,16_02_21_799604,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,100.0,0.0,0.1,epsilon_greedy_bandit
0.006500000000000001,100,16_00_18_482113,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,10.0,0.0,0.1,epsilon_greedy_bandit
0.006500000000000001,100,15_54_58_098611,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,1.0,0.0,0.1,epsilon_greedy_bandit
0.0075000000000000015,100,16_20_13_130745,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,10.0,-10.0,0.01,epsilon_greedy_bandit
0.008999999999999998,100,16_32_34_382289,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,21.739130434782627,100.0,-100.0,0.01,epsilon_greedy_bandit
0.009499999999999998,100,16_15_19_660143,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,100.0,-1.0,0.2,epsilon_greedy_bandit
0.009499999999999998,100,16_09_53_325518,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,1.0,-1.0,0.2,epsilon_greedy_bandit
0.009499999999999998,100,16_33_57_282824,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,100.0,-100.0,0.2,epsilon_greedy_bandit
0.009499999999999998,100,16_25_13_110306,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,100.0,-10.0,0.2,epsilon_greedy_bandit
0.009499999999999998,100,16_12_37_162686,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,10.0,-1.0,0.2,epsilon_greedy_bandit
0.009499999999999998,100,16_22_25_009672,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,10.0,-10.0,0.2,epsilon_greedy_bandit
0.010499999999999999,100,16_13_41_673831,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,100.0,-1.0,0.01,epsilon_greedy_bandit
0.010499999999999999,100,16_22_57_934401,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,100.0,-10.0,0.01,epsilon_greedy_bandit
0.010499999999999999,100,16_10_28_670726,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,10.0,-1.0,0.01,epsilon_greedy_bandit
0.010499999999999999,100,15_53_55_231851,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,0.0,0.0,0.2,epsilon_greedy_bandit
0.010499999999999999,100,16_33_01_135296,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,100.0,-100.0,0.06,epsilon_greedy_bandit
0.010499999999999999,100,16_21_18_492462,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,10.0,-10.0,0.06,epsilon_greedy_bandit
0.010499999999999999,100,15_53_18_499218,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,0.0,0.0,0.01,epsilon_greedy_bandit
0.010499999999999999,100,16_07_40_046983,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,1.0,-1.0,0.01,epsilon_greedy_bandit
0.011,100,16_14_21_322253,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,100.0,-1.0,0.06,epsilon_greedy_bandit
0.011,100,15_54_52_789560,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,1.0,0.0,0.2,epsilon_greedy_bandit
0.011,100,16_03_24_578235,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,100.0,0.0,0.2,epsilon_greedy_bandit
0.011,100,16_08_49_120707,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,1.0,-1.0,0.06,epsilon_greedy_bandit
0.011,100,16_00_12_182160,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,10.0,0.0,0.2,epsilon_greedy_bandit
0.011,100,16_24_09_681407,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,100.0,-10.0,0.06,epsilon_greedy_bandit
0.011,100,16_11_21_695625,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0115,100,16_00_46_238608,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,0.0,100.0,0.0,0.01,epsilon_greedy_bandit
0.0115,100,15_54_08_217990,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,0.0,1.0,0.0,0.01,epsilon_greedy_bandit
0.0115,100,15_53_19_824396,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,0.0,0.0,0.0,0.1,epsilon_greedy_bandit
0.0115,100,15_58_07_505396,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,0.0,10.0,0.0,0.01,epsilon_greedy_bandit
0.0125,100,16_01_15_869085,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,100.0,0.0,0.06,epsilon_greedy_bandit
0.0125,100,15_59_41_249235,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,10.0,0.0,0.06,epsilon_greedy_bandit
0.0125,100,15_53_57_031202,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,1.0,0.0,0.06,epsilon_greedy_bandit
0.016000000000000004,100,15_53_51_192270,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-39.13043478260873,0.0,0.0,0.06,epsilon_greedy_bandit


==> data/erlang_1000/k4/Pan-European/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,22_37_56_489068,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_31_59_279348,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_32_01_037989,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_39_35_983783,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_39_32_518663,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_38_53_105492,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_38_52_811910,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_38_30_729473,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_56_671569,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_04_425476,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_56_488768,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_54_376746,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_53_922977,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_03_457627,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_03_457424,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_34_41_498377,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_31_59_228360,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_31_56_099635,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_54_961590,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_54_227780,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_37_07_215396,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_36_56_638543,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_36_55_919701,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_36_55_768713,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_21_139691,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_36_55_431873,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_36_54_459255,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_34_43_474292,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,22_37_22_030673,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_38_54_264670,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_31_56_997834,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_55_105485,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_53_548451,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_53_387319,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_53_280394,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_53_389694,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_37_56_443531,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_36_55_990217,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_03_460201,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_51_815145,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_53_129949,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_36_56_641550,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_04_255282,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_23_412211,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_58_022603,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_36_55_990016,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_31_56_099647,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_32_03_669191,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0010000000000000002,100,22_39_31_859857,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0010000000000000002,100,22_39_49_347023,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0010000000000000002,100,22_37_22_035820,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0010000000000000002,100,22_37_22_889269,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0010000000000000002,100,22_32_18_425077,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,91.30434782608695,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0015,100,22_34_41_498353,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.004999999999999999,100,22_30_58_196312,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.004999999999999999,100,22_36_21_725464,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.004999999999999999,100,22_35_50_445354,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.004999999999999999,100,22_40_55_928367,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.004999999999999999,100,22_41_28_214697,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.004999999999999999,100,22_41_14_638127,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.004999999999999999,100,22_30_56_244972,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.004999999999999999,100,22_30_56_431186,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.004999999999999999,100,22_36_20_079869,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0055,100,22_41_09_546280,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0055,100,22_30_56_430950,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0055,100,22_36_20_540410,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.006,100,22_41_13_887605,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.006,100,22_40_51_985530,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.006,100,22_35_50_957798,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.006,100,22_30_55_578094,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.006,100,22_30_55_578060,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.006,100,22_36_25_154766,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,47.826086956521735,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.006500000000000001,100,22_40_04_114643,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.006500000000000001,100,22_30_54_559846,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_30_56_246303,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_35_46_367902,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_35_45_909207,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_35_50_498059,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_40_05_694178,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.006500000000000001,100,22_35_51_726166,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.006500000000000001,100,22_30_54_482859,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_35_13_828775,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_40_37_714498,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.006500000000000001,100,22_40_49_401382,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.006500000000000001,100,22_35_13_134783,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.006500000000000001,100,22_40_57_455985,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.006500000000000001,100,22_40_37_716110,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.006500000000000001,100,22_30_56_109647,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.006500000000000001,100,22_30_57_347318,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.006500000000000001,100,22_31_02_197730,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,43.47826086956521,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.007000000000000001,100,22_30_57_350123,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.007000000000000001,100,22_30_59_152751,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.007000000000000001,100,22_30_56_244803,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.007000000000000001,100,22_30_57_514259,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.007000000000000001,100,22_30_54_559520,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.007000000000000001,100,22_30_53_088297,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.007000000000000001,100,22_40_03_120353,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.007000000000000001,100,22_35_49_499084,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.007000000000000001,100,22_35_12_695592,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.007000000000000001,100,22_40_53_687219,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.007000000000000001,100,22_40_37_745640,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.007000000000000001,100,22_35_48_794146,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.007000000000000001,100,22_40_37_021226,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.007000000000000001,100,22_35_46_250582,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.007000000000000001,100,22_35_50_475570,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.007000000000000001,100,22_40_40_308394,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.007000000000000001,100,22_40_05_694023,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.007000000000000001,100,22_35_52_302967,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.011,100,22_37_01_265532,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.011,100,22_36_56_234865,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.011,100,22_36_55_332104,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.011,100,22_36_52_875136,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.011,100,22_36_52_051463,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.011,100,22_36_50_323615,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.011,100,22_30_52_391567,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.011,100,22_37_01_265902,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.011,100,22_31_28_417270,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.011,100,22_31_28_417706,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.011,100,22_30_57_344277,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.011,100,22_31_26_537811,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.011,100,22_31_15_660483,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.011,100,22_36_58_543498,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.011,100,22_36_51_861553,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.011,100,22_36_21_211473,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.011,100,22_36_19_956885,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.011,100,22_30_54_143368,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.011,100,22_30_58_228245,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.011,100,22_30_57_344245,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.011,100,22_30_57_344263,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.011,100,22_31_54_458255,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.011,100,22_30_53_519190,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.011,100,22_30_58_636314,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.011,100,22_31_54_290565,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.011,100,22_30_53_518761,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.011,100,22_30_53_517602,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.011,100,22_31_28_416900,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.011,100,22_30_54_143843,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.011,100,22_30_52_391609,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.011,100,22_31_54_063876,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.011,100,22_31_28_297789,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.011,100,22_36_55_583764,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.011,100,22_31_15_659417,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.011,100,22_31_55_078480,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.011,100,22_31_28_297814,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.012,100,22_36_53_467741,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.012,100,22_30_57_240319,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0125,100,22_31_55_078077,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0125,100,22_31_54_800337,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0125,100,22_31_55_078079,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0125,100,22_31_55_572508,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0125,100,22_30_54_143139,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0125,100,22_30_57_231285,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0125,100,22_30_57_670419,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0125,100,22_30_53_647451,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0125,100,22_31_53_631778,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0125,100,22_36_51_410327,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0125,100,22_36_52_271669,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0125,100,22_36_53_467516,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0125,100,22_31_54_117601,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0125,100,22_36_59_265936,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0125,100,22_30_53_647611,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0125,100,22_36_59_265119,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-8.695652173913052,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_1000/k4/Pan-European/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.03245,100,16_32_34_385169,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-100.0,0.01,ucb_bandit
0.03245,100,16_15_53_604148,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-10.0,0.01,ucb_bandit
0.03245,100,16_16_27_074400,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-10.0,0.06,ucb_bandit
0.03245,100,16_18_02_329864,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-10.0,0.01,ucb_bandit
0.03245,100,16_21_57_262503,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-10.0,0.1,ucb_bandit
0.03245,100,16_22_25_010389,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-10.0,0.2,ucb_bandit
0.03245,100,16_27_19_827890,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-100.0,0.2,ucb_bandit
0.03245,100,16_29_33_846616,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-100.0,0.1,ucb_bandit
0.03245,100,16_30_08_125051,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-100.0,0.2,ucb_bandit
0.03245,100,15_58_07_505565,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,0.0,0.01,ucb_bandit
0.03245,100,16_15_19_643469,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-1.0,0.2,ucb_bandit
0.03245,100,15_59_41_249192,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,0.0,0.06,ucb_bandit
0.03245,100,16_03_58_420290,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,0.0,0.2,ucb_bandit
0.03245,100,16_12_00_562268,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-1.0,0.1,ucb_bandit
0.03245,100,16_12_37_163468,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-1.0,0.2,ucb_bandit
0.03245,100,16_17_00_587900,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-10.0,0.1,ucb_bandit
0.03245,100,16_17_30_143318,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-10.0,0.2,ucb_bandit
0.03245,100,16_19_19_781477,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-10.0,0.1,ucb_bandit
0.03245,100,16_19_42_012345,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-10.0,0.2,ucb_bandit
0.03245,100,16_00_12_269367,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,0.0,0.2,ucb_bandit
0.03245,100,16_00_18_482084,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,0.0,0.1,ucb_bandit
0.03245,100,16_02_22_233181,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,0.0,0.1,ucb_bandit
0.03245,100,16_14_46_021343,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-1.0,0.1,ucb_bandit
0.03245,100,16_26_50_259307,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-100.0,0.1,ucb_bandit
0.03245,100,16_10_26_861892,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-1.0,0.01,ucb_bandit
0.03245,100,16_33_01_135378,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-100.0,0.06,ucb_bandit
0.03245,100,16_22_57_930185,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-10.0,0.01,ucb_bandit
0.03245,100,16_24_06_140161,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-10.0,0.06,ucb_bandit
0.03245,100,16_31_02_811721,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-100.0,0.06,ucb_bandit
0.03245,100,16_31_11_185081,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-100.0,0.01,ucb_bandit
0.03245,100,16_33_27_430343,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-100.0,0.1,ucb_bandit
0.03245,100,16_33_54_641444,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-100.0,0.2,ucb_bandit
0.03245,100,16_11_29_972040,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-1.0,0.06,ucb_bandit
0.03245,100,16_14_15_302405,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-1.0,0.06,ucb_bandit
0.03245,100,16_20_13_131705,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-10.0,0.01,ucb_bandit
0.03245,100,16_21_25_053980,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-10.0,0.06,ucb_bandit
0.03245,100,16_13_46_513369,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-1.0,0.01,ucb_bandit
0.03245,100,16_25_13_810814,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-10.0,0.2,ucb_bandit
0.03245,100,16_25_43_828553,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-100.0,0.01,ucb_bandit
0.03245,100,16_26_16_045369,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,0.0,-100.0,0.06,ucb_bandit
0.03245,100,16_27_55_633296,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-100.0,0.01,ucb_bandit
0.03245,100,16_29_02_862308,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,1.0,-100.0,0.06,ucb_bandit
0.03245,100,16_31_13_475334,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-100.0,0.1,ucb_bandit
0.03245,100,16_31_49_014141,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,10.0,-100.0,0.2,ucb_bandit
0.03245,100,16_24_40_871926,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,-10.0,0.1,ucb_bandit
0.03245,100,16_01_15_867338,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,0.0,0.06,ucb_bandit
0.03245,100,16_00_46_238647,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-182.17391304347825,100.0,0.0,0.01,ucb_bandit
0.05175,100,16_03_57_008587,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-349.99999999999994,0.0,-1.0,0.01,ucb_bandit
0.05175,100,16_05_33_961433,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-349.99999999999994,0.0,-1.0,0.06,ucb_bandit
0.05175,100,16_07_10_436182,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-349.99999999999994,0.0,-1.0,0.2,ucb_bandit
0.05175,100,16_06_39_523457,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-349.99999999999994,0.0,-1.0,0.1,ucb_bandit
0.05329999999999999,100,15_54_08_900599,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-363.47826086956513,0.0,0.0,0.2,ucb_bandit
0.05329999999999999,100,15_53_19_824857,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-363.47826086956513,0.0,0.0,0.1,ucb_bandit
0.05329999999999999,100,15_53_18_499840,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-363.47826086956513,0.0,0.0,0.01,ucb_bandit
0.05329999999999999,100,15_53_51_192261,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-363.47826086956513,0.0,0.0,0.06,ucb_bandit
0.053799999999999994,100,15_53_57_031213,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-367.82608695652164,1.0,0.0,0.06,ucb_bandit
0.053799999999999994,100,15_54_52_788271,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-367.82608695652164,1.0,0.0,0.2,ucb_bandit
0.053799999999999994,100,15_54_08_217435,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-367.82608695652164,1.0,0.0,0.01,ucb_bandit
0.053799999999999994,100,15_54_58_098577,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-367.82608695652164,1.0,0.0,0.1,ucb_bandit
0.055200000000000006,100,16_09_25_070400,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-380.0,1.0,-1.0,0.1,ucb_bandit
0.055200000000000006,100,16_09_53_325552,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-380.0,1.0,-1.0,0.2,ucb_bandit
0.055200000000000006,100,16_09_07_819400,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-380.0,1.0,-1.0,0.06,ucb_bandit
0.055200000000000006,100,16_07_40_032662,0702,2000,4,Pan-European,200,0.0,N/A,0.0115,-380.0,1.0,-1.0,0.01,ucb_bandit


==> data/erlang_1000/k4/USNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.1405,0.0925,0.0915,1,0.051,0.1035
0.1235,0.065,0.0605,2,0.051,0.1035
0.093,0.049,0.055,3,0.051,0.1035
0.1035,0.05,0.0505,4,0.051,0.1035
0.0835,0.054,0.0465,5,0.051,0.1035
0.1105,0.051,0.05,6,0.051,0.1035
0.0995,0.052,0.0515,7,0.051,0.1035
0.105,0.05,0.0515,8,0.051,0.1035
0.086,0.055,0.0525,9,0.051,0.1035
0.1035,0.0515,0.048,10,0.051,0.1035
0.0825,0.0525,0.052,11,0.051,0.1035
0.1155,0.0525,0.048,12,0.051,0.1035
0.082,0.051,0.049,13,0.051,0.1035
0.102,0.0515,0.0485,14,0.051,0.1035
0.0855,0.0515,0.0505,15,0.051,0.1035
0.105,0.0525,0.0495,16,0.051,0.1035
0.084,0.0495,0.051,17,0.051,0.1035
0.0985,0.046,0.0505,18,0.051,0.1035
0.0925,0.046,0.0505,19,0.051,0.1035
0.1055,0.0495,0.05,20,0.051,0.1035
0.0855,0.0495,0.0485,21,0.051,0.1035
0.108,0.052,0.051,22,0.051,0.1035
0.085,0.0495,0.0525,23,0.051,0.1035
0.1185,0.0495,0.0495,24,0.051,0.1035
0.081,0.0495,0.05,25,0.051,0.1035
0.1085,0.05,0.049,26,0.051,0.1035
0.0925,0.05,0.0465,27,0.051,0.1035
0.1105,0.0495,0.047,28,0.051,0.1035
0.08,0.055,0.051,29,0.051,0.1035
0.103,0.055,0.05,30,0.051,0.1035
0.086,0.052,0.0495,31,0.051,0.1035
0.1025,0.052,0.0485,32,0.051,0.1035
0.0785,0.0535,0.05,33,0.051,0.1035
0.1005,0.0515,0.049,34,0.051,0.1035
0.082,0.0475,0.05,35,0.051,0.1035
0.107,0.05,0.0495,36,0.051,0.1035
0.079,0.05,0.052,37,0.051,0.1035
0.1015,0.05,0.048,38,0.051,0.1035
0.087,0.05,0.051,39,0.051,0.1035
0.103,0.0505,0.0475,40,0.051,0.1035
0.075,0.0485,0.0485,41,0.051,0.1035
0.104,0.0485,0.052,42,0.051,0.1035
0.087,0.0485,0.0475,43,0.051,0.1035
0.1035,0.0485,0.047,44,0.051,0.1035
0.0815,0.0485,0.049,45,0.051,0.1035
0.0985,0.0485,0.049,46,0.051,0.1035
0.0875,0.0485,0.051,47,0.051,0.1035
0.104,0.0485,0.0495,48,0.051,0.1035
0.0765,0.05,0.052,49,0.051,0.1035
0.1055,0.049,0.049,50,0.051,0.1035
0.084,0.049,0.0485,51,0.051,0.1035
0.103,0.049,0.044,52,0.051,0.1035
0.0775,0.049,0.0475,53,0.051,0.1035
0.107,0.049,0.05,54,0.051,0.1035
0.083,0.049,0.0485,55,0.051,0.1035
0.1115,0.049,0.0495,56,0.051,0.1035
0.0805,0.0515,0.0505,57,0.051,0.1035
0.1075,0.0505,0.05,58,0.051,0.1035
0.0825,0.05,0.048,59,0.051,0.1035
0.112,0.0515,0.0465,60,0.051,0.1035
0.076,0.053,0.048,61,0.051,0.1035
0.1015,0.051,0.0495,62,0.051,0.1035
0.088,0.053,0.0495,63,0.051,0.1035
0.1035,0.053,0.05,64,0.051,0.1035
0.0805,0.053,0.051,65,0.051,0.1035
0.103,0.053,0.0505,66,0.051,0.1035
0.0835,0.053,0.049,67,0.051,0.1035
0.1055,0.052,0.048,68,0.051,0.1035
0.0855,0.052,0.0465,69,0.051,0.1035
0.1075,0.052,0.0465,70,0.051,0.1035
0.0865,0.052,0.0485,71,0.051,0.1035
0.1095,0.052,0.0495,72,0.051,0.1035
0.0705,0.052,0.049,73,0.051,0.1035
0.0965,0.052,0.048,74,0.051,0.1035
0.0905,0.054,0.0475,75,0.051,0.1035
0.108,0.054,0.0465,76,0.051,0.1035
0.0765,0.048,0.0485,77,0.051,0.1035
0.101,0.048,0.0475,78,0.051,0.1035
0.09,0.048,0.0495,79,0.051,0.1035
0.1085,0.048,0.0515,80,0.051,0.1035
0.0845,0.048,0.0515,81,0.051,0.1035
0.106,0.048,0.048,82,0.051,0.1035
0.0845,0.048,0.0505,83,0.051,0.1035
0.106,0.048,0.0455,84,0.051,0.1035
0.075,0.048,0.048,85,0.051,0.1035
0.104,0.048,0.047,86,0.051,0.1035
0.0835,0.048,0.05,87,0.051,0.1035
0.1125,0.0475,0.049,88,0.051,0.1035
0.0815,0.0505,0.0495,89,0.051,0.1035
0.1005,0.0495,0.049,90,0.051,0.1035
0.088,0.0495,0.0475,91,0.051,0.1035
0.1035,0.049,0.0455,92,0.051,0.1035
0.082,0.049,0.0485,93,0.051,0.1035
0.105,0.0475,0.049,94,0.051,0.1035
0.088,0.051,0.051,95,0.051,0.1035
0.109,0.051,0.05,96,0.051,0.1035
0.08,0.052,0.0515,97,0.051,0.1035
0.104,0.0495,0.049,98,0.051,0.1035
0.088,0.0495,0.047,99,0.051,0.1035
0.11,0.0495,0.0485,100,0.051,0.1035


==> data/erlang_1000/k4/USNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.04975,100,16_30_39_437905,0702,2000,4,USNet,200,0.051,2.450980392156852,0.1035,51.93236714975845,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0509,100,16_18_01_690980,0702,2000,4,USNet,200,0.051,0.19607843137254105,0.1035,50.82125603864734,1.0,-10.0,0.01,epsilon_greedy_bandit
0.05245,100,16_27_51_883766,0702,2000,4,USNet,200,0.051,-2.843137254901961,0.1035,49.32367149758454,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0541,100,16_31_18_040995,0702,2000,4,USNet,200,0.051,-6.078431372549031,0.1035,47.729468599033815,10.0,-100.0,0.06,epsilon_greedy_bandit
0.05450000000000001,100,16_29_02_323995,0702,2000,4,USNet,200,0.051,-6.862745098039236,0.1035,47.342995169082116,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0546,100,16_26_19_534460,0702,2000,4,USNet,200,0.051,-7.058823529411777,0.1035,47.246376811594196,0.0,-100.0,0.06,epsilon_greedy_bandit
0.05500000000000001,100,16_06_06_593668,0702,2000,4,USNet,200,0.051,-7.843137254901982,0.1035,46.8599033816425,0.0,-1.0,0.06,epsilon_greedy_bandit
0.05550000000000001,100,16_18_36_240911,0702,2000,4,USNet,200,0.051,-8.823529411764728,0.1035,46.37681159420289,1.0,-10.0,0.06,epsilon_greedy_bandit
0.05625000000000001,100,16_16_29_475281,0702,2000,4,USNet,200,0.051,-10.294117647058847,0.1035,45.65217391304347,0.0,-10.0,0.06,epsilon_greedy_bandit
0.05790000000000001,100,16_04_30_012023,0702,2000,4,USNet,200,0.051,-13.529411764705904,0.1035,44.05797101449274,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0591,100,16_29_35_489805,0702,2000,4,USNet,200,0.051,-15.882352941176478,0.1035,42.89855072463768,1.0,-100.0,0.1,epsilon_greedy_bandit
0.059199999999999996,100,16_06_48_143278,0702,2000,4,USNet,200,0.051,-16.07843137254902,0.1035,42.80193236714976,0.0,-1.0,0.1,epsilon_greedy_bandit
0.059199999999999996,100,16_07_44_012142,0702,2000,4,USNet,200,0.051,-16.07843137254902,0.1035,42.80193236714976,0.0,-1.0,0.2,epsilon_greedy_bandit
0.059699999999999996,100,16_19_31_506551,0702,2000,4,USNet,200,0.051,-17.058823529411764,0.1035,42.31884057971014,1.0,-10.0,0.1,epsilon_greedy_bandit
0.059899999999999995,100,16_31_32_479889,0702,2000,4,USNet,200,0.051,-17.450980392156858,0.1035,42.1256038647343,10.0,-100.0,0.1,epsilon_greedy_bandit
0.060050000000000006,100,16_25_47_956593,0702,2000,4,USNet,200,0.051,-17.745098039215705,0.1035,41.98067632850241,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0605,100,16_15_52_046971,0702,2000,4,USNet,200,0.051,-18.62745098039216,0.1035,41.54589371980676,0.0,-10.0,0.01,epsilon_greedy_bandit
0.060999999999999985,100,16_17_30_144194,0702,2000,4,USNet,200,0.051,-19.60784313725488,0.1035,41.06280193236716,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0611,100,16_20_44_395581,0702,2000,4,USNet,200,0.051,-19.803921568627462,0.1035,40.966183574879224,1.0,-10.0,0.2,epsilon_greedy_bandit
0.062349999999999996,100,16_27_56_514945,0702,2000,4,USNet,200,0.051,-22.254901960784313,0.1035,39.7584541062802,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0625,100,16_16_57_171720,0702,2000,4,USNet,200,0.051,-22.549019607843146,0.1035,39.61352657004831,0.0,-10.0,0.1,epsilon_greedy_bandit
0.06475,100,16_26_53_561314,0702,2000,4,USNet,200,0.051,-26.9607843137255,0.1035,37.43961352657004,0.0,-100.0,0.1,epsilon_greedy_bandit
0.06559999999999999,100,16_32_07_338590,0702,2000,4,USNet,200,0.051,-28.62745098039215,0.1035,36.61835748792271,10.0,-100.0,0.2,epsilon_greedy_bandit
0.06795,100,16_30_07_055882,0702,2000,4,USNet,200,0.051,-33.235294117647065,0.1035,34.34782608695652,1.0,-100.0,0.2,epsilon_greedy_bandit
0.07599999999999998,100,16_20_47_473596,0702,2000,4,USNet,200,0.051,-49.01960784313724,0.1035,26.570048309178755,10.0,-10.0,0.01,epsilon_greedy_bandit
0.08255,100,16_32_54_823157,0702,2000,4,USNet,200,0.051,-61.86274509803922,0.1035,20.241545893719803,100.0,-100.0,0.01,epsilon_greedy_bandit
0.083,100,16_09_23_869626,0702,2000,4,USNet,200,0.051,-62.745098039215705,0.1035,19.806763285024147,1.0,-1.0,0.1,epsilon_greedy_bandit
0.08419999999999998,100,16_08_13_948428,0702,2000,4,USNet,200,0.051,-65.09803921568626,0.1035,18.647342995169094,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0845,100,16_21_54_641705,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0861,100,16_33_27_451796,0702,2000,4,USNet,200,0.051,-68.82352941176471,0.1035,16.81159420289855,100.0,-100.0,0.1,epsilon_greedy_bandit
0.087,100,16_08_49_969444,0702,2000,4,USNet,200,0.051,-70.58823529411765,0.1035,15.942028985507248,1.0,-1.0,0.06,epsilon_greedy_bandit
0.0873,100,16_33_27_298925,0702,2000,4,USNet,200,0.051,-71.1764705882353,0.1035,15.652173913043471,100.0,-100.0,0.06,epsilon_greedy_bandit
0.0885,100,16_21_18_798488,0702,2000,4,USNet,200,0.051,-73.52941176470588,0.1035,14.492753623188406,10.0,-10.0,0.06,epsilon_greedy_bandit
0.096,100,16_22_59_436287,0702,2000,4,USNet,200,0.051,-88.23529411764707,0.1035,7.246376811594196,10.0,-10.0,0.2,epsilon_greedy_bandit
0.09625000000000002,100,16_10_26_647791,0702,2000,4,USNet,200,0.051,-88.72549019607847,0.1035,7.004830917874376,1.0,-1.0,0.2,epsilon_greedy_bandit
0.09775000000000002,100,16_33_54_634799,0702,2000,4,USNet,200,0.051,-91.66666666666671,0.1035,5.555555555555534,100.0,-100.0,0.2,epsilon_greedy_bandit
0.0985,100,16_23_36_199827,0702,2000,4,USNet,200,0.051,-93.1372549019608,0.1035,4.8309178743961265,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0985,100,16_10_26_828155,0702,2000,4,USNet,200,0.051,-93.1372549019608,0.1035,4.8309178743961265,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0985,100,16_13_42_663984,0702,2000,4,USNet,200,0.051,-93.1372549019608,0.1035,4.8309178743961265,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0995,100,16_14_17_102443,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,100.0,-1.0,0.06,epsilon_greedy_bandit
0.0995,100,16_14_47_188051,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0995,100,16_24_09_625483,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,100.0,-10.0,0.06,epsilon_greedy_bandit
0.0995,100,16_11_29_972044,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0995,100,16_24_42_342901,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0995,100,16_12_06_567882,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0995,100,16_25_09_768815,0702,2000,4,USNet,200,0.051,-95.0980392156863,0.1035,3.8647342995168983,100.0,-10.0,0.2,epsilon_greedy_bandit
0.09995,100,16_12_37_770212,0702,2000,4,USNet,200,0.051,-95.98039215686275,0.1035,3.4299516908212544,10.0,-1.0,0.2,epsilon_greedy_bandit
0.10030000000000001,100,16_16_11_521387,0702,2000,4,USNet,200,0.051,-96.66666666666671,0.1035,3.0917874396135083,100.0,-1.0,0.2,epsilon_greedy_bandit
0.1035,100,15_53_56_096984,0702,2000,4,USNet,200,0.051,-102.94117647058825,0.1035,0.0,1.0,0.0,0.01,epsilon_greedy_bandit
0.1035,100,15_58_08_768192,0702,2000,4,USNet,200,0.051,-102.94117647058825,0.1035,0.0,10.0,0.0,0.01,epsilon_greedy_bandit
0.1035,100,16_01_15_346622,0702,2000,4,USNet,200,0.051,-102.94117647058825,0.1035,0.0,100.0,0.0,0.01,epsilon_greedy_bandit
0.10374999999999998,100,16_00_13_597405,0702,2000,4,USNet,200,0.051,-103.43137254901957,0.1035,-0.24154589371979357,10.0,0.0,0.2,epsilon_greedy_bandit
0.10400000000000001,100,16_03_57_007368,0702,2000,4,USNet,200,0.051,-103.92156862745101,0.1035,-0.4830917874396274,100.0,0.0,0.2,epsilon_greedy_bandit
0.10425,100,15_54_57_499161,0702,2000,4,USNet,200,0.051,-104.41176470588236,0.1035,-0.724637681159421,1.0,0.0,0.2,epsilon_greedy_bandit
0.1065,100,15_53_31_667301,0702,2000,4,USNet,200,0.051,-108.82352941176472,0.1035,-2.898550724637684,0.0,0.0,0.01,epsilon_greedy_bandit
0.10700000000000001,100,16_00_18_482132,0702,2000,4,USNet,200,0.051,-109.80392156862749,0.1035,-3.381642512077311,10.0,0.0,0.1,epsilon_greedy_bandit
0.10700000000000001,100,16_02_21_432386,0702,2000,4,USNet,200,0.051,-109.80392156862749,0.1035,-3.381642512077311,100.0,0.0,0.1,epsilon_greedy_bandit
0.10700000000000001,100,15_54_58_098564,0702,2000,4,USNet,200,0.051,-109.80392156862749,0.1035,-3.381642512077311,1.0,0.0,0.1,epsilon_greedy_bandit
0.1075,100,15_53_21_117816,0702,2000,4,USNet,200,0.051,-110.78431372549021,0.1035,-3.8647342995169116,0.0,0.0,0.1,epsilon_greedy_bandit
0.1085,100,16_01_16_147511,0702,2000,4,USNet,200,0.051,-112.7450980392157,0.1035,-4.83091787439614,100.0,0.0,0.06,epsilon_greedy_bandit
0.1085,100,15_53_55_231094,0702,2000,4,USNet,200,0.051,-112.7450980392157,0.1035,-4.83091787439614,1.0,0.0,0.06,epsilon_greedy_bandit
0.1085,100,15_59_39_237605,0702,2000,4,USNet,200,0.051,-112.7450980392157,0.1035,-4.83091787439614,10.0,0.0,0.06,epsilon_greedy_bandit
0.10900000000000001,100,15_53_51_192261,0702,2000,4,USNet,200,0.051,-113.72549019607847,0.1035,-5.314009661835768,0.0,0.0,0.06,epsilon_greedy_bandit
0.1095,100,15_54_08_900585,0702,2000,4,USNet,200,0.051,-114.70588235294119,0.1035,-5.797101449275368,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_1000/k4/USNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.04875,100,22_36_55_990323,0702,2000,4,USNet,200,0.051,4.4117647058823435,0.1035,52.89855072463767,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04875,100,22_36_56_641819,0702,2000,4,USNet,200,0.051,4.4117647058823435,0.1035,52.89855072463767,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.04935,100,22_37_03_458658,0702,2000,4,USNet,200,0.051,3.235294117647056,0.1035,52.31884057971015,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04935,100,22_36_55_771206,0702,2000,4,USNet,200,0.051,3.235294117647056,0.1035,52.31884057971015,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0494,100,22_37_03_460321,0702,2000,4,USNet,200,0.051,3.1372549019607794,0.1035,52.27053140096618,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0494,100,22_36_56_643245,0702,2000,4,USNet,200,0.051,3.1372549019607794,0.1035,52.27053140096618,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0504,100,22_31_59_279292,0702,2000,4,USNet,200,0.051,1.176470588235287,0.1035,51.304347826086946,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0504,100,22_37_58_023752,0702,2000,4,USNet,200,0.051,1.176470588235287,0.1035,51.304347826086946,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0504,100,22_37_54_760015,0702,2000,4,USNet,200,0.051,1.176470588235287,0.1035,51.304347826086946,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0504,100,22_31_53_387327,0702,2000,4,USNet,200,0.051,1.176470588235287,0.1035,51.304347826086946,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0505,100,22_31_53_389667,0702,2000,4,USNet,200,0.051,0.9803921568627324,0.1035,51.20772946859903,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0505,100,22_37_54_276555,0702,2000,4,USNet,200,0.051,0.9803921568627324,0.1035,51.20772946859903,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0505,100,22_31_55_712670,0702,2000,4,USNet,200,0.051,0.9803921568627324,0.1035,51.20772946859903,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0505,100,22_37_21_983327,0702,2000,4,USNet,200,0.051,0.9803921568627324,0.1035,51.20772946859903,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0508,100,22_37_56_659557,0702,2000,4,USNet,200,0.051,0.3921568627450957,0.1035,50.91787439613527,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0508,100,22_31_53_280401,0702,2000,4,USNet,200,0.051,0.3921568627450957,0.1035,50.91787439613527,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0508,100,22_31_55_104987,0702,2000,4,USNet,200,0.051,0.3921568627450957,0.1035,50.91787439613527,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0508,100,22_37_52_173374,0702,2000,4,USNet,200,0.051,0.3921568627450957,0.1035,50.91787439613527,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.05095000000000001,100,22_31_54_078725,0702,2000,4,USNet,200,0.051,0.09803921568625011,0.1035,50.77294685990337,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.05095000000000001,100,22_31_59_279398,0702,2000,4,USNet,200,0.051,0.09803921568625011,0.1035,50.77294685990337,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05095000000000001,100,22_37_53_077294,0702,2000,4,USNet,200,0.051,0.09803921568625011,0.1035,50.77294685990337,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05095000000000001,100,22_38_29_263023,0702,2000,4,USNet,200,0.051,0.09803921568625011,0.1035,50.77294685990337,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0513,100,22_37_53_278268,0702,2000,4,USNet,200,0.051,-0.5882352941176503,0.1035,50.43478260869565,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0513,100,22_31_54_227787,0702,2000,4,USNet,200,0.051,-0.5882352941176503,0.1035,50.43478260869565,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0513,100,22_31_56_099704,0702,2000,4,USNet,200,0.051,-0.5882352941176503,0.1035,50.43478260869565,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0513,100,22_37_56_443455,0702,2000,4,USNet,200,0.051,-0.5882352941176503,0.1035,50.43478260869565,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0514,100,22_36_55_922845,0702,2000,4,USNet,200,0.051,-0.784313725490205,0.1035,50.33816425120773,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0514,100,22_36_55_990044,0702,2000,4,USNet,200,0.051,-0.784313725490205,0.1035,50.33816425120773,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.052550000000000006,100,22_37_04_428671,0702,2000,4,USNet,200,0.051,-3.039215686274529,0.1035,49.22705314009661,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.052550000000000006,100,22_37_04_252573,0702,2000,4,USNet,200,0.051,-3.039215686274529,0.1035,49.22705314009661,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0529,100,22_32_03_671754,0702,2000,4,USNet,200,0.051,-3.725490196078443,0.1035,48.88888888888888,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0529,100,22_37_56_489575,0702,2000,4,USNet,200,0.051,-3.725490196078443,0.1035,48.88888888888888,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0529,100,22_38_56_169469,0702,2000,4,USNet,200,0.051,-3.725490196078443,0.1035,48.88888888888888,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0529,100,22_31_53_307890,0702,2000,4,USNet,200,0.051,-3.725490196078443,0.1035,48.88888888888888,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.053349999999999995,100,22_36_55_990324,0702,2000,4,USNet,200,0.051,-4.607843137254898,0.1035,48.45410628019324,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.053349999999999995,100,22_37_03_332947,0702,2000,4,USNet,200,0.051,-4.607843137254898,0.1035,48.45410628019324,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.060250000000000005,100,22_34_44_799869,0702,2000,4,USNet,200,0.051,-18.1372549019608,0.1035,41.78743961352656,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.060250000000000005,100,22_39_39_011657,0702,2000,4,USNet,200,0.051,-18.1372549019608,0.1035,41.78743961352656,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06074999999999999,100,22_38_52_811937,0702,2000,4,USNet,200,0.051,-19.11764705882352,0.1035,41.30434782608696,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06074999999999999,100,22_31_59_186256,0702,2000,4,USNet,200,0.051,-19.11764705882352,0.1035,41.30434782608696,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06080000000000001,100,22_39_49_254143,0702,2000,4,USNet,200,0.051,-19.215686274509824,0.1035,41.25603864734298,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0615,100,22_39_32_070095,0702,2000,4,USNet,200,0.051,-20.588235294117656,0.1035,40.57971014492753,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0615,100,22_32_18_425043,0702,2000,4,USNet,200,0.051,-20.588235294117656,0.1035,40.57971014492753,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06185,100,22_39_49_827515,0702,2000,4,USNet,200,0.051,-21.274509803921582,0.1035,40.2415458937198,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06284999999999999,100,22_31_59_227911,0702,2000,4,USNet,200,0.051,-23.235294117647047,0.1035,39.27536231884059,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06284999999999999,100,22_38_52_811941,0702,2000,4,USNet,200,0.051,-23.235294117647047,0.1035,39.27536231884059,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06325,100,22_37_21_140268,0702,2000,4,USNet,200,0.051,-24.019607843137265,0.1035,38.888888888888886,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0639,100,22_37_21_164923,0702,2000,4,USNet,200,0.051,-25.29411764705883,0.1035,38.260869565217384,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.06420000000000001,100,22_36_54_459143,0702,2000,4,USNet,200,0.051,-25.882352941176496,0.1035,37.97101449275361,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.06420000000000001,100,22_37_22_273092,0702,2000,4,USNet,200,0.051,-25.882352941176496,0.1035,37.97101449275361,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0645,100,22_37_23_783340,0702,2000,4,USNet,200,0.051,-26.47058823529413,0.1035,37.68115942028985,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06475,100,22_37_22_889467,0702,2000,4,USNet,200,0.051,-26.9607843137255,0.1035,37.43961352657004,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.07115,100,22_35_51_726067,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.07115,100,22_30_54_559498,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.07115,100,22_40_05_694122,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.07115,100,22_35_45_894190,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.07115,100,22_31_02_147781,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.07115,100,22_40_37_715893,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.07115,100,22_40_03_935809,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.07115,100,22_30_57_346978,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.07115,100,22_35_13_134439,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.07115,100,22_30_56_075015,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.07115,100,22_40_37_714378,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.07115,100,22_35_13_828375,0702,2000,4,USNet,200,0.051,-39.50980392156865,0.1035,31.256038647342987,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0712,100,22_40_05_694043,0702,2000,4,USNet,200,0.051,-39.60784313725491,0.1035,31.207729468599034,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0712,100,22_35_50_397170,0702,2000,4,USNet,200,0.051,-39.60784313725491,0.1035,31.207729468599034,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0712,100,22_40_37_745779,0702,2000,4,USNet,200,0.051,-39.60784313725491,0.1035,31.207729468599034,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0712,100,22_35_51_466488,0702,2000,4,USNet,200,0.051,-39.60784313725491,0.1035,31.207729468599034,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0712,100,22_30_53_087704,0702,2000,4,USNet,200,0.051,-39.60784313725491,0.1035,31.207729468599034,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0712,100,22_30_54_559733,0702,2000,4,USNet,200,0.051,-39.60784313725491,0.1035,31.207729468599034,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0713,100,22_30_56_244846,0702,2000,4,USNet,200,0.051,-39.803921568627466,0.1035,31.111111111111107,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0713,100,22_30_53_088270,0702,2000,4,USNet,200,0.051,-39.803921568627466,0.1035,31.111111111111107,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0713,100,22_40_49_041597,0702,2000,4,USNet,200,0.051,-39.803921568627466,0.1035,31.111111111111107,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0713,100,22_35_50_397348,0702,2000,4,USNet,200,0.051,-39.803921568627466,0.1035,31.111111111111107,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0713,100,22_35_53_157956,0702,2000,4,USNet,200,0.051,-39.803921568627466,0.1035,31.111111111111107,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0713,100,22_40_47_549997,0702,2000,4,USNet,200,0.051,-39.803921568627466,0.1035,31.111111111111107,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07145,100,22_35_46_436859,0702,2000,4,USNet,200,0.051,-40.098039215686285,0.1035,30.966183574879224,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.07145,100,22_30_57_347001,0702,2000,4,USNet,200,0.051,-40.098039215686285,0.1035,30.966183574879224,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.07145,100,22_31_03_685771,0702,2000,4,USNet,200,0.051,-40.098039215686285,0.1035,30.966183574879224,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.07145,100,22_35_13_107575,0702,2000,4,USNet,200,0.051,-40.098039215686285,0.1035,30.966183574879224,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.07145,100,22_40_37_021017,0702,2000,4,USNet,200,0.051,-40.098039215686285,0.1035,30.966183574879224,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.07145,100,22_40_03_117207,0702,2000,4,USNet,200,0.051,-40.098039215686285,0.1035,30.966183574879224,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.07204999999999999,100,22_35_50_488181,0702,2000,4,USNet,200,0.051,-41.27450980392155,0.1035,30.3864734299517,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.07204999999999999,100,22_30_54_482858,0702,2000,4,USNet,200,0.051,-41.27450980392155,0.1035,30.3864734299517,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07204999999999999,100,22_35_46_319484,0702,2000,4,USNet,200,0.051,-41.27450980392155,0.1035,30.3864734299517,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07204999999999999,100,22_40_37_021923,0702,2000,4,USNet,200,0.051,-41.27450980392155,0.1035,30.3864734299517,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07204999999999999,100,22_40_50_047484,0702,2000,4,USNet,200,0.051,-41.27450980392155,0.1035,30.3864734299517,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07204999999999999,100,22_30_56_244780,0702,2000,4,USNet,200,0.051,-41.27450980392155,0.1035,30.3864734299517,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0753,100,22_36_19_666218,0702,2000,4,USNet,200,0.051,-47.647058823529434,0.1035,27.246376811594192,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0753,100,22_30_56_430515,0702,2000,4,USNet,200,0.051,-47.647058823529434,0.1035,27.246376811594192,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0753,100,22_41_09_551298,0702,2000,4,USNet,200,0.051,-47.647058823529434,0.1035,27.246376811594192,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.07554999999999999,100,22_30_55_578245,0702,2000,4,USNet,200,0.051,-48.13725490196078,0.1035,27.0048309178744,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.07554999999999999,100,22_35_50_958144,0702,2000,4,USNet,200,0.051,-48.13725490196078,0.1035,27.0048309178744,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.07554999999999999,100,22_40_51_986314,0702,2000,4,USNet,200,0.051,-48.13725490196078,0.1035,27.0048309178744,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.07554999999999999,100,22_41_08_655356,0702,2000,4,USNet,200,0.051,-48.13725490196078,0.1035,27.0048309178744,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.07554999999999999,100,22_36_21_421936,0702,2000,4,USNet,200,0.051,-48.13725490196078,0.1035,27.0048309178744,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.07554999999999999,100,22_30_55_578057,0702,2000,4,USNet,200,0.051,-48.13725490196078,0.1035,27.0048309178744,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.07604999999999999,100,22_36_18_690396,0702,2000,4,USNet,200,0.051,-49.11764705882353,0.1035,26.521739130434785,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.07604999999999999,100,22_30_56_430452,0702,2000,4,USNet,200,0.051,-49.11764705882353,0.1035,26.521739130434785,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.07604999999999999,100,22_41_08_959284,0702,2000,4,USNet,200,0.051,-49.11764705882353,0.1035,26.521739130434785,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.07619999999999999,100,22_30_56_245563,0702,2000,4,USNet,200,0.051,-49.41176470588234,0.1035,26.376811594202902,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.07619999999999999,100,22_40_51_691978,0702,2000,4,USNet,200,0.051,-49.41176470588234,0.1035,26.376811594202902,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.07619999999999999,100,22_35_50_499315,0702,2000,4,USNet,200,0.051,-49.41176470588234,0.1035,26.376811594202902,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0765,100,22_36_20_191485,0702,2000,4,USNet,200,0.051,-50.000000000000014,0.1035,26.08695652173913,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0765,100,22_41_11_855724,0702,2000,4,USNet,200,0.051,-50.000000000000014,0.1035,26.08695652173913,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0765,100,22_30_58_608215,0702,2000,4,USNet,200,0.051,-50.000000000000014,0.1035,26.08695652173913,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08299999999999999,100,22_31_28_298086,0702,2000,4,USNet,200,0.051,-62.74509803921568,0.1035,19.80676328502416,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.08299999999999999,100,22_37_01_265789,0702,2000,4,USNet,200,0.051,-62.74509803921568,0.1035,19.80676328502416,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08299999999999999,100,22_30_54_143483,0702,2000,4,USNet,200,0.051,-62.74509803921568,0.1035,19.80676328502416,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08299999999999999,100,22_36_52_051340,0702,2000,4,USNet,200,0.051,-62.74509803921568,0.1035,19.80676328502416,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08299999999999999,100,22_31_55_078101,0702,2000,4,USNet,200,0.051,-62.74509803921568,0.1035,19.80676328502416,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.08299999999999999,100,22_30_53_519402,0702,2000,4,USNet,200,0.051,-62.74509803921568,0.1035,19.80676328502416,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0845,100,22_36_51_860766,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0845,100,22_30_55_263856,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0845,100,22_30_57_344229,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0845,100,22_30_52_391729,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0845,100,22_31_54_166766,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0845,100,22_36_54_843211,0702,2000,4,USNet,200,0.051,-65.68627450980394,0.1035,18.357487922705303,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.08465,100,22_31_28_297814,0702,2000,4,USNet,200,0.051,-65.98039215686276,0.1035,18.212560386473424,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.08465,100,22_36_53_139087,0702,2000,4,USNet,200,0.051,-65.98039215686276,0.1035,18.212560386473424,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.08465,100,22_31_15_659415,0702,2000,4,USNet,200,0.051,-65.98039215686276,0.1035,18.212560386473424,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.08465,100,22_30_53_517218,0702,2000,4,USNet,200,0.051,-65.98039215686276,0.1035,18.212560386473424,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.08465,100,22_36_21_659925,0702,2000,4,USNet,200,0.051,-65.98039215686276,0.1035,18.212560386473424,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.08465,100,22_30_58_154312,0702,2000,4,USNet,200,0.051,-65.98039215686276,0.1035,18.212560386473424,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_31_54_397055,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.08499999999999999,100,22_31_54_391351,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.08499999999999999,100,22_36_58_543336,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08499999999999999,100,22_30_53_518348,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.08499999999999999,100,22_36_53_748607,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08499999999999999,100,22_31_21_195058,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_36_19_461811,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.08499999999999999,100,22_31_28_416952,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_30_54_143139,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.08499999999999999,100,22_31_28_417572,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_30_57_344271,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_30_52_391662,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08499999999999999,100,22_30_58_361820,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_37_01_265772,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08499999999999999,100,22_31_28_297642,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.08499999999999999,100,22_30_57_344246,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08499999999999999,100,22_36_55_773933,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08499999999999999,100,22_36_52_051343,0702,2000,4,USNet,200,0.051,-66.66666666666666,0.1035,17.874396135265705,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0935,100,22_31_55_305423,0702,2000,4,USNet,200,0.051,-83.33333333333334,0.1035,9.661835748792265,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.094,100,22_36_53_468285,0702,2000,4,USNet,200,0.051,-84.31372549019609,0.1035,9.178743961352652,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.094,100,22_30_57_240651,0702,2000,4,USNet,200,0.051,-84.31372549019609,0.1035,9.178743961352652,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.09440000000000001,100,22_31_54_800303,0702,2000,4,USNet,200,0.051,-85.0980392156863,0.1035,8.79227053140095,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0945,100,22_36_53_467075,0702,2000,4,USNet,200,0.051,-85.29411764705883,0.1035,8.695652173913038,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.09674999999999999,100,22_31_55_572325,0702,2000,4,USNet,200,0.051,-89.70588235294117,0.1035,6.521739130434789,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0975,100,22_31_53_631657,0702,2000,4,USNet,200,0.051,-91.17647058823532,0.1035,5.797101449275354,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0975,100,22_36_59_262979,0702,2000,4,USNet,200,0.051,-91.17647058823532,0.1035,5.797101449275354,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0975,100,22_31_55_078232,0702,2000,4,USNet,200,0.051,-91.17647058823532,0.1035,5.797101449275354,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0975,100,22_36_52_271321,0702,2000,4,USNet,200,0.051,-91.17647058823532,0.1035,5.797101449275354,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.09805000000000001,100,22_36_59_264841,0702,2000,4,USNet,200,0.051,-92.25490196078435,0.1035,5.265700483091771,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.09805000000000001,100,22_30_53_647456,0702,2000,4,USNet,200,0.051,-92.25490196078435,0.1035,5.265700483091771,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0988,100,22_36_59_263409,0702,2000,4,USNet,200,0.051,-93.72549019607844,0.1035,4.541062801932363,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0988,100,22_30_53_647994,0702,2000,4,USNet,200,0.051,-93.72549019607844,0.1035,4.541062801932363,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.099,100,22_31_55_572240,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning


==> data/erlang_1000/k4/USNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.09575,100,15_58_08_767933,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,10.0,0.0,0.01,ucb_bandit
0.09575,100,16_00_18_481561,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,10.0,0.0,0.1,ucb_bandit
0.09575,100,16_17_29_811153,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,0.0,-10.0,0.1,ucb_bandit
0.09575,100,16_17_52_512254,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,0.0,-10.0,0.2,ucb_bandit
0.09575,100,16_15_52_046944,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,0.0,-10.0,0.01,ucb_bandit
0.09575,100,16_00_12_262671,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,10.0,0.0,0.2,ucb_bandit
0.09575,100,16_00_11_425736,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,10.0,0.0,0.06,ucb_bandit
0.09575,100,16_16_47_632086,0702,2000,4,USNet,200,0.051,-87.74509803921569,0.1035,7.487922705314003,0.0,-10.0,0.06,ucb_bandit
0.09780000000000001,100,16_25_45_780863,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,0.0,-100.0,0.01,ucb_bandit
0.09780000000000001,100,16_27_12_087942,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,0.0,-100.0,0.1,ucb_bandit
0.09780000000000001,100,16_01_15_519668,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,100.0,0.0,0.01,ucb_bandit
0.09780000000000001,100,16_26_41_119857,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,0.0,-100.0,0.06,ucb_bandit
0.09780000000000001,100,16_02_21_400438,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,100.0,0.0,0.1,ucb_bandit
0.09780000000000001,100,16_03_57_007226,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,100.0,0.0,0.2,ucb_bandit
0.09780000000000001,100,16_27_55_328488,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,0.0,-100.0,0.2,ucb_bandit
0.09780000000000001,100,16_01_13_345201,0702,2000,4,USNet,200,0.051,-91.76470588235298,0.1035,5.507246376811578,100.0,0.0,0.06,ucb_bandit
0.098,100,16_22_28_550707,0702,2000,4,USNet,200,0.051,-92.15686274509805,0.1035,5.31400966183574,10.0,-10.0,0.1,ucb_bandit
0.098,100,16_22_59_436285,0702,2000,4,USNet,200,0.051,-92.15686274509805,0.1035,5.31400966183574,10.0,-10.0,0.2,ucb_bandit
0.098,100,16_21_19_051764,0702,2000,4,USNet,200,0.051,-92.15686274509805,0.1035,5.31400966183574,10.0,-10.0,0.06,ucb_bandit
0.098,100,16_20_47_473768,0702,2000,4,USNet,200,0.051,-92.15686274509805,0.1035,5.31400966183574,10.0,-10.0,0.01,ucb_bandit
0.09809999999999999,100,16_23_36_141422,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,100.0,-10.0,0.01,ucb_bandit
0.09809999999999999,100,16_24_09_625329,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,100.0,-10.0,0.06,ucb_bandit
0.09809999999999999,100,16_30_38_612886,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,10.0,-100.0,0.01,ucb_bandit
0.09809999999999999,100,16_31_10_901040,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,10.0,-100.0,0.06,ucb_bandit
0.09809999999999999,100,16_24_41_248245,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,100.0,-10.0,0.1,ucb_bandit
0.09809999999999999,100,16_31_45_438588,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,10.0,-100.0,0.1,ucb_bandit
0.09809999999999999,100,16_32_17_368522,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,10.0,-100.0,0.2,ucb_bandit
0.09809999999999999,100,16_25_09_754748,0702,2000,4,USNet,200,0.051,-92.35294117647058,0.1035,5.217391304347829,100.0,-10.0,0.2,ucb_bandit
0.09830000000000001,100,16_12_05_079414,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,10.0,-1.0,0.1,ucb_bandit
0.09830000000000001,100,16_18_23_939967,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,1.0,-10.0,0.01,ucb_bandit
0.09830000000000001,100,16_18_36_240969,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,1.0,-10.0,0.06,ucb_bandit
0.09830000000000001,100,16_19_43_194725,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,1.0,-10.0,0.1,ucb_bandit
0.09830000000000001,100,16_11_35_833879,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,10.0,-1.0,0.06,ucb_bandit
0.09830000000000001,100,16_12_37_775157,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,10.0,-1.0,0.2,ucb_bandit
0.09830000000000001,100,16_10_26_828103,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,10.0,-1.0,0.01,ucb_bandit
0.09830000000000001,100,16_20_44_371532,0702,2000,4,USNet,200,0.051,-92.74509803921572,0.1035,5.024154589371964,1.0,-10.0,0.2,ucb_bandit
0.099,100,16_28_29_479950,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,1.0,-100.0,0.01,ucb_bandit
0.099,100,16_15_53_589583,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,100.0,-1.0,0.2,ucb_bandit
0.099,100,16_30_09_913969,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,1.0,-100.0,0.2,ucb_bandit
0.099,100,16_14_15_973822,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,100.0,-1.0,0.06,ucb_bandit
0.099,100,16_29_07_581194,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,1.0,-100.0,0.06,ucb_bandit
0.099,100,16_14_47_179883,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,100.0,-1.0,0.1,ucb_bandit
0.099,100,16_13_46_024232,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,100.0,-1.0,0.01,ucb_bandit
0.099,100,16_29_37_628711,0702,2000,4,USNet,200,0.051,-94.11764705882355,0.1035,4.347826086956513,1.0,-100.0,0.1,ucb_bandit
0.0996,100,16_33_21_288223,0702,2000,4,USNet,200,0.051,-95.29411764705883,0.1035,3.7681159420289863,100.0,-100.0,0.01,ucb_bandit
0.0996,100,16_33_58_491066,0702,2000,4,USNet,200,0.051,-95.29411764705883,0.1035,3.7681159420289863,100.0,-100.0,0.1,ucb_bandit
0.0996,100,16_33_27_299411,0702,2000,4,USNet,200,0.051,-95.29411764705883,0.1035,3.7681159420289863,100.0,-100.0,0.06,ucb_bandit
0.0996,100,16_34_20_232558,0702,2000,4,USNet,200,0.051,-95.29411764705883,0.1035,3.7681159420289863,100.0,-100.0,0.2,ucb_bandit
0.14845000000000003,100,16_10_55_815657,0702,2000,4,USNet,200,0.051,-191.0784313725491,0.1035,-43.42995169082129,1.0,-1.0,0.2,ucb_bandit
0.14845000000000003,100,16_09_26_674998,0702,2000,4,USNet,200,0.051,-191.0784313725491,0.1035,-43.42995169082129,1.0,-1.0,0.1,ucb_bandit
0.14845000000000003,100,16_08_49_971658,0702,2000,4,USNet,200,0.051,-191.0784313725491,0.1035,-43.42995169082129,1.0,-1.0,0.06,ucb_bandit
0.14845000000000003,100,16_08_17_501178,0702,2000,4,USNet,200,0.051,-191.0784313725491,0.1035,-43.42995169082129,1.0,-1.0,0.01,ucb_bandit
0.15255000000000002,100,16_06_42_255338,0702,2000,4,USNet,200,0.051,-199.1176470588236,0.1035,-47.391304347826114,0.0,-1.0,0.1,ucb_bandit
0.15255000000000002,100,16_07_44_109901,0702,2000,4,USNet,200,0.051,-199.1176470588236,0.1035,-47.391304347826114,0.0,-1.0,0.2,ucb_bandit
0.15255000000000002,100,16_05_02_868497,0702,2000,4,USNet,200,0.051,-199.1176470588236,0.1035,-47.391304347826114,0.0,-1.0,0.01,ucb_bandit
0.15255000000000002,100,16_06_05_571195,0702,2000,4,USNet,200,0.051,-199.1176470588236,0.1035,-47.391304347826114,0.0,-1.0,0.06,ucb_bandit
0.1561,100,15_54_20_840878,0702,2000,4,USNet,200,0.051,-206.07843137254903,0.1035,-50.82125603864734,1.0,0.0,0.06,ucb_bandit
0.1561,100,15_54_57_500144,0702,2000,4,USNet,200,0.051,-206.07843137254903,0.1035,-50.82125603864734,1.0,0.0,0.2,ucb_bandit
0.1561,100,15_53_56_097696,0702,2000,4,USNet,200,0.051,-206.07843137254903,0.1035,-50.82125603864734,1.0,0.0,0.01,ucb_bandit
0.1561,100,15_54_58_098576,0702,2000,4,USNet,200,0.051,-206.07843137254903,0.1035,-50.82125603864734,1.0,0.0,0.1,ucb_bandit
0.1589,100,15_54_00_346804,0702,2000,4,USNet,200,0.051,-211.56862745098044,0.1035,-53.526570048309196,0.0,0.0,0.06,ucb_bandit
0.1589,100,15_53_31_667291,0702,2000,4,USNet,200,0.051,-211.56862745098044,0.1035,-53.526570048309196,0.0,0.0,0.01,ucb_bandit
0.1589,100,15_53_21_117818,0702,2000,4,USNet,200,0.051,-211.56862745098044,0.1035,-53.526570048309196,0.0,0.0,0.1,ucb_bandit
0.1589,100,15_54_08_900616,0702,2000,4,USNet,200,0.051,-211.56862745098044,0.1035,-53.526570048309196,0.0,0.0,0.2,ucb_bandit


==> data/erlang_1000/k5/NSFNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.303,0.128,0.1655,1,0.078,0.209
0.0885,0.1375,0.151,2,0.078,0.209
0.0915,0.1005,0.133,3,0.078,0.209
0.0765,0.0905,0.1275,4,0.078,0.209
0.075,0.0945,0.1205,5,0.078,0.209
0.0755,0.074,0.112,6,0.078,0.209
0.0795,0.0705,0.116,7,0.078,0.209
0.0785,0.0705,0.1165,8,0.078,0.209
0.076,0.0705,0.1095,9,0.078,0.209
0.0785,0.0705,0.109,10,0.078,0.209
0.0855,0.0705,0.1115,11,0.078,0.209
0.0755,0.0705,0.1115,12,0.078,0.209
0.079,0.0705,0.1105,13,0.078,0.209
0.0775,0.0705,0.1115,14,0.078,0.209
0.078,0.0705,0.1075,15,0.078,0.209
0.077,0.0705,0.102,16,0.078,0.209
0.075,0.07,0.1135,17,0.078,0.209
0.0755,0.0755,0.1075,18,0.078,0.209
0.0795,0.0755,0.1085,19,0.078,0.209
0.0785,0.0755,0.1095,20,0.078,0.209
0.076,0.0755,0.111,21,0.078,0.209
0.0785,0.0755,0.1125,22,0.078,0.209
0.0855,0.0755,0.1085,23,0.078,0.209
0.0755,0.0755,0.113,24,0.078,0.209
0.079,0.0755,0.117,25,0.078,0.209
0.0775,0.0755,0.1045,26,0.078,0.209
0.078,0.0755,0.11,27,0.078,0.209
0.077,0.0755,0.1075,28,0.078,0.209
0.075,0.0755,0.1105,29,0.078,0.209
0.0755,0.0755,0.115,30,0.078,0.209
0.0795,0.0745,0.1085,31,0.078,0.209
0.0785,0.0705,0.1105,32,0.078,0.209
0.076,0.0705,0.111,33,0.078,0.209
0.0785,0.0705,0.1085,34,0.078,0.209
0.0855,0.0705,0.1155,35,0.078,0.209
0.0755,0.0705,0.109,36,0.078,0.209
0.079,0.0705,0.1075,37,0.078,0.209
0.0775,0.0705,0.1075,38,0.078,0.209
0.078,0.0705,0.1125,39,0.078,0.209
0.077,0.0705,0.11,40,0.078,0.209
0.075,0.0705,0.11,41,0.078,0.209
0.0745,0.0705,0.113,42,0.078,0.209
0.0795,0.0705,0.1105,43,0.078,0.209
0.0755,0.0705,0.112,44,0.078,0.209
0.078,0.0705,0.1085,45,0.078,0.209
0.079,0.0705,0.105,46,0.078,0.209
0.086,0.0705,0.113,47,0.078,0.209
0.074,0.0705,0.109,48,0.078,0.209
0.074,0.07,0.1105,49,0.078,0.209
0.0795,0.0755,0.1115,50,0.078,0.209
0.0755,0.0755,0.109,51,0.078,0.209
0.074,0.0755,0.1085,52,0.078,0.209
0.081,0.0755,0.108,53,0.078,0.209
0.0765,0.0755,0.1105,54,0.078,0.209
0.0795,0.0755,0.1155,55,0.078,0.209
0.0755,0.0755,0.1095,56,0.078,0.209
0.078,0.0755,0.107,57,0.078,0.209
0.079,0.0755,0.1105,58,0.078,0.209
0.086,0.0755,0.1145,59,0.078,0.209
0.074,0.0755,0.113,60,0.078,0.209
0.074,0.0755,0.104,61,0.078,0.209
0.07,0.0755,0.1095,62,0.078,0.209
0.0775,0.0755,0.1085,63,0.078,0.209
0.071,0.0755,0.106,64,0.078,0.209
0.0755,0.0755,0.1065,65,0.078,0.209
0.0745,0.0755,0.107,66,0.078,0.209
0.08,0.0745,0.1015,67,0.078,0.209
0.0775,0.0705,0.0675,68,0.078,0.209
0.076,0.07,0.074,69,0.078,0.209
0.075,0.0755,0.0665,70,0.078,0.209
0.0795,0.0745,0.07,71,0.078,0.209
0.083,0.07,0.0715,72,0.078,0.209
0.07,0.0745,0.0655,73,0.078,0.209
0.07,0.0705,0.0685,74,0.078,0.209
0.0775,0.0705,0.0725,75,0.078,0.209
0.071,0.0705,0.071,76,0.078,0.209
0.0755,0.0705,0.0705,77,0.078,0.209
0.0745,0.0705,0.0685,78,0.078,0.209
0.08,0.0705,0.0725,79,0.078,0.209
0.0775,0.0705,0.0715,80,0.078,0.209
0.076,0.0705,0.068,81,0.078,0.209
0.0745,0.0705,0.0705,82,0.078,0.209
0.073,0.0705,0.071,83,0.078,0.209
0.0735,0.0705,0.072,84,0.078,0.209
0.069,0.0705,0.0685,85,0.078,0.209
0.069,0.0705,0.0715,86,0.078,0.209
0.0725,0.0705,0.072,87,0.078,0.209
0.0715,0.0705,0.0735,88,0.078,0.209
0.0705,0.0705,0.0725,89,0.078,0.209
0.071,0.0705,0.069,90,0.078,0.209
0.0705,0.0705,0.072,91,0.078,0.209
0.0695,0.0705,0.0715,92,0.078,0.209
0.0715,0.0705,0.0655,93,0.078,0.209
0.072,0.0705,0.0685,94,0.078,0.209
0.073,0.0705,0.0725,95,0.078,0.209
0.0735,0.0705,0.071,96,0.078,0.209
0.069,0.0705,0.0705,97,0.078,0.209
0.069,0.0705,0.0685,98,0.078,0.209
0.0725,0.0705,0.0725,99,0.078,0.209
0.0715,0.0705,0.0715,100,0.078,0.209


==> data/erlang_1000/k5/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0705,100,16_16_14_459080,0702,2000,5,NSFNet,200,0.078,9.615384615384624,0.209,66.26794258373207,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0705,100,16_05_01_161247,0702,2000,5,NSFNet,200,0.078,9.615384615384624,0.209,66.26794258373207,0.0,-1.0,0.01,epsilon_greedy_bandit
0.07499999999999998,100,16_30_38_306260,0702,2000,5,NSFNet,200,0.078,3.846153846153867,0.209,64.11483253588517,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0755,100,16_25_58_480313,0702,2000,5,NSFNet,200,0.078,3.2051282051282084,0.209,63.875598086124405,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0805,100,16_18_56_752718,0702,2000,5,NSFNet,200,0.078,-3.2051282051282084,0.209,61.48325358851675,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0817,100,16_31_10_905911,0702,2000,5,NSFNet,200,0.078,-4.743589743589737,0.209,60.909090909090914,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0818,100,16_29_01_277548,0702,2000,5,NSFNet,200,0.078,-4.871794871794869,0.209,60.86124401913875,1.0,-100.0,0.06,epsilon_greedy_bandit
0.08209999999999999,100,16_06_07_211116,0702,2000,5,NSFNet,200,0.078,-5.256410256410247,0.209,60.7177033492823,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0832,100,16_18_36_241060,0702,2000,5,NSFNet,200,0.078,-6.6666666666666625,0.209,60.19138755980862,1.0,-10.0,0.06,epsilon_greedy_bandit
0.08385,100,16_26_50_967241,0702,2000,5,NSFNet,200,0.078,-7.499999999999993,0.209,59.880382775119614,0.0,-100.0,0.06,epsilon_greedy_bandit
0.08629999999999999,100,16_16_56_538757,0702,2000,5,NSFNet,200,0.078,-10.641025641025625,0.209,58.708133971291865,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0895,100,16_29_39_691798,0702,2000,5,NSFNet,200,0.078,-14.74358974358974,0.209,57.17703349282297,1.0,-100.0,0.1,epsilon_greedy_bandit
0.09480000000000001,100,16_28_27_118622,0702,2000,5,NSFNet,200,0.078,-21.53846153846155,0.209,54.64114832535885,1.0,-100.0,0.01,epsilon_greedy_bandit
0.1075,100,16_06_36_153577,0702,2000,5,NSFNet,200,0.078,-37.82051282051282,0.209,48.5645933014354,0.0,-1.0,0.1,epsilon_greedy_bandit
0.10880000000000001,100,16_31_45_962022,0702,2000,5,NSFNet,200,0.078,-39.487179487179496,0.209,47.94258373205741,10.0,-100.0,0.1,epsilon_greedy_bandit
0.1095,100,16_27_41_869243,0702,2000,5,NSFNet,200,0.078,-40.38461538461539,0.209,47.60765550239234,0.0,-100.0,0.1,epsilon_greedy_bandit
0.11100000000000002,100,16_17_31_452516,0702,2000,5,NSFNet,200,0.078,-42.30769230769233,0.209,46.88995215311004,0.0,-10.0,0.1,epsilon_greedy_bandit
0.11310000000000002,100,16_19_40_073438,0702,2000,5,NSFNet,200,0.078,-45.00000000000002,0.209,45.88516746411482,1.0,-10.0,0.1,epsilon_greedy_bandit
0.11500000000000002,100,16_20_46_559916,0702,2000,5,NSFNet,200,0.078,-47.43589743589746,0.209,44.976076555023916,10.0,-10.0,0.01,epsilon_greedy_bandit
0.11849999999999998,100,16_32_17_831170,0702,2000,5,NSFNet,200,0.078,-51.92307692307689,0.209,43.30143540669857,10.0,-100.0,0.2,epsilon_greedy_bandit
0.12304999999999999,100,16_30_08_958960,0702,2000,5,NSFNet,200,0.078,-57.75641025641025,0.209,41.124401913875595,1.0,-100.0,0.2,epsilon_greedy_bandit
0.1265,100,16_08_15_715222,0702,2000,5,NSFNet,200,0.078,-62.17948717948718,0.209,39.47368421052631,1.0,-1.0,0.01,epsilon_greedy_bandit
0.1285,100,16_20_11_839570,0702,2000,5,NSFNet,200,0.078,-64.74358974358975,0.209,38.51674641148325,1.0,-10.0,0.2,epsilon_greedy_bandit
0.1315,100,16_21_53_041047,0702,2000,5,NSFNet,200,0.078,-68.5897435897436,0.209,37.081339712918655,10.0,-10.0,0.06,epsilon_greedy_bandit
0.1325,100,16_32_49_984560,0702,2000,5,NSFNet,200,0.078,-69.87179487179488,0.209,36.602870813397125,100.0,-100.0,0.01,epsilon_greedy_bandit
0.13525,100,16_17_26_943366,0702,2000,5,NSFNet,200,0.078,-73.39743589743591,0.209,35.28708133971291,0.0,-10.0,0.2,epsilon_greedy_bandit
0.13525,100,16_07_43_777119,0702,2000,5,NSFNet,200,0.078,-73.39743589743591,0.209,35.28708133971291,0.0,-1.0,0.2,epsilon_greedy_bandit
0.13600000000000004,100,16_08_50_290483,0702,2000,5,NSFNet,200,0.078,-74.35897435897441,0.209,34.92822966507175,1.0,-1.0,0.06,epsilon_greedy_bandit
0.13625000000000004,100,16_27_55_328498,0702,2000,5,NSFNet,200,0.078,-74.67948717948723,0.209,34.80861244019137,0.0,-100.0,0.2,epsilon_greedy_bandit
0.13720000000000002,100,16_33_26_793990,0702,2000,5,NSFNet,200,0.078,-75.89743589743591,0.209,34.35406698564592,100.0,-100.0,0.06,epsilon_greedy_bandit
0.14120000000000002,100,16_34_27_762299,0702,2000,5,NSFNet,200,0.078,-81.02564102564105,0.209,32.4401913875598,100.0,-100.0,0.2,epsilon_greedy_bandit
0.14150000000000001,100,16_22_25_271054,0702,2000,5,NSFNet,200,0.078,-81.41025641025644,0.209,32.29665071770334,10.0,-10.0,0.1,epsilon_greedy_bandit
0.14159999999999998,100,16_34_15_046118,0702,2000,5,NSFNet,200,0.078,-81.5384615384615,0.209,32.2488038277512,100.0,-100.0,0.1,epsilon_greedy_bandit
0.14235,100,16_09_23_874109,0702,2000,5,NSFNet,200,0.078,-82.5,0.209,31.88995215311004,1.0,-1.0,0.1,epsilon_greedy_bandit
0.1455,100,16_22_59_701530,0702,2000,5,NSFNet,200,0.078,-86.53846153846153,0.209,30.38277511961723,10.0,-10.0,0.2,epsilon_greedy_bandit
0.15305000000000002,100,16_10_56_007061,0702,2000,5,NSFNet,200,0.078,-96.21794871794874,0.209,26.770334928229655,1.0,-1.0,0.2,epsilon_greedy_bandit
0.16315,100,16_00_18_481691,0702,2000,5,NSFNet,200,0.078,-109.16666666666666,0.209,21.937799043062203,10.0,0.0,0.1,epsilon_greedy_bandit
0.16405,100,15_54_58_098548,0702,2000,5,NSFNet,200,0.078,-110.32051282051283,0.209,21.50717703349282,1.0,0.0,0.1,epsilon_greedy_bandit
0.16599999999999998,100,16_15_06_897341,0702,2000,5,NSFNet,200,0.078,-112.8205128205128,0.209,20.574162679425843,100.0,-1.0,0.1,epsilon_greedy_bandit
0.1669,100,16_02_53_875612,0702,2000,5,NSFNet,200,0.078,-113.97435897435896,0.209,20.14354066985646,100.0,0.0,0.1,epsilon_greedy_bandit
0.16725,100,16_12_23_702017,0702,2000,5,NSFNet,200,0.078,-114.42307692307693,0.209,19.976076555023916,10.0,-1.0,0.1,epsilon_greedy_bandit
0.1709,100,15_54_20_945314,0702,2000,5,NSFNet,200,0.078,-119.1025641025641,0.209,18.229665071770334,1.0,0.0,0.06,epsilon_greedy_bandit
0.1717,100,16_24_39_313804,0702,2000,5,NSFNet,200,0.078,-120.12820512820512,0.209,17.846889952153113,100.0,-10.0,0.1,epsilon_greedy_bandit
0.1739,100,16_14_16_589608,0702,2000,5,NSFNet,200,0.078,-122.94871794871796,0.209,16.79425837320574,100.0,-1.0,0.06,epsilon_greedy_bandit
0.17409999999999998,100,16_24_05_960895,0702,2000,5,NSFNet,200,0.078,-123.20512820512816,0.209,16.698564593301445,100.0,-10.0,0.06,epsilon_greedy_bandit
0.17425,100,16_00_09_172912,0702,2000,5,NSFNet,200,0.078,-123.39743589743588,0.209,16.62679425837321,10.0,0.0,0.06,epsilon_greedy_bandit
0.1765,100,16_11_30_627293,0702,2000,5,NSFNet,200,0.078,-126.28205128205127,0.209,15.550239234449762,10.0,-1.0,0.06,epsilon_greedy_bandit
0.1783,100,16_01_52_987026,0702,2000,5,NSFNet,200,0.078,-128.5897435897436,0.209,14.688995215311007,100.0,0.0,0.06,epsilon_greedy_bandit
0.18505,100,15_54_57_499172,0702,2000,5,NSFNet,200,0.078,-137.24358974358975,0.209,11.45933014354067,1.0,0.0,0.2,epsilon_greedy_bandit
0.18575,100,16_13_12_098269,0702,2000,5,NSFNet,200,0.078,-138.14102564102564,0.209,11.124401913875595,10.0,-1.0,0.2,epsilon_greedy_bandit
0.187,100,16_03_57_007047,0702,2000,5,NSFNet,200,0.078,-139.74358974358972,0.209,10.526315789473681,100.0,0.0,0.2,epsilon_greedy_bandit
0.1871,100,16_15_53_589335,0702,2000,5,NSFNet,200,0.078,-139.87179487179486,0.209,10.478468899521532,100.0,-1.0,0.2,epsilon_greedy_bandit
0.18895,100,16_25_12_983245,0702,2000,5,NSFNet,200,0.078,-142.24358974358975,0.209,9.59330143540669,100.0,-10.0,0.2,epsilon_greedy_bandit
0.18905,100,16_00_12_260105,0702,2000,5,NSFNet,200,0.078,-142.3717948717949,0.209,9.545454545454543,10.0,0.0,0.2,epsilon_greedy_bandit
0.20400000000000001,100,16_13_40_211321,0702,2000,5,NSFNet,200,0.078,-161.53846153846155,0.209,2.3923444976076444,100.0,-1.0,0.01,epsilon_greedy_bandit
0.20400000000000001,100,16_01_17_115349,0702,2000,5,NSFNet,200,0.078,-161.53846153846155,0.209,2.3923444976076444,100.0,0.0,0.01,epsilon_greedy_bandit
0.20400000000000001,100,16_23_35_191398,0702,2000,5,NSFNet,200,0.078,-161.53846153846155,0.209,2.3923444976076444,100.0,-10.0,0.01,epsilon_greedy_bandit
0.20400000000000001,100,15_59_09_661026,0702,2000,5,NSFNet,200,0.078,-161.53846153846155,0.209,2.3923444976076444,10.0,0.0,0.01,epsilon_greedy_bandit
0.20400000000000001,100,15_53_56_100367,0702,2000,5,NSFNet,200,0.078,-161.53846153846155,0.209,2.3923444976076444,1.0,0.0,0.01,epsilon_greedy_bandit
0.20400000000000001,100,16_10_25_748815,0702,2000,5,NSFNet,200,0.078,-161.53846153846155,0.209,2.3923444976076444,10.0,-1.0,0.01,epsilon_greedy_bandit
0.207,100,15_54_00_346769,0702,2000,5,NSFNet,200,0.078,-165.3846153846154,0.209,0.956937799043063,0.0,0.0,0.06,epsilon_greedy_bandit
0.211,100,15_53_31_667345,0702,2000,5,NSFNet,200,0.078,-170.51282051282053,0.209,-0.956937799043063,0.0,0.0,0.01,epsilon_greedy_bandit
0.2145,100,15_53_21_117897,0702,2000,5,NSFNet,200,0.078,-175.00000000000003,0.209,-2.6315789473684235,0.0,0.0,0.1,epsilon_greedy_bandit
0.22149999999999997,100,15_54_07_687455,0702,2000,5,NSFNet,200,0.078,-183.97435897435892,0.209,-5.980861244019131,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_1000/k5/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.07039999999999999,100,22_37_07_214955,0702,2000,5,NSFNet,200,0.078,9.743589743589757,0.209,66.31578947368422,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.07149999999999998,100,22_37_22_272805,0702,2000,5,NSFNet,200,0.078,8.333333333333357,0.209,65.78947368421053,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0715,100,22_34_41_498360,0702,2000,5,NSFNet,200,0.078,8.333333333333341,0.209,65.78947368421053,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0715,100,22_39_53_924925,0702,2000,5,NSFNet,200,0.078,8.333333333333341,0.209,65.78947368421053,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0732,100,22_36_55_432112,0702,2000,5,NSFNet,200,0.078,6.153846153846152,0.209,64.97607655502391,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0744,100,22_37_23_229632,0702,2000,5,NSFNet,200,0.078,4.615384615384623,0.209,64.40191387559808,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.07444999999999999,100,22_39_50_469653,0702,2000,5,NSFNet,200,0.078,4.551282051282066,0.209,64.377990430622,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.07444999999999999,100,22_34_41_498366,0702,2000,5,NSFNet,200,0.078,4.551282051282066,0.209,64.377990430622,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.07494999999999999,100,22_37_21_979711,0702,2000,5,NSFNet,200,0.078,3.910256410256424,0.209,64.13875598086125,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.079,100,22_37_20_632543,0702,2000,5,NSFNet,200,0.078,-1.2820512820512833,0.209,62.20095693779905,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.08015,100,22_38_52_811974,0702,2000,5,NSFNet,200,0.078,-2.7564102564102555,0.209,61.65071770334928,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.08015,100,22_31_58_699622,0702,2000,5,NSFNet,200,0.078,-2.7564102564102555,0.209,61.65071770334928,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0804,100,22_37_03_332814,0702,2000,5,NSFNet,200,0.078,-3.076923076923076,0.209,61.5311004784689,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0827,100,22_32_32_355026,0702,2000,5,NSFNet,200,0.078,-6.02564102564102,0.209,60.430622009569376,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0827,100,22_39_32_242235,0702,2000,5,NSFNet,200,0.078,-6.02564102564102,0.209,60.430622009569376,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.08360000000000001,100,22_37_54_759875,0702,2000,5,NSFNet,200,0.078,-7.17948717948719,0.209,60.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.08360000000000001,100,22_31_59_279296,0702,2000,5,NSFNet,200,0.078,-7.17948717948719,0.209,60.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.08360000000000001,100,22_37_54_485578,0702,2000,5,NSFNet,200,0.078,-7.17948717948719,0.209,60.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.08360000000000001,100,22_31_55_678718,0702,2000,5,NSFNet,200,0.078,-7.17948717948719,0.209,60.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0847,100,22_37_03_458613,0702,2000,5,NSFNet,200,0.078,-8.589743589743588,0.209,59.473684210526315,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0847,100,22_36_56_643365,0702,2000,5,NSFNet,200,0.078,-8.589743589743588,0.209,59.473684210526315,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0853,100,22_31_59_227970,0702,2000,5,NSFNet,200,0.078,-9.358974358974361,0.209,59.186602870813395,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0853,100,22_38_52_811925,0702,2000,5,NSFNet,200,0.078,-9.358974358974361,0.209,59.186602870813395,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.086,100,22_37_23_412148,0702,2000,5,NSFNet,200,0.078,-10.256410256410248,0.209,58.85167464114832,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.08675,100,22_39_32_442978,0702,2000,5,NSFNet,200,0.078,-11.21794871794871,0.209,58.49282296650718,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.08675,100,22_34_44_919658,0702,2000,5,NSFNet,200,0.078,-11.21794871794871,0.209,58.49282296650718,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.08714999999999999,100,22_37_53_118759,0702,2000,5,NSFNet,200,0.078,-11.73076923076922,0.209,58.301435406698566,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.08714999999999999,100,22_31_56_099647,0702,2000,5,NSFNet,200,0.078,-11.73076923076922,0.209,58.301435406698566,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.08714999999999999,100,22_31_54_227795,0702,2000,5,NSFNet,200,0.078,-11.73076923076922,0.209,58.301435406698566,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.08714999999999999,100,22_37_53_904439,0702,2000,5,NSFNet,200,0.078,-11.73076923076922,0.209,58.301435406698566,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.088,100,22_36_53_700022,0702,2000,5,NSFNet,200,0.078,-12.820512820512814,0.209,57.89473684210527,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.088,100,22_36_55_990218,0702,2000,5,NSFNet,200,0.078,-12.820512820512814,0.209,57.89473684210527,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.09140000000000001,100,22_36_56_326988,0702,2000,5,NSFNet,200,0.078,-17.17948717948719,0.209,56.26794258373206,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.09140000000000001,100,22_37_03_459107,0702,2000,5,NSFNet,200,0.078,-17.17948717948719,0.209,56.26794258373206,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0915,100,22_37_55_865888,0702,2000,5,NSFNet,200,0.078,-17.307692307692303,0.209,56.2200956937799,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0915,100,22_31_58_154660,0702,2000,5,NSFNet,200,0.078,-17.307692307692303,0.209,56.2200956937799,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0915,100,22_38_32_887694,0702,2000,5,NSFNet,200,0.078,-17.307692307692303,0.209,56.2200956937799,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0915,100,22_31_53_737757,0702,2000,5,NSFNet,200,0.078,-17.307692307692303,0.209,56.2200956937799,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0921,100,22_37_56_659557,0702,2000,5,NSFNet,200,0.078,-18.07692307692308,0.209,55.93301435406698,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0921,100,22_37_51_707614,0702,2000,5,NSFNet,200,0.078,-18.07692307692308,0.209,55.93301435406698,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0921,100,22_31_53_280436,0702,2000,5,NSFNet,200,0.078,-18.07692307692308,0.209,55.93301435406698,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0921,100,22_31_55_105744,0702,2000,5,NSFNet,200,0.078,-18.07692307692308,0.209,55.93301435406698,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.09425,100,22_31_53_389661,0702,2000,5,NSFNet,200,0.078,-20.833333333333336,0.209,54.90430622009569,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.09425,100,22_37_52_606549,0702,2000,5,NSFNet,200,0.078,-20.833333333333336,0.209,54.90430622009569,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.09425,100,22_31_55_106259,0702,2000,5,NSFNet,200,0.078,-20.833333333333336,0.209,54.90430622009569,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.09425,100,22_37_21_983483,0702,2000,5,NSFNet,200,0.078,-20.833333333333336,0.209,54.90430622009569,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.095,100,22_37_04_254878,0702,2000,5,NSFNet,200,0.078,-21.794871794871796,0.209,54.54545454545454,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.095,100,22_37_04_425295,0702,2000,5,NSFNet,200,0.078,-21.794871794871796,0.209,54.54545454545454,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0972,100,22_30_56_430604,0702,2000,5,NSFNet,200,0.078,-24.61538461538461,0.209,53.492822966507184,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0972,100,22_36_20_223269,0702,2000,5,NSFNet,200,0.078,-24.61538461538461,0.209,53.492822966507184,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0972,100,22_41_09_584424,0702,2000,5,NSFNet,200,0.078,-24.61538461538461,0.209,53.492822966507184,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.09845000000000001,100,22_38_51_323742,0702,2000,5,NSFNet,200,0.078,-26.21794871794873,0.209,52.89473684210526,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.09845000000000001,100,22_32_03_671037,0702,2000,5,NSFNet,200,0.078,-26.21794871794873,0.209,52.89473684210526,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.09845000000000001,100,22_31_53_019575,0702,2000,5,NSFNet,200,0.078,-26.21794871794873,0.209,52.89473684210526,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.09845000000000001,100,22_37_56_488763,0702,2000,5,NSFNet,200,0.078,-26.21794871794873,0.209,52.89473684210526,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.10195000000000001,100,22_36_19_747444,0702,2000,5,NSFNet,200,0.078,-30.705128205128222,0.209,51.220095693779896,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.10195000000000001,100,22_30_56_430460,0702,2000,5,NSFNet,200,0.078,-30.705128205128222,0.209,51.220095693779896,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.10195000000000001,100,22_41_13_777271,0702,2000,5,NSFNet,200,0.078,-30.705128205128222,0.209,51.220095693779896,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.10739999999999998,100,22_35_51_348145,0702,2000,5,NSFNet,200,0.078,-37.69230769230767,0.209,48.61244019138757,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.10739999999999998,100,22_41_10_838650,0702,2000,5,NSFNet,200,0.078,-37.69230769230767,0.209,48.61244019138757,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.10739999999999998,100,22_36_21_124303,0702,2000,5,NSFNet,200,0.078,-37.69230769230767,0.209,48.61244019138757,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.10739999999999998,100,22_30_55_578078,0702,2000,5,NSFNet,200,0.078,-37.69230769230767,0.209,48.61244019138757,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.10739999999999998,100,22_41_13_772987,0702,2000,5,NSFNet,200,0.078,-37.69230769230767,0.209,48.61244019138757,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.10825,100,22_30_58_792663,0702,2000,5,NSFNet,200,0.078,-38.782051282051285,0.209,48.20574162679426,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.10825,100,22_36_20_191727,0702,2000,5,NSFNet,200,0.078,-38.782051282051285,0.209,48.20574162679426,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.10825,100,22_41_13_069082,0702,2000,5,NSFNet,200,0.078,-38.782051282051285,0.209,48.20574162679426,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.11120000000000001,100,22_40_51_807754,0702,2000,5,NSFNet,200,0.078,-42.564102564102576,0.209,46.794258373205736,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.11120000000000001,100,22_30_55_578215,0702,2000,5,NSFNet,200,0.078,-42.564102564102576,0.209,46.794258373205736,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.11120000000000001,100,22_35_50_445434,0702,2000,5,NSFNet,200,0.078,-42.564102564102576,0.209,46.794258373205736,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.11539999999999999,100,22_35_46_359162,0702,2000,5,NSFNet,200,0.078,-47.948717948717935,0.209,44.78468899521532,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.11539999999999999,100,22_35_50_489510,0702,2000,5,NSFNet,200,0.078,-47.948717948717935,0.209,44.78468899521532,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.11539999999999999,100,22_30_57_347023,0702,2000,5,NSFNet,200,0.078,-47.948717948717935,0.209,44.78468899521532,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.11539999999999999,100,22_30_56_246274,0702,2000,5,NSFNet,200,0.078,-47.948717948717935,0.209,44.78468899521532,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.11565,100,22_40_50_070726,0702,2000,5,NSFNet,200,0.078,-48.269230769230774,0.209,44.665071770334926,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.11565,100,22_40_37_020990,0702,2000,5,NSFNet,200,0.078,-48.269230769230774,0.209,44.665071770334926,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.11949999999999998,100,22_35_51_726282,0702,2000,5,NSFNet,200,0.078,-53.20512820512818,0.209,42.82296650717704,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.11949999999999998,100,22_30_54_944920,0702,2000,5,NSFNet,200,0.078,-53.20512820512818,0.209,42.82296650717704,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.11949999999999998,100,22_30_54_560257,0702,2000,5,NSFNet,200,0.078,-53.20512820512818,0.209,42.82296650717704,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.11949999999999998,100,22_35_49_664133,0702,2000,5,NSFNet,200,0.078,-53.20512820512818,0.209,42.82296650717704,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.11949999999999998,100,22_40_37_745614,0702,2000,5,NSFNet,200,0.078,-53.20512820512818,0.209,42.82296650717704,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.11949999999999998,100,22_40_05_694013,0702,2000,5,NSFNet,200,0.078,-53.20512820512818,0.209,42.82296650717704,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.12050000000000001,100,22_40_37_714344,0702,2000,5,NSFNet,200,0.078,-54.4871794871795,0.209,42.3444976076555,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.12050000000000001,100,22_35_45_828212,0702,2000,5,NSFNet,200,0.078,-54.4871794871795,0.209,42.3444976076555,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.12050000000000001,100,22_40_03_630852,0702,2000,5,NSFNet,200,0.078,-54.4871794871795,0.209,42.3444976076555,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.12050000000000001,100,22_31_02_225615,0702,2000,5,NSFNet,200,0.078,-54.4871794871795,0.209,42.3444976076555,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.12050000000000001,100,22_35_13_828064,0702,2000,5,NSFNet,200,0.078,-54.4871794871795,0.209,42.3444976076555,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.12050000000000001,100,22_30_57_347125,0702,2000,5,NSFNet,200,0.078,-54.4871794871795,0.209,42.3444976076555,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.1207,100,22_35_48_431682,0702,2000,5,NSFNet,200,0.078,-54.74358974358975,0.209,42.24880382775119,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.1207,100,22_40_49_991641,0702,2000,5,NSFNet,200,0.078,-54.74358974358975,0.209,42.24880382775119,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.1207,100,22_30_53_087744,0702,2000,5,NSFNet,200,0.078,-54.74358974358975,0.209,42.24880382775119,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.1207,100,22_40_44_725511,0702,2000,5,NSFNet,200,0.078,-54.74358974358975,0.209,42.24880382775119,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.1207,100,22_35_50_397834,0702,2000,5,NSFNet,200,0.078,-54.74358974358975,0.209,42.24880382775119,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.1207,100,22_30_56_244781,0702,2000,5,NSFNet,200,0.078,-54.74358974358975,0.209,42.24880382775119,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.12250000000000001,100,22_30_54_559926,0702,2000,5,NSFNet,200,0.078,-57.05128205128207,0.209,41.38755980861244,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.12250000000000001,100,22_40_36_699249,0702,2000,5,NSFNet,200,0.078,-57.05128205128207,0.209,41.38755980861244,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.12250000000000001,100,22_35_51_157431,0702,2000,5,NSFNet,200,0.078,-57.05128205128207,0.209,41.38755980861244,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.12250000000000001,100,22_40_05_694005,0702,2000,5,NSFNet,200,0.078,-57.05128205128207,0.209,41.38755980861244,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.12250000000000001,100,22_35_50_397101,0702,2000,5,NSFNet,200,0.078,-57.05128205128207,0.209,41.38755980861244,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.12349999999999998,100,22_30_55_337311,0702,2000,5,NSFNet,200,0.078,-58.333333333333314,0.209,40.909090909090914,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.12349999999999998,100,22_40_37_715745,0702,2000,5,NSFNet,200,0.078,-58.333333333333314,0.209,40.909090909090914,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.12349999999999998,100,22_35_13_107574,0702,2000,5,NSFNet,200,0.078,-58.333333333333314,0.209,40.909090909090914,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.12349999999999998,100,22_30_57_347214,0702,2000,5,NSFNet,200,0.078,-58.333333333333314,0.209,40.909090909090914,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.12349999999999998,100,22_35_46_410070,0702,2000,5,NSFNet,200,0.078,-58.333333333333314,0.209,40.909090909090914,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.12349999999999998,100,22_40_03_270635,0702,2000,5,NSFNet,200,0.078,-58.333333333333314,0.209,40.909090909090914,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.15189999999999998,100,22_36_53_467770,0702,2000,5,NSFNet,200,0.078,-94.74358974358972,0.209,27.320574162679435,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.15189999999999998,100,22_30_57_231286,0702,2000,5,NSFNet,200,0.078,-94.74358974358972,0.209,27.320574162679435,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.15985,100,22_36_53_467305,0702,2000,5,NSFNet,200,0.078,-104.93589743589742,0.209,23.516746411483254,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1602,100,22_30_57_240319,0702,2000,5,NSFNet,200,0.078,-105.38461538461539,0.209,23.34928229665071,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1614,100,22_31_54_800399,0702,2000,5,NSFNet,200,0.078,-106.9230769230769,0.209,22.775119617224885,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.16199999999999998,100,22_31_55_305822,0702,2000,5,NSFNet,200,0.078,-107.69230769230766,0.209,22.48803827751197,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1775,100,22_30_57_670107,0702,2000,5,NSFNet,200,0.078,-127.56410256410255,0.209,15.07177033492823,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1775,100,22_36_59_263011,0702,2000,5,NSFNet,200,0.078,-127.56410256410255,0.209,15.07177033492823,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1855,100,22_31_53_631674,0702,2000,5,NSFNet,200,0.078,-137.82051282051282,0.209,11.244019138755979,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.18645,100,22_30_54_144072,0702,2000,5,NSFNet,200,0.078,-139.03846153846155,0.209,10.78947368421052,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.18650000000000003,100,22_37_01_265540,0702,2000,5,NSFNet,200,0.078,-139.10256410256414,0.209,10.765550239234434,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.18650000000000003,100,22_36_52_050997,0702,2000,5,NSFNet,200,0.078,-139.10256410256414,0.209,10.765550239234434,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.20099999999999998,100,22_31_55_077949,0702,2000,5,NSFNet,200,0.078,-157.69230769230768,0.209,3.827751196172252,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.20099999999999998,100,22_31_28_298631,0702,2000,5,NSFNet,200,0.078,-157.69230769230768,0.209,3.827751196172252,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.2017,100,22_37_01_265844,0702,2000,5,NSFNet,200,0.078,-158.5897435897436,0.209,3.4928229665071773,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.2017,100,22_36_58_543488,0702,2000,5,NSFNet,200,0.078,-158.5897435897436,0.209,3.4928229665071773,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.2017,100,22_30_54_143369,0702,2000,5,NSFNet,200,0.078,-158.5897435897436,0.209,3.4928229665071773,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.2017,100,22_30_57_344220,0702,2000,5,NSFNet,200,0.078,-158.5897435897436,0.209,3.4928229665071773,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.203,100,22_31_28_416834,0702,2000,5,NSFNet,200,0.078,-160.25641025641028,0.209,2.870813397129176,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.203,100,22_31_54_545489,0702,2000,5,NSFNet,200,0.078,-160.25641025641028,0.209,2.870813397129176,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.2048,100,22_30_52_391396,0702,2000,5,NSFNet,200,0.078,-162.5641025641026,0.209,2.009569377990422,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.2048,100,22_36_58_544559,0702,2000,5,NSFNet,200,0.078,-162.5641025641026,0.209,2.009569377990422,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.2048,100,22_30_57_344261,0702,2000,5,NSFNet,200,0.078,-162.5641025641026,0.209,2.009569377990422,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.2048,100,22_36_55_826088,0702,2000,5,NSFNet,200,0.078,-162.5641025641026,0.209,2.009569377990422,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.2085,100,22_31_28_416790,0702,2000,5,NSFNet,200,0.078,-167.30769230769232,0.209,0.23923444976076574,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.2085,100,22_31_54_394496,0702,2000,5,NSFNet,200,0.078,-167.30769230769232,0.209,0.23923444976076574,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.21675,100,22_36_51_860008,0702,2000,5,NSFNet,200,0.078,-177.8846153846154,0.209,-3.7081339712918693,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.21675,100,22_36_56_455214,0702,2000,5,NSFNet,200,0.078,-177.8846153846154,0.209,-3.7081339712918693,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.21675,100,22_30_57_344290,0702,2000,5,NSFNet,200,0.078,-177.8846153846154,0.209,-3.7081339712918693,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.21675,100,22_30_52_391449,0702,2000,5,NSFNet,200,0.078,-177.8846153846154,0.209,-3.7081339712918693,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.21749999999999997,100,22_36_20_736453,0702,2000,5,NSFNet,200,0.078,-178.84615384615378,0.209,-4.066985645933005,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.21749999999999997,100,22_31_54_153728,0702,2000,5,NSFNet,200,0.078,-178.84615384615378,0.209,-4.066985645933005,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.21749999999999997,100,22_36_53_012010,0702,2000,5,NSFNet,200,0.078,-178.84615384615378,0.209,-4.066985645933005,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.21749999999999997,100,22_30_52_391448,0702,2000,5,NSFNet,200,0.078,-178.84615384615378,0.209,-4.066985645933005,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.21749999999999997,100,22_31_24_798267,0702,2000,5,NSFNet,200,0.078,-178.84615384615378,0.209,-4.066985645933005,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.21749999999999997,100,22_30_59_038589,0702,2000,5,NSFNet,200,0.078,-178.84615384615378,0.209,-4.066985645933005,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.2189,100,22_31_59_066738,0702,2000,5,NSFNet,200,0.078,-180.64102564102566,0.209,-4.736842105263168,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.21949999999999997,100,22_31_28_297816,0702,2000,5,NSFNet,200,0.078,-181.41025641025635,0.209,-5.023923444976068,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.21949999999999997,100,22_31_14_938630,0702,2000,5,NSFNet,200,0.078,-181.41025641025635,0.209,-5.023923444976068,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.21989999999999998,100,22_31_15_659415,0702,2000,5,NSFNet,200,0.078,-181.92307692307688,0.209,-5.215311004784686,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.21989999999999998,100,22_31_28_297693,0702,2000,5,NSFNet,200,0.078,-181.92307692307688,0.209,-5.215311004784686,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.2205,100,22_30_58_331869,0702,2000,5,NSFNet,200,0.078,-182.6923076923077,0.209,-5.502392344497613,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.2205,100,22_36_52_875337,0702,2000,5,NSFNet,200,0.078,-182.6923076923077,0.209,-5.502392344497613,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.2205,100,22_36_20_266530,0702,2000,5,NSFNet,200,0.078,-182.6923076923077,0.209,-5.502392344497613,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.2205,100,22_30_53_517168,0702,2000,5,NSFNet,200,0.078,-182.6923076923077,0.209,-5.502392344497613,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.22349999999999998,100,22_36_59_263064,0702,2000,5,NSFNet,200,0.078,-186.5384615384615,0.209,-6.937799043062194,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.22349999999999998,100,22_30_53_648110,0702,2000,5,NSFNet,200,0.078,-186.5384615384615,0.209,-6.937799043062194,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.22400000000000003,100,22_30_53_661061,0702,2000,5,NSFNet,200,0.078,-187.1794871794872,0.209,-7.177033492822986,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.22400000000000003,100,22_36_59_264441,0702,2000,5,NSFNet,200,0.078,-187.1794871794872,0.209,-7.177033492822986,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.22805000000000003,100,22_36_53_327345,0702,2000,5,NSFNet,200,0.078,-192.3717948717949,0.209,-9.114832535885187,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.22805000000000003,100,22_30_54_143574,0702,2000,5,NSFNet,200,0.078,-192.3717948717949,0.209,-9.114832535885187,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.22949999999999998,100,22_31_55_078230,0702,2000,5,NSFNet,200,0.078,-194.2307692307692,0.209,-9.808612440191384,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.23149999999999998,100,22_31_55_572626,0702,2000,5,NSFNet,200,0.078,-196.79487179487177,0.209,-10.765550239234447,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning


==> data/erlang_1000/k5/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0712,100,16_11_27_458901,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,10.0,-1.0,0.01,ucb_bandit
0.0712,100,16_20_17_225237,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,1.0,-10.0,0.2,ucb_bandit
0.0712,100,16_18_38_164166,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,1.0,-10.0,0.01,ucb_bandit
0.0712,100,16_13_12_956505,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,10.0,-1.0,0.2,ucb_bandit
0.0712,100,16_12_38_475454,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,10.0,-1.0,0.1,ucb_bandit
0.0712,100,16_18_38_744061,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,1.0,-10.0,0.06,ucb_bandit
0.0712,100,16_11_30_526328,0702,2000,5,NSFNet,200,0.078,8.717948717948719,0.209,65.93301435406698,10.0,-1.0,0.06,ucb_bandit
0.07635,100,16_22_27_138399,0702,2000,5,NSFNet,200,0.078,2.1153846153846136,0.209,63.4688995215311,10.0,-10.0,0.1,ucb_bandit
0.07635,100,16_22_57_061459,0702,2000,5,NSFNet,200,0.078,2.1153846153846136,0.209,63.4688995215311,10.0,-10.0,0.2,ucb_bandit
0.07635,100,16_20_47_310408,0702,2000,5,NSFNet,200,0.078,2.1153846153846136,0.209,63.4688995215311,10.0,-10.0,0.01,ucb_bandit
0.07635,100,16_21_54_985186,0702,2000,5,NSFNet,200,0.078,2.1153846153846136,0.209,63.4688995215311,10.0,-10.0,0.06,ucb_bandit
0.07780000000000001,100,16_16_15_049602,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,0.0,-10.0,0.01,ucb_bandit
0.07780000000000001,100,16_17_17_193065,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,0.0,-10.0,0.06,ucb_bandit
0.07780000000000001,100,15_59_12_753317,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,10.0,0.0,0.01,ucb_bandit
0.07780000000000001,100,16_00_17_639705,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,10.0,0.0,0.06,ucb_bandit
0.07780000000000001,100,16_17_26_943331,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,0.0,-10.0,0.2,ucb_bandit
0.07780000000000001,100,16_17_28_387860,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,0.0,-10.0,0.1,ucb_bandit
0.07780000000000001,100,16_00_12_199534,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,10.0,0.0,0.2,ucb_bandit
0.07780000000000001,100,16_00_17_121200,0702,2000,5,NSFNet,200,0.078,0.25641025641024595,0.209,62.775119617224874,10.0,0.0,0.1,ucb_bandit
0.07849999999999999,100,16_29_35_351069,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,1.0,-100.0,0.1,ucb_bandit
0.07849999999999999,100,16_27_55_328790,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,0.0,-100.0,0.2,ucb_bandit
0.07849999999999999,100,16_27_24_157545,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,0.0,-100.0,0.1,ucb_bandit
0.07849999999999999,100,16_02_53_806214,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,0.0,0.1,ucb_bandit
0.07849999999999999,100,16_30_07_901552,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,1.0,-100.0,0.2,ucb_bandit
0.07849999999999999,100,16_15_53_589523,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-1.0,0.2,ucb_bandit
0.07849999999999999,100,16_32_49_984424,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-100.0,0.01,ucb_bandit
0.07849999999999999,100,16_01_48_015047,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,0.0,0.06,ucb_bandit
0.07849999999999999,100,16_33_28_768938,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-100.0,0.06,ucb_bandit
0.07849999999999999,100,16_23_36_301399,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-10.0,0.01,ucb_bandit
0.07849999999999999,100,16_24_05_968572,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-10.0,0.06,ucb_bandit
0.07849999999999999,100,16_30_38_621077,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,10.0,-100.0,0.01,ucb_bandit
0.07849999999999999,100,16_31_10_905910,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,10.0,-100.0,0.06,ucb_bandit
0.07849999999999999,100,16_33_54_329318,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-100.0,0.1,ucb_bandit
0.07849999999999999,100,16_15_12_121377,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-1.0,0.1,ucb_bandit
0.07849999999999999,100,16_13_42_987386,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-1.0,0.01,ucb_bandit
0.07849999999999999,100,16_14_38_325350,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-1.0,0.06,ucb_bandit
0.07849999999999999,100,16_34_27_762191,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-100.0,0.2,ucb_bandit
0.07849999999999999,100,16_25_12_983169,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-10.0,0.2,ucb_bandit
0.07849999999999999,100,16_25_47_972108,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,0.0,-100.0,0.01,ucb_bandit
0.07849999999999999,100,16_01_18_445361,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,0.0,0.01,ucb_bandit
0.07849999999999999,100,16_32_17_357430,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,10.0,-100.0,0.2,ucb_bandit
0.07849999999999999,100,16_24_39_748092,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,100.0,-10.0,0.1,ucb_bandit
0.07849999999999999,100,16_26_52_247679,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,0.0,-100.0,0.06,ucb_bandit
0.07849999999999999,100,16_28_28_839377,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,1.0,-100.0,0.01,ucb_bandit
0.07849999999999999,100,16_29_07_247341,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,1.0,-100.0,0.06,ucb_bandit
0.07849999999999999,100,16_32_03_187300,0702,2000,5,NSFNet,200,0.078,-0.6410256410256239,0.209,62.44019138755982,10.0,-100.0,0.1,ucb_bandit
0.38144999999999996,100,15_54_20_837410,0702,2000,5,NSFNet,200,0.078,-389.03846153846143,0.209,-82.51196172248802,1.0,0.0,0.06,ucb_bandit
0.38144999999999996,100,15_53_56_096979,0702,2000,5,NSFNet,200,0.078,-389.03846153846143,0.209,-82.51196172248802,1.0,0.0,0.01,ucb_bandit
0.38144999999999996,100,15_54_57_499160,0702,2000,5,NSFNet,200,0.078,-389.03846153846143,0.209,-82.51196172248802,1.0,0.0,0.2,ucb_bandit
0.38144999999999996,100,15_54_58_098575,0702,2000,5,NSFNet,200,0.078,-389.03846153846143,0.209,-82.51196172248802,1.0,0.0,0.1,ucb_bandit
0.3828,100,16_06_08_774460,0702,2000,5,NSFNet,200,0.078,-390.7692307692307,0.209,-83.1578947368421,0.0,-1.0,0.06,ucb_bandit
0.3828,100,16_05_01_161169,0702,2000,5,NSFNet,200,0.078,-390.7692307692307,0.209,-83.1578947368421,0.0,-1.0,0.01,ucb_bandit
0.3828,100,16_06_36_276125,0702,2000,5,NSFNet,200,0.078,-390.7692307692307,0.209,-83.1578947368421,0.0,-1.0,0.1,ucb_bandit
0.3828,100,16_07_40_755897,0702,2000,5,NSFNet,200,0.078,-390.7692307692307,0.209,-83.1578947368421,0.0,-1.0,0.2,ucb_bandit
0.38575,100,16_08_48_448218,0702,2000,5,NSFNet,200,0.078,-394.55128205128204,0.209,-84.56937799043061,1.0,-1.0,0.06,ucb_bandit
0.38575,100,16_08_18_646912,0702,2000,5,NSFNet,200,0.078,-394.55128205128204,0.209,-84.56937799043061,1.0,-1.0,0.01,ucb_bandit
0.38575,100,16_09_21_623259,0702,2000,5,NSFNet,200,0.078,-394.55128205128204,0.209,-84.56937799043061,1.0,-1.0,0.1,ucb_bandit
0.38575,100,16_10_55_816081,0702,2000,5,NSFNet,200,0.078,-394.55128205128204,0.209,-84.56937799043061,1.0,-1.0,0.2,ucb_bandit
0.3931,100,15_53_28_172980,0702,2000,5,NSFNet,200,0.078,-403.97435897435895,0.209,-88.08612440191389,0.0,0.0,0.01,ucb_bandit
0.3931,100,15_54_00_346801,0702,2000,5,NSFNet,200,0.078,-403.97435897435895,0.209,-88.08612440191389,0.0,0.0,0.06,ucb_bandit
0.3931,100,15_53_53_199427,0702,2000,5,NSFNet,200,0.078,-403.97435897435895,0.209,-88.08612440191389,0.0,0.0,0.1,ucb_bandit
0.3931,100,15_54_08_806855,0702,2000,5,NSFNet,200,0.078,-403.97435897435895,0.209,-88.08612440191389,0.0,0.0,0.2,ucb_bandit


==> data/erlang_1000/k5/Pan-European/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.042,0.0095,0.017,1,0.0,0.0115
0.0635,0.0,0.0,2,0.0,0.0115
0.052,0.0,0.0,3,0.0,0.0115
0.038,0.0,0.0,4,0.0,0.0115
0.0755,0.0,0.0,5,0.0,0.0115
0.011,0.0,0.0,6,0.0,0.0115
0.051,0.0,0.0,7,0.0,0.0115
0.04,0.0,0.0,8,0.0,0.0115
0.0395,0.0,0.0,9,0.0,0.0115
0.08,0.0,0.0,10,0.0,0.0115
0.009,0.0,0.0,11,0.0,0.0115
0.0515,0.0,0.0,12,0.0,0.0115
0.0405,0.0,0.0,13,0.0,0.0115
0.0335,0.0,0.0,14,0.0,0.0115
0.0815,0.0,0.0,15,0.0,0.0115
0.016,0.0,0.0,16,0.0,0.0115
0.0475,0.0,0.0,17,0.0,0.0115
0.045,0.0,0.0,18,0.0,0.0115
0.0385,0.0,0.0,19,0.0,0.0115
0.078,0.0,0.0,20,0.0,0.0115
0.012,0.0,0.0,21,0.0,0.0115
0.0475,0.0,0.0,22,0.0,0.0115
0.0395,0.0,0.0,23,0.0,0.0115
0.044,0.0,0.0,24,0.0,0.0115
0.0795,0.0,0.0,25,0.0,0.0115
0.006,0.0,0.0,26,0.0,0.0115
0.0535,0.0,0.0,27,0.0,0.0115
0.0455,0.0,0.0,28,0.0,0.0115
0.04,0.0,0.0,29,0.0,0.0115
0.0765,0.0,0.0,30,0.0,0.0115
0.0135,0.0,0.0,31,0.0,0.0115
0.0465,0.0,0.0,32,0.0,0.0115
0.049,0.0,0.0,33,0.0,0.0115
0.0365,0.0,0.0,34,0.0,0.0115
0.08,0.0,0.0,35,0.0,0.0115
0.0145,0.0,0.0,36,0.0,0.0115
0.0455,0.0,0.0,37,0.0,0.0115
0.0435,0.0,0.0,38,0.0,0.0115
0.0415,0.0,0.0,39,0.0,0.0115
0.0805,0.0,0.0,40,0.0,0.0115
0.011,0.0,0.0,41,0.0,0.0115
0.0465,0.0,0.0,42,0.0,0.0115
0.043,0.0,0.0,43,0.0,0.0115
0.033,0.0,0.0,44,0.0,0.0115
0.084,0.0,0.0,45,0.0,0.0115
0.0145,0.0,0.0,46,0.0,0.0115
0.05,0.0,0.0,47,0.0,0.0115
0.043,0.0,0.0,48,0.0,0.0115
0.046,0.0,0.0,49,0.0,0.0115
0.079,0.0,0.0,50,0.0,0.0115
0.0155,0.0,0.0,51,0.0,0.0115
0.048,0.0,0.0,52,0.0,0.0115
0.0415,0.0,0.0,53,0.0,0.0115
0.034,0.0,0.0,54,0.0,0.0115
0.076,0.0,0.0,55,0.0,0.0115
0.0145,0.0,0.0,56,0.0,0.0115
0.0505,0.0,0.0,57,0.0,0.0115
0.0465,0.0,0.0,58,0.0,0.0115
0.035,0.0,0.0,59,0.0,0.0115
0.0765,0.0,0.0,60,0.0,0.0115
0.013,0.0,0.0,61,0.0,0.0115
0.046,0.0,0.0,62,0.0,0.0115
0.0485,0.0,0.0,63,0.0,0.0115
0.0395,0.0,0.0,64,0.0,0.0115
0.0755,0.0,0.0,65,0.0,0.0115
0.011,0.0,0.0,66,0.0,0.0115
0.051,0.0,0.0,67,0.0,0.0115
0.04,0.0,0.0,68,0.0,0.0115
0.0395,0.0,0.0,69,0.0,0.0115
0.08,0.0,0.0,70,0.0,0.0115
0.009,0.0,0.0,71,0.0,0.0115
0.0515,0.0,0.0,72,0.0,0.0115
0.0405,0.0,0.0,73,0.0,0.0115
0.0335,0.0,0.0,74,0.0,0.0115
0.0815,0.0,0.0,75,0.0,0.0115
0.016,0.0,0.0,76,0.0,0.0115
0.0475,0.0,0.0,77,0.0,0.0115
0.045,0.0,0.0,78,0.0,0.0115
0.0385,0.0,0.0,79,0.0,0.0115
0.078,0.0,0.0,80,0.0,0.0115
0.012,0.0,0.0,81,0.0,0.0115
0.0475,0.0,0.0,82,0.0,0.0115
0.0395,0.0,0.0,83,0.0,0.0115
0.044,0.0,0.0,84,0.0,0.0115
0.0795,0.0,0.0,85,0.0,0.0115
0.006,0.0,0.0,86,0.0,0.0115
0.0535,0.0,0.0,87,0.0,0.0115
0.0455,0.0,0.0,88,0.0,0.0115
0.04,0.0,0.0,89,0.0,0.0115
0.0765,0.0,0.0,90,0.0,0.0115
0.0135,0.0,0.0,91,0.0,0.0115
0.0465,0.0,0.0,92,0.0,0.0115
0.049,0.0,0.0,93,0.0,0.0115
0.0365,0.0,0.0,94,0.0,0.0115
0.08,0.0,0.0,95,0.0,0.0115
0.0145,0.0,0.0,96,0.0,0.0115
0.0455,0.0,0.0,97,0.0,0.0115
0.0435,0.0,0.0,98,0.0,0.0115
0.0415,0.0,0.0,99,0.0,0.0115
0.0805,0.0,0.0,100,0.0,0.0115


==> data/erlang_1000/k5/Pan-European/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,16_25_45_781618,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_17_29_811138,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,16_15_52_046889,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,16_18_37_451483,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,16_17_49_043162,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,16_27_24_864575,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,16_31_45_963060,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,16_29_03_258376,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_28_59_337441,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_26_50_965439,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_16_44_487765,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,16_19_43_217157,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,16_18_36_240908,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,16_27_55_328500,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,16_29_38_580697,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,16_06_36_133373,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,16_31_41_594458,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,16_30_38_613003,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,16_07_39_890626,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,16_05_02_868643,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,16_06_08_123333,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0015,100,16_33_54_939876,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,100.0,-100.0,0.1,epsilon_greedy_bandit
0.0015,100,16_09_26_674981,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0015,100,16_22_25_269988,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0015,100,16_14_51_027237,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0015,100,16_24_41_772317,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0015,100,16_12_07_293078,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0020000000000000005,100,16_30_07_792697,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0020000000000000005,100,16_02_54_656999,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,100.0,0.0,0.1,epsilon_greedy_bandit
0.0020000000000000005,100,15_54_58_098548,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,1.0,0.0,0.1,epsilon_greedy_bandit
0.0020000000000000005,100,16_32_18_714983,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0020000000000000005,100,16_20_17_582409,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0020000000000000005,100,16_00_18_482258,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,10.0,0.0,0.1,epsilon_greedy_bandit
0.004999999999999999,100,16_13_46_023879,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,100.0,-1.0,0.01,epsilon_greedy_bandit
0.004999999999999999,100,16_23_34_053069,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,100.0,-10.0,0.01,epsilon_greedy_bandit
0.004999999999999999,100,16_08_16_008000,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,1.0,-1.0,0.01,epsilon_greedy_bandit
0.004999999999999999,100,16_10_25_774142,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,56.52173913043479,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0055,100,16_01_15_420418,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,100.0,0.0,0.01,epsilon_greedy_bandit
0.0055,100,16_20_47_473703,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,10.0,-10.0,0.01,epsilon_greedy_bandit
0.0055,100,15_58_37_433683,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,10.0,0.0,0.01,epsilon_greedy_bandit
0.0055,100,15_53_56_100393,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,52.17391304347826,1.0,0.0,0.01,epsilon_greedy_bandit
0.007000000000000001,100,16_08_52_943346,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,1.0,-1.0,0.06,epsilon_greedy_bandit
0.007000000000000001,100,16_14_17_105355,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,100.0,-1.0,0.06,epsilon_greedy_bandit
0.007000000000000001,100,16_24_08_986080,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,100.0,-10.0,0.06,epsilon_greedy_bandit
0.007000000000000001,100,16_11_34_420261,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,39.13043478260869,10.0,-1.0,0.06,epsilon_greedy_bandit
0.008000000000000002,100,15_54_20_796391,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,30.43478260869563,1.0,0.0,0.06,epsilon_greedy_bandit
0.008000000000000002,100,16_01_47_832230,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,30.43478260869563,100.0,0.0,0.06,epsilon_greedy_bandit
0.008000000000000002,100,16_00_11_874480,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,30.43478260869563,10.0,0.0,0.06,epsilon_greedy_bandit
0.008500000000000002,100,16_22_24_819416,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,26.086956521739108,10.0,-10.0,0.06,epsilon_greedy_bandit
0.008500000000000002,100,15_53_56_642682,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,26.086956521739108,0.0,0.0,0.2,epsilon_greedy_bandit
0.008500000000000002,100,16_33_27_299573,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,26.086956521739108,100.0,-100.0,0.06,epsilon_greedy_bandit
0.009499999999999998,100,15_53_21_117866,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.0,0.0,0.1,epsilon_greedy_bandit
0.010499999999999999,100,15_54_00_346770,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,8.695652173913052,0.0,0.0,0.06,epsilon_greedy_bandit
0.011,100,16_10_55_815376,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,1.0,-1.0,0.2,epsilon_greedy_bandit
0.011,100,16_22_59_436362,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,10.0,-10.0,0.2,epsilon_greedy_bandit
0.011,100,16_13_13_278201,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,10.0,-1.0,0.2,epsilon_greedy_bandit
0.011,100,16_15_53_589772,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,100.0,-1.0,0.2,epsilon_greedy_bandit
0.011,100,16_25_13_061829,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,100.0,-10.0,0.2,epsilon_greedy_bandit
0.011,100,16_33_54_695267,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,4.347826086956526,100.0,-100.0,0.2,epsilon_greedy_bandit
0.012,100,16_03_57_006913,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,100.0,0.0,0.2,epsilon_greedy_bandit
0.012,100,15_54_57_499958,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,1.0,0.0,0.2,epsilon_greedy_bandit
0.012,100,16_00_12_297842,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,10.0,0.0,0.2,epsilon_greedy_bandit
0.045099999999999994,100,16_33_11_061284,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-100.0,0.01,epsilon_greedy_bandit
0.0706,100,15_53_31_667291,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-513.9130434782609,0.0,0.0,0.01,epsilon_greedy_bandit


==> data/erlang_1000/k5/Pan-European/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,22_31_53_280418,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_37_56_659552,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_31_59_279273,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_58_154646,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_54_227788,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_53_389855,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_36_55_990157,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_36_55_990215,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_36_58_967436,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_31_53_307894,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_38_51_323130,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_03_457728,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_03_458555,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_37_53_108708,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_54_304965,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_54_759862,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_56_489046,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_53_904605,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_37_04_252400,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_38_25_483794,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_36_56_146144,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_31_55_106690,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_31_53_387392,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_37_03_333165,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_31_53_813073,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_32_03_668450,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_56_099750,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,22_31_55_104789,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_37_21_983418,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_51_257597,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_36_56_642280,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_51_708232,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_37_55_691773,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_36_56_327010,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_37_04_425453,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_36_55_990070,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,100.0,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_37_07_215413,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,95.65217391304347,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0015,100,22_31_59_228077,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0015,100,22_37_21_967117,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0015,100,22_39_51_092547,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0015,100,22_39_32_070070,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0015,100,22_34_44_919750,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0015,100,22_31_56_601286,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0015,100,22_37_20_529485,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0015,100,22_37_22_273778,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0015,100,22_39_32_512722,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0015,100,22_38_52_811898,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0015,100,22_37_22_889143,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,86.95652173913044,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0020000000000000005,100,22_38_52_811927,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0020000000000000005,100,22_39_49_824630,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0020000000000000005,100,22_34_41_498387,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0020000000000000005,100,22_37_24_086501,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0020000000000000005,100,22_31_58_699629,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,82.6086956521739,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0075000000000000015,100,22_35_50_458788,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0075000000000000015,100,22_35_50_398176,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0075000000000000015,100,22_30_53_087728,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0075000000000000015,100,22_35_46_355562,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0075000000000000015,100,22_30_53_088295,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0075000000000000015,100,22_40_05_694054,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0075000000000000015,100,22_40_49_632500,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0075000000000000015,100,22_30_57_347003,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0075000000000000015,100,22_40_37_021178,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0075000000000000015,100,22_40_37_745185,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0075000000000000015,100,22_40_50_047812,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0075000000000000015,100,22_30_56_244743,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0075000000000000015,100,22_40_50_634067,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0075000000000000015,100,22_35_50_499482,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0075000000000000015,100,22_35_48_431319,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0075000000000000015,100,22_35_51_467316,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0075000000000000015,100,22_30_56_245034,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0075000000000000015,100,22_30_54_559518,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,34.782608695652165,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.009499999999999998,100,22_35_51_725986,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.009499999999999998,100,22_30_57_346976,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.009499999999999998,100,22_30_57_347951,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.009499999999999998,100,22_30_59_097291,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.009499999999999998,100,22_30_55_981544,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.009499999999999998,100,22_30_55_337309,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.009499999999999998,100,22_30_54_559885,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.009499999999999998,100,22_40_03_119516,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.009499999999999998,100,22_35_47_621467,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.009499999999999998,100,22_35_45_825685,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.009499999999999998,100,22_40_03_637675,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.009499999999999998,100,22_35_13_828336,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.009499999999999998,100,22_35_13_107542,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.009499999999999998,100,22_35_46_341720,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.009499999999999998,100,22_40_05_693989,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.009499999999999998,100,22_40_37_021046,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.009499999999999998,100,22_40_37_714532,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.009499999999999998,100,22_40_37_714751,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,17.391304347826104,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.012,100,22_30_57_344249,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.012,100,22_31_28_416716,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.012,100,22_37_01_265896,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.012,100,22_31_28_572784,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.012,100,22_31_55_078863,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.012,100,22_31_54_397270,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.012,100,22_30_54_143346,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.012,100,22_36_58_544805,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.012,100,22_30_54_143117,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.012,100,22_37_01_265963,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.012,100,22_36_52_051012,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-4.347826086956526,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.014500000000000002,100,22_36_52_875386,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.014500000000000002,100,22_31_54_393934,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_36_53_003473,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.014500000000000002,100,22_36_56_083944,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.014500000000000002,100,22_36_20_191690,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.014500000000000002,100,22_31_28_416903,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_31_15_659388,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_31_14_938620,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_30_52_391860,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_36_53_748764,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.014500000000000002,100,22_36_20_513208,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.014500000000000002,100,22_36_19_456828,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.014500000000000002,100,22_36_51_859788,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.014500000000000002,100,22_30_57_344228,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_30_58_649756,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.014500000000000002,100,22_30_55_309171,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_30_56_183011,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_31_28_297786,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_41_11_829241,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.014500000000000002,100,22_30_52_391318,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_30_52_391872,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_31_28_297787,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_30_57_344242,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_30_58_150860,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.014500000000000002,100,22_36_54_842667,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.014500000000000002,100,22_31_54_399766,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.014500000000000002,100,22_30_53_517303,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-26.08695652173915,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.016500000000000004,100,22_30_56_430451,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.016500000000000004,100,22_40_51_692667,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.016500000000000004,100,22_41_10_184711,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.016500000000000004,100,22_30_55_578270,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.016500000000000004,100,22_36_21_124302,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.016500000000000004,100,22_41_09_564209,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.016500000000000004,100,22_41_11_589718,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.016500000000000004,100,22_36_19_461976,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.016500000000000004,100,22_35_50_957890,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.016500000000000004,100,22_35_50_445212,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.016500000000000004,100,22_30_55_578077,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.016500000000000004,100,22_30_55_578056,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-43.478260869565254,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.017000000000000005,100,22_30_56_430568,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-47.826086956521785,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.017000000000000005,100,22_36_19_640276,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-47.826086956521785,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.017000000000000005,100,22_41_10_230454,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-47.826086956521785,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.020499999999999997,100,22_31_55_078432,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.020499999999999997,100,22_36_59_265336,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.020499999999999997,100,22_30_57_230990,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.020499999999999997,100,22_31_53_631814,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.020499999999999997,100,22_36_53_326642,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.020499999999999997,100,22_30_54_143821,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.020499999999999997,100,22_30_57_670107,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.020499999999999997,100,22_31_54_800254,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.020499999999999997,100,22_36_53_466949,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-78.26086956521738,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.022,100,22_30_57_240650,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-91.30434782608695,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.022,100,22_31_55_305542,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-91.30434782608695,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.022,100,22_36_53_467952,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-91.30434782608695,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.023,100,22_30_53_647813,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-100.0,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.023,100,22_36_59_262697,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-100.0,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.023,100,22_31_53_605663,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-100.0,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.023,100,22_30_53_662964,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-100.0,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.023,100,22_31_55_572421,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-100.0,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.023,100,22_36_59_264152,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-100.0,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_1000/k5/Pan-European/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.045099999999999994,100,16_33_27_673481,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-100.0,0.06,ucb_bandit
0.045099999999999994,100,16_16_56_545342,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-10.0,0.06,ucb_bandit
0.045099999999999994,100,16_18_36_241101,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-10.0,0.06,ucb_bandit
0.045099999999999994,100,16_19_05_933104,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-10.0,0.01,ucb_bandit
0.045099999999999994,100,16_22_25_280218,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-10.0,0.1,ucb_bandit
0.045099999999999994,100,16_27_52_580399,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-100.0,0.1,ucb_bandit
0.045099999999999994,100,16_27_55_328488,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-100.0,0.2,ucb_bandit
0.045099999999999994,100,16_29_37_292327,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-100.0,0.1,ucb_bandit
0.045099999999999994,100,16_30_08_153987,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-100.0,0.2,ucb_bandit
0.045099999999999994,100,15_58_34_914493,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,0.0,0.01,ucb_bandit
0.045099999999999994,100,16_15_53_589604,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-1.0,0.2,ucb_bandit
0.045099999999999994,100,16_00_13_726795,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,0.0,0.06,ucb_bandit
0.045099999999999994,100,16_03_57_006970,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,0.0,0.2,ucb_bandit
0.045099999999999994,100,16_12_23_701434,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-1.0,0.1,ucb_bandit
0.045099999999999994,100,16_13_30_549382,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-1.0,0.2,ucb_bandit
0.045099999999999994,100,16_17_32_549493,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-10.0,0.1,ucb_bandit
0.045099999999999994,100,16_17_54_029650,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-10.0,0.2,ucb_bandit
0.045099999999999994,100,16_19_39_402832,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-10.0,0.1,ucb_bandit
0.045099999999999994,100,16_20_13_685398,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-10.0,0.2,ucb_bandit
0.045099999999999994,100,16_00_13_597538,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,0.0,0.2,ucb_bandit
0.045099999999999994,100,16_00_18_481560,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,0.0,0.1,ucb_bandit
0.045099999999999994,100,16_02_53_875958,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,0.0,0.1,ucb_bandit
0.045099999999999994,100,16_15_52_046881,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-10.0,0.01,ucb_bandit
0.045099999999999994,100,16_22_59_436245,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-10.0,0.2,ucb_bandit
0.045099999999999994,100,16_11_32_628572,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-1.0,0.06,ucb_bandit
0.045099999999999994,100,16_34_26_225719,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-100.0,0.1,ucb_bandit
0.045099999999999994,100,16_34_30_470043,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-100.0,0.2,ucb_bandit
0.045099999999999994,100,16_13_43_688424,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-1.0,0.01,ucb_bandit
0.045099999999999994,100,16_14_16_589689,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-1.0,0.06,ucb_bandit
0.045099999999999994,100,16_14_51_027297,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-1.0,0.1,ucb_bandit
0.045099999999999994,100,16_24_08_984832,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-10.0,0.06,ucb_bandit
0.045099999999999994,100,16_20_47_315178,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-10.0,0.01,ucb_bandit
0.045099999999999994,100,16_21_53_041452,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-10.0,0.06,ucb_bandit
0.045099999999999994,100,16_31_10_905857,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-100.0,0.06,ucb_bandit
0.045099999999999994,100,16_25_13_061459,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-10.0,0.2,ucb_bandit
0.045099999999999994,100,16_24_44_370220,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-10.0,0.1,ucb_bandit
0.045099999999999994,100,16_26_50_965664,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-100.0,0.06,ucb_bandit
0.045099999999999994,100,16_28_27_118579,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-100.0,0.01,ucb_bandit
0.045099999999999994,100,16_29_04_336652,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,1.0,-100.0,0.06,ucb_bandit
0.045099999999999994,100,16_23_35_191841,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,-10.0,0.01,ucb_bandit
0.045099999999999994,100,16_31_45_959611,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-100.0,0.1,ucb_bandit
0.045099999999999994,100,16_32_17_960198,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-100.0,0.2,ucb_bandit
0.045099999999999994,100,16_01_19_898627,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,0.0,0.01,ucb_bandit
0.045099999999999994,100,16_01_48_455349,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,100.0,0.0,0.06,ucb_bandit
0.045099999999999994,100,16_10_25_749285,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-1.0,0.01,ucb_bandit
0.045099999999999994,100,16_25_45_783418,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,0.0,-100.0,0.01,ucb_bandit
0.045099999999999994,100,16_30_38_612910,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-292.1739130434782,10.0,-100.0,0.01,ucb_bandit
0.0682,100,15_54_20_835940,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-493.0434782608696,1.0,0.0,0.06,ucb_bandit
0.0682,100,15_53_56_100236,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-493.0434782608696,1.0,0.0,0.01,ucb_bandit
0.0682,100,15_54_58_098576,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-493.0434782608696,1.0,0.0,0.1,ucb_bandit
0.0682,100,15_54_57_499160,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-493.0434782608696,1.0,0.0,0.2,ucb_bandit
0.06865000000000002,100,16_06_05_137293,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-496.9565217391306,0.0,-1.0,0.06,ucb_bandit
0.06865000000000002,100,16_05_01_831228,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-496.9565217391306,0.0,-1.0,0.01,ucb_bandit
0.06865000000000002,100,16_06_36_163103,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-496.9565217391306,0.0,-1.0,0.1,ucb_bandit
0.06865000000000002,100,16_07_39_890556,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-496.9565217391306,0.0,-1.0,0.2,ucb_bandit
0.07045000000000001,100,16_09_23_656873,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-512.6086956521741,1.0,-1.0,0.1,ucb_bandit
0.07045000000000001,100,16_10_55_815364,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-512.6086956521741,1.0,-1.0,0.2,ucb_bandit
0.07045000000000001,100,16_08_16_010425,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-512.6086956521741,1.0,-1.0,0.01,ucb_bandit
0.07045000000000001,100,16_08_50_290579,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-512.6086956521741,1.0,-1.0,0.06,ucb_bandit
0.0706,100,15_54_00_346801,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-513.9130434782609,0.0,0.0,0.06,ucb_bandit
0.0706,100,15_53_21_117827,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-513.9130434782609,0.0,0.0,0.1,ucb_bandit
0.0706,100,15_54_08_500502,0702,2000,5,Pan-European,200,0.0,N/A,0.0115,-513.9130434782609,0.0,0.0,0.2,ucb_bandit


==> data/erlang_1000/k5/USNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.1485,0.0905,0.0955,1,0.043,0.1035
0.142,0.0585,0.065,2,0.043,0.1035
0.1195,0.057,0.05,3,0.043,0.1035
0.1165,0.049,0.047,4,0.043,0.1035
0.1405,0.049,0.044,5,0.043,0.1035
0.0945,0.05,0.046,6,0.043,0.1035
0.116,0.0485,0.05,7,0.043,0.1035
0.109,0.045,0.0435,8,0.043,0.1035
0.116,0.0485,0.049,9,0.043,0.1035
0.1315,0.05,0.044,10,0.043,0.1035
0.0905,0.0485,0.0465,11,0.043,0.1035
0.124,0.045,0.046,12,0.043,0.1035
0.1055,0.05,0.0485,13,0.043,0.1035
0.1175,0.051,0.0465,14,0.043,0.1035
0.1405,0.05,0.047,15,0.043,0.1035
0.0965,0.048,0.0465,16,0.043,0.1035
0.116,0.044,0.047,17,0.043,0.1035
0.114,0.048,0.0475,18,0.043,0.1035
0.1195,0.044,0.0465,19,0.043,0.1035
0.1365,0.048,0.049,20,0.043,0.1035
0.0845,0.044,0.0475,21,0.043,0.1035
0.119,0.0475,0.0495,22,0.043,0.1035
0.1175,0.046,0.0465,23,0.043,0.1035
0.121,0.046,0.0525,24,0.043,0.1035
0.1385,0.0505,0.046,25,0.043,0.1035
0.0885,0.0465,0.05,26,0.043,0.1035
0.121,0.0495,0.049,27,0.043,0.1035
0.1085,0.0465,0.049,28,0.043,0.1035
0.112,0.0495,0.0535,29,0.043,0.1035
0.1375,0.0465,0.0455,30,0.043,0.1035
0.0935,0.046,0.047,31,0.043,0.1035
0.118,0.0425,0.045,32,0.043,0.1035
0.1055,0.046,0.048,33,0.043,0.1035
0.112,0.043,0.044,34,0.043,0.1035
0.1455,0.046,0.044,35,0.043,0.1035
0.0835,0.043,0.0435,36,0.043,0.1035
0.122,0.046,0.0455,37,0.043,0.1035
0.1135,0.043,0.047,38,0.043,0.1035
0.117,0.046,0.0435,39,0.043,0.1035
0.1385,0.043,0.044,40,0.043,0.1035
0.082,0.046,0.043,41,0.043,0.1035
0.119,0.0445,0.044,42,0.043,0.1035
0.1175,0.048,0.047,43,0.043,0.1035
0.1135,0.0445,0.046,44,0.043,0.1035
0.138,0.046,0.047,45,0.043,0.1035
0.0935,0.0445,0.0465,46,0.043,0.1035
0.121,0.046,0.0475,47,0.043,0.1035
0.1125,0.0445,0.044,48,0.043,0.1035
0.1085,0.046,0.0505,49,0.043,0.1035
0.133,0.0435,0.0465,50,0.043,0.1035
0.0845,0.0465,0.049,51,0.043,0.1035
0.1125,0.0435,0.0515,52,0.043,0.1035
0.112,0.0465,0.0465,53,0.043,0.1035
0.1175,0.0435,0.0505,54,0.043,0.1035
0.135,0.0465,0.0465,55,0.043,0.1035
0.088,0.0435,0.043,56,0.043,0.1035
0.1175,0.0465,0.0455,57,0.043,0.1035
0.1095,0.0435,0.048,58,0.043,0.1035
0.1165,0.0455,0.045,59,0.043,0.1035
0.1395,0.0455,0.0445,60,0.043,0.1035
0.0885,0.0475,0.043,61,0.043,0.1035
0.1215,0.0455,0.045,62,0.043,0.1035
0.1105,0.0475,0.0505,63,0.043,0.1035
0.1175,0.0455,0.048,64,0.043,0.1035
0.133,0.0475,0.0425,65,0.043,0.1035
0.0875,0.0455,0.043,66,0.043,0.1035
0.108,0.0475,0.045,67,0.043,0.1035
0.1145,0.0435,0.047,68,0.043,0.1035
0.11,0.0465,0.044,69,0.043,0.1035
0.135,0.044,0.048,70,0.043,0.1035
0.0925,0.0465,0.044,71,0.043,0.1035
0.1165,0.044,0.049,72,0.043,0.1035
0.1045,0.0465,0.044,73,0.043,0.1035
0.113,0.044,0.0495,74,0.043,0.1035
0.137,0.0465,0.0455,75,0.043,0.1035
0.0875,0.044,0.0505,76,0.043,0.1035
0.112,0.0465,0.0525,77,0.043,0.1035
0.107,0.0445,0.0485,78,0.043,0.1035
0.114,0.046,0.0485,79,0.043,0.1035
0.1425,0.0445,0.044,80,0.043,0.1035
0.086,0.046,0.047,81,0.043,0.1035
0.115,0.0445,0.047,82,0.043,0.1035
0.1185,0.046,0.0455,83,0.043,0.1035
0.114,0.0445,0.047,84,0.043,0.1035
0.1325,0.046,0.0465,85,0.043,0.1035
0.085,0.0445,0.044,86,0.043,0.1035
0.114,0.046,0.043,87,0.043,0.1035
0.1095,0.0445,0.046,88,0.043,0.1035
0.108,0.046,0.044,89,0.043,0.1035
0.1325,0.0445,0.0465,90,0.043,0.1035
0.0885,0.046,0.0415,91,0.043,0.1035
0.115,0.0445,0.046,92,0.043,0.1035
0.106,0.046,0.043,93,0.043,0.1035
0.112,0.0445,0.0435,94,0.043,0.1035
0.1445,0.0465,0.0455,95,0.043,0.1035
0.0895,0.044,0.045,96,0.043,0.1035
0.1185,0.0465,0.0465,97,0.043,0.1035
0.1095,0.044,0.045,98,0.043,0.1035
0.1135,0.0465,0.047,99,0.043,0.1035
0.1385,0.044,0.0465,100,0.043,0.1035


==> data/erlang_1000/k5/USNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.04525,100,16_28_30_275032,0702,2000,5,USNet,200,0.043,-5.232558139534889,0.1035,56.28019323671497,1.0,-100.0,0.01,epsilon_greedy_bandit
0.045599999999999995,100,16_06_08_194256,0702,2000,5,USNet,200,0.043,-6.046511627906973,0.1035,55.94202898550725,0.0,-1.0,0.06,epsilon_greedy_bandit
0.046,100,16_30_38_184004,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0465,100,16_18_38_163633,0702,2000,5,USNet,200,0.043,-8.139534883720938,0.1035,55.072463768115945,1.0,-10.0,0.01,epsilon_greedy_bandit
0.047,100,16_16_56_793441,0702,2000,5,USNet,200,0.043,-9.302325581395358,0.1035,54.589371980676326,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0485,100,16_16_26_027767,0702,2000,5,USNet,200,0.043,-12.790697674418617,0.1035,53.14009661835748,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0485,100,16_26_48_780063,0702,2000,5,USNet,200,0.043,-12.790697674418617,0.1035,53.14009661835748,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0492,100,16_25_45_807163,0702,2000,5,USNet,200,0.043,-14.4186046511628,0.1035,52.463768115942024,0.0,-100.0,0.01,epsilon_greedy_bandit
0.051500000000000004,100,16_05_35_067521,0702,2000,5,USNet,200,0.043,-19.767441860465134,0.1035,50.241545893719795,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0536,100,16_29_05_538501,0702,2000,5,USNet,200,0.043,-24.65116279069769,0.1035,48.21256038647343,1.0,-100.0,0.06,epsilon_greedy_bandit
0.054400000000000004,100,16_29_35_350815,0702,2000,5,USNet,200,0.043,-26.511627906976763,0.1035,47.43961352657004,1.0,-100.0,0.1,epsilon_greedy_bandit
0.055900000000000005,100,16_19_40_073408,0702,2000,5,USNet,200,0.043,-30.00000000000002,0.1035,45.9903381642512,1.0,-10.0,0.1,epsilon_greedy_bandit
0.05600000000000001,100,16_18_38_744816,0702,2000,5,USNet,200,0.043,-30.232558139534916,0.1035,45.89371980676327,1.0,-10.0,0.06,epsilon_greedy_bandit
0.05654999999999999,100,16_31_11_529468,0702,2000,5,USNet,200,0.043,-31.51162790697673,0.1035,45.36231884057972,10.0,-100.0,0.06,epsilon_greedy_bandit
0.05665,100,16_31_46_346731,0702,2000,5,USNet,200,0.043,-31.744186046511636,0.1035,45.265700483091784,10.0,-100.0,0.1,epsilon_greedy_bandit
0.060250000000000005,100,16_17_28_387861,0702,2000,5,USNet,200,0.043,-40.116279069767465,0.1035,41.78743961352656,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0624,100,16_06_36_262117,0702,2000,5,USNet,200,0.043,-45.116279069767444,0.1035,39.710144927536234,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0659,100,16_27_21_879853,0702,2000,5,USNet,200,0.043,-53.255813953488385,0.1035,36.328502415458935,0.0,-100.0,0.1,epsilon_greedy_bandit
0.06825,100,16_27_55_328494,0702,2000,5,USNet,200,0.043,-58.72093023255817,0.1035,34.05797101449274,0.0,-100.0,0.2,epsilon_greedy_bandit
0.06895,100,16_18_02_043011,0702,2000,5,USNet,200,0.043,-60.34883720930233,0.1035,33.38164251207729,0.0,-10.0,0.2,epsilon_greedy_bandit
0.06950000000000002,100,16_07_40_787320,0702,2000,5,USNet,200,0.043,-61.62790697674425,0.1035,32.8502415458937,0.0,-1.0,0.2,epsilon_greedy_bandit
0.072,100,16_20_17_017004,0702,2000,5,USNet,200,0.043,-67.44186046511628,0.1035,30.434782608695656,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0739,100,16_30_09_237784,0702,2000,5,USNet,200,0.043,-71.86046511627907,0.1035,28.599033816425123,1.0,-100.0,0.2,epsilon_greedy_bandit
0.074,100,16_32_35_433504,0702,2000,5,USNet,200,0.043,-72.09302325581396,0.1035,28.502415458937197,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0795,100,16_20_47_311486,0702,2000,5,USNet,200,0.043,-84.88372093023257,0.1035,23.188405797101446,10.0,-10.0,0.01,epsilon_greedy_bandit
0.08199999999999999,100,16_22_25_075396,0702,2000,5,USNet,200,0.043,-90.69767441860465,0.1035,20.77294685990339,10.0,-10.0,0.1,epsilon_greedy_bandit
0.08259999999999999,100,16_08_14_238086,0702,2000,5,USNet,200,0.043,-92.09302325581396,0.1035,20.19323671497585,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0835,100,16_32_49_984237,0702,2000,5,USNet,200,0.043,-94.18604651162794,0.1035,19.32367149758453,100.0,-100.0,0.01,epsilon_greedy_bandit
0.086,100,16_33_28_769433,0702,2000,5,USNet,200,0.043,-100.0,0.1035,16.908212560386477,100.0,-100.0,0.06,epsilon_greedy_bandit
0.08675,100,16_08_48_629487,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,1.0,-1.0,0.06,epsilon_greedy_bandit
0.087,100,16_21_54_985559,0702,2000,5,USNet,200,0.043,-102.32558139534885,0.1035,15.942028985507248,10.0,-10.0,0.06,epsilon_greedy_bandit
0.0871,100,16_09_45_109512,0702,2000,5,USNet,200,0.043,-102.55813953488374,0.1035,15.845410628019321,1.0,-1.0,0.1,epsilon_greedy_bandit
0.088,100,16_33_57_716172,0702,2000,5,USNet,200,0.043,-104.65116279069768,0.1035,14.975845410628018,100.0,-100.0,0.1,epsilon_greedy_bandit
0.09425,100,16_25_09_944406,0702,2000,5,USNet,200,0.043,-119.18604651162792,0.1035,8.937198067632846,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0943,100,16_13_12_223008,0702,2000,5,USNet,200,0.043,-119.30232558139535,0.1035,8.88888888888889,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0943,100,16_15_53_589524,0702,2000,5,USNet,200,0.043,-119.30232558139535,0.1035,8.88888888888889,100.0,-1.0,0.2,epsilon_greedy_bandit
0.09525,100,16_22_57_059596,0702,2000,5,USNet,200,0.043,-121.51162790697676,0.1035,7.971014492753617,10.0,-10.0,0.2,epsilon_greedy_bandit
0.09675,100,16_10_55_815504,0702,2000,5,USNet,200,0.043,-125.00000000000003,0.1035,6.521739130434775,1.0,-1.0,0.2,epsilon_greedy_bandit
0.0975,100,16_15_51_005178,0702,2000,5,USNet,200,0.043,-126.74418604651166,0.1035,5.797101449275354,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0975,100,16_13_08_424276,0702,2000,5,USNet,200,0.043,-126.74418604651166,0.1035,5.797101449275354,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0975,100,16_24_42_335967,0702,2000,5,USNet,200,0.043,-126.74418604651166,0.1035,5.797101449275354,100.0,-10.0,0.1,epsilon_greedy_bandit
0.09875,100,16_24_10_690277,0702,2000,5,USNet,200,0.043,-129.6511627906977,0.1035,4.58937198067632,100.0,-10.0,0.06,epsilon_greedy_bandit
0.09875,100,16_11_30_537737,0702,2000,5,USNet,200,0.043,-129.6511627906977,0.1035,4.58937198067632,10.0,-1.0,0.06,epsilon_greedy_bandit
0.09875,100,16_34_29_993870,0702,2000,5,USNet,200,0.043,-129.6511627906977,0.1035,4.58937198067632,100.0,-100.0,0.2,epsilon_greedy_bandit
0.09875,100,16_14_50_810940,0702,2000,5,USNet,200,0.043,-129.6511627906977,0.1035,4.58937198067632,100.0,-1.0,0.06,epsilon_greedy_bandit
0.0995,100,16_13_42_988455,0702,2000,5,USNet,200,0.043,-131.39534883720933,0.1035,3.8647342995168983,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0995,100,16_23_33_279606,0702,2000,5,USNet,200,0.043,-131.39534883720933,0.1035,3.8647342995168983,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0995,100,16_11_17_181460,0702,2000,5,USNet,200,0.043,-131.39534883720933,0.1035,3.8647342995168983,10.0,-1.0,0.01,epsilon_greedy_bandit
0.1032,100,16_00_16_181088,0702,2000,5,USNet,200,0.043,-140.0,0.1035,0.289855072463763,10.0,0.0,0.2,epsilon_greedy_bandit
0.1035,100,15_54_57_499129,0702,2000,5,USNet,200,0.043,-140.69767441860466,0.1035,0.0,1.0,0.0,0.2,epsilon_greedy_bandit
0.1045,100,16_03_57_006971,0702,2000,5,USNet,200,0.043,-143.0232558139535,0.1035,-0.9661835748792279,100.0,0.0,0.2,epsilon_greedy_bandit
0.1055,100,15_53_57_031189,0702,2000,5,USNet,200,0.043,-145.34883720930233,0.1035,-1.9323671497584558,1.0,0.0,0.01,epsilon_greedy_bandit
0.1055,100,16_01_18_445361,0702,2000,5,USNet,200,0.043,-145.34883720930233,0.1035,-1.9323671497584558,100.0,0.0,0.01,epsilon_greedy_bandit
0.1055,100,15_59_13_946619,0702,2000,5,USNet,200,0.043,-145.34883720930233,0.1035,-1.9323671497584558,10.0,0.0,0.01,epsilon_greedy_bandit
0.1065,100,15_54_01_174736,0702,2000,5,USNet,200,0.043,-147.67441860465118,0.1035,-2.898550724637684,0.0,0.0,0.01,epsilon_greedy_bandit
0.11025,100,15_54_20_808079,0702,2000,5,USNet,200,0.043,-156.39534883720933,0.1035,-6.521739130434789,1.0,0.0,0.06,epsilon_greedy_bandit
0.11025,100,16_01_47_545033,0702,2000,5,USNet,200,0.043,-156.39534883720933,0.1035,-6.521739130434789,100.0,0.0,0.06,epsilon_greedy_bandit
0.11025,100,16_00_17_124228,0702,2000,5,USNet,200,0.043,-156.39534883720933,0.1035,-6.521739130434789,10.0,0.0,0.06,epsilon_greedy_bandit
0.1115,100,16_00_13_392502,0702,2000,5,USNet,200,0.043,-159.30232558139537,0.1035,-7.729468599033823,10.0,0.0,0.1,epsilon_greedy_bandit
0.1115,100,15_54_52_792918,0702,2000,5,USNet,200,0.043,-159.30232558139537,0.1035,-7.729468599033823,1.0,0.0,0.1,epsilon_greedy_bandit
0.1115,100,16_02_53_808549,0702,2000,5,USNet,200,0.043,-159.30232558139537,0.1035,-7.729468599033823,100.0,0.0,0.1,epsilon_greedy_bandit
0.1155,100,15_53_53_199598,0702,2000,5,USNet,200,0.043,-168.60465116279073,0.1035,-11.594202898550735,0.0,0.0,0.1,epsilon_greedy_bandit
0.11700000000000002,100,15_54_08_880238,0702,2000,5,USNet,200,0.043,-172.09302325581402,0.1035,-13.04347826086959,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_1000/k5/USNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.04495,100,22_36_56_645510,0702,2000,5,USNet,200,0.043,-4.5348837209302335,0.1035,56.570048309178745,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.04495,100,22_37_03_457885,0702,2000,5,USNet,200,0.043,-4.5348837209302335,0.1035,56.570048309178745,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.045099999999999994,100,22_36_55_431679,0702,2000,5,USNet,200,0.043,-4.8837209302325535,0.1035,56.42512077294687,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.045099999999999994,100,22_36_55_990215,0702,2000,5,USNet,200,0.043,-4.8837209302325535,0.1035,56.42512077294687,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04525,100,22_37_03_458797,0702,2000,5,USNet,200,0.043,-5.232558139534889,0.1035,56.28019323671497,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04525,100,22_36_56_329822,0702,2000,5,USNet,200,0.043,-5.232558139534889,0.1035,56.28019323671497,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.04529999999999999,100,22_37_00_285372,0702,2000,5,USNet,200,0.043,-5.348837209302318,0.1035,56.231884057971016,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.04529999999999999,100,22_37_04_253668,0702,2000,5,USNet,200,0.043,-5.348837209302318,0.1035,56.231884057971016,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.046,100,22_31_55_106276,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.046,100,22_31_57_329010,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.046,100,22_37_51_708514,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.046,100,22_37_55_054237,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.046,100,22_37_56_659577,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.046,100,22_38_29_725097,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.046,100,22_31_54_274932,0702,2000,5,USNet,200,0.043,-6.976744186046519,0.1035,55.55555555555556,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.046049999999999994,100,22_36_55_990189,0702,2000,5,USNet,200,0.043,-7.093023255813947,0.1035,55.5072463768116,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.046049999999999994,100,22_37_03_332274,0702,2000,5,USNet,200,0.043,-7.093023255813947,0.1035,55.5072463768116,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.046099999999999995,100,22_31_54_227781,0702,2000,5,USNet,200,0.043,-7.209302325581393,0.1035,55.45893719806764,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.046099999999999995,100,22_31_56_099705,0702,2000,5,USNet,200,0.043,-7.209302325581393,0.1035,55.45893719806764,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.046099999999999995,100,22_37_54_376397,0702,2000,5,USNet,200,0.043,-7.209302325581393,0.1035,55.45893719806764,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.046099999999999995,100,22_37_53_813844,0702,2000,5,USNet,200,0.043,-7.209302325581393,0.1035,55.45893719806764,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.04615,100,22_38_51_324272,0702,2000,5,USNet,200,0.043,-7.325581395348838,0.1035,55.410628019323674,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.04615,100,22_31_53_019576,0702,2000,5,USNet,200,0.043,-7.325581395348838,0.1035,55.410628019323674,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.04615,100,22_37_56_489003,0702,2000,5,USNet,200,0.043,-7.325581395348838,0.1035,55.410628019323674,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.04615,100,22_32_01_038031,0702,2000,5,USNet,200,0.043,-7.325581395348838,0.1035,55.410628019323674,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0467,100,22_31_55_678772,0702,2000,5,USNet,200,0.043,-8.604651162790702,0.1035,54.8792270531401,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0467,100,22_37_53_120187,0702,2000,5,USNet,200,0.043,-8.604651162790702,0.1035,54.8792270531401,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0467,100,22_31_59_279358,0702,2000,5,USNet,200,0.043,-8.604651162790702,0.1035,54.8792270531401,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0467,100,22_37_54_759883,0702,2000,5,USNet,200,0.043,-8.604651162790702,0.1035,54.8792270531401,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.04715,100,22_37_21_983704,0702,2000,5,USNet,200,0.043,-9.651162790697677,0.1035,54.44444444444444,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.04715,100,22_31_55_106755,0702,2000,5,USNet,200,0.043,-9.651162790697677,0.1035,54.44444444444444,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.04715,100,22_31_53_389695,0702,2000,5,USNet,200,0.043,-9.651162790697677,0.1035,54.44444444444444,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.04715,100,22_37_53_922623,0702,2000,5,USNet,200,0.043,-9.651162790697677,0.1035,54.44444444444444,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.047599999999999996,100,22_37_04_425573,0702,2000,5,USNet,200,0.043,-10.697674418604652,0.1035,54.00966183574879,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.047599999999999996,100,22_36_53_699715,0702,2000,5,USNet,200,0.043,-10.697674418604652,0.1035,54.00966183574879,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.056100000000000004,100,22_37_22_273459,0702,2000,5,USNet,200,0.043,-30.465116279069786,0.1035,45.79710144927536,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.058399999999999994,100,22_37_21_934018,0702,2000,5,USNet,200,0.043,-35.81395348837209,0.1035,43.574879227053145,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.059050000000000005,100,22_37_07_214844,0702,2000,5,USNet,200,0.043,-37.32558139534886,0.1035,42.946859903381636,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.05940000000000001,100,22_32_18_881217,0702,2000,5,USNet,200,0.043,-38.13953488372096,0.1035,42.6086956521739,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.05940000000000001,100,22_38_52_811994,0702,2000,5,USNet,200,0.043,-38.13953488372096,0.1035,42.6086956521739,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06020000000000001,100,22_34_43_846019,0702,2000,5,USNet,200,0.043,-40.000000000000036,0.1035,41.835748792270515,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06020000000000001,100,22_39_32_445033,0702,2000,5,USNet,200,0.043,-40.000000000000036,0.1035,41.835748792270515,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0607,100,22_31_58_699631,0702,2000,5,USNet,200,0.043,-41.162790697674424,0.1035,41.35265700483092,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0607,100,22_38_53_565169,0702,2000,5,USNet,200,0.043,-41.162790697674424,0.1035,41.35265700483092,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06080000000000001,100,22_37_22_695124,0702,2000,5,USNet,200,0.043,-41.395348837209326,0.1035,41.25603864734298,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.060899999999999996,100,22_37_20_734250,0702,2000,5,USNet,200,0.043,-41.627906976744185,0.1035,41.15942028985508,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06124999999999999,100,22_39_50_465780,0702,2000,5,USNet,200,0.043,-42.44186046511627,0.1035,40.82125603864735,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06124999999999999,100,22_34_41_498381,0702,2000,5,USNet,200,0.043,-42.44186046511627,0.1035,40.82125603864735,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06215,100,22_32_32_355025,0702,2000,5,USNet,200,0.043,-44.53488372093023,0.1035,39.95169082125604,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.06215,100,22_39_32_242078,0702,2000,5,USNet,200,0.043,-44.53488372093023,0.1035,39.95169082125604,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06259999999999999,100,22_34_41_498376,0702,2000,5,USNet,200,0.043,-45.5813953488372,0.1035,39.516908212560395,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.06259999999999999,100,22_39_53_364573,0702,2000,5,USNet,200,0.043,-45.5813953488372,0.1035,39.516908212560395,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0631,100,22_37_23_412489,0702,2000,5,USNet,200,0.043,-46.74418604651165,0.1035,39.03381642512077,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.06955,100,22_35_46_245430,0702,2000,5,USNet,200,0.043,-61.74418604651164,0.1035,32.80193236714975,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.06955,100,22_30_56_246321,0702,2000,5,USNet,200,0.043,-61.74418604651164,0.1035,32.80193236714975,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.06955,100,22_30_57_347215,0702,2000,5,USNet,200,0.043,-61.74418604651164,0.1035,32.80193236714975,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.06955,100,22_40_52_815067,0702,2000,5,USNet,200,0.043,-61.74418604651164,0.1035,32.80193236714975,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.06955,100,22_35_50_486620,0702,2000,5,USNet,200,0.043,-61.74418604651164,0.1035,32.80193236714975,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.06955,100,22_40_37_021177,0702,2000,5,USNet,200,0.043,-61.74418604651164,0.1035,32.80193236714975,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07015000000000002,100,22_35_50_397789,0702,2000,5,USNet,200,0.043,-63.139534883720984,0.1035,32.2222222222222,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.07015000000000002,100,22_40_05_694045,0702,2000,5,USNet,200,0.043,-63.139534883720984,0.1035,32.2222222222222,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07015000000000002,100,22_30_53_087728,0702,2000,5,USNet,200,0.043,-63.139534883720984,0.1035,32.2222222222222,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07015000000000002,100,22_35_53_549584,0702,2000,5,USNet,200,0.043,-63.139534883720984,0.1035,32.2222222222222,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07015000000000002,100,22_30_54_572757,0702,2000,5,USNet,200,0.043,-63.139534883720984,0.1035,32.2222222222222,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07015000000000002,100,22_40_54_276451,0702,2000,5,USNet,200,0.043,-63.139534883720984,0.1035,32.2222222222222,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07055000000000002,100,22_30_53_561475,0702,2000,5,USNet,200,0.043,-64.06976744186052,0.1035,31.835748792270515,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.07055000000000002,100,22_40_03_941503,0702,2000,5,USNet,200,0.043,-64.06976744186052,0.1035,31.835748792270515,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.07055000000000002,100,22_35_46_251616,0702,2000,5,USNet,200,0.043,-64.06976744186052,0.1035,31.835748792270515,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.07055000000000002,100,22_30_57_347069,0702,2000,5,USNet,200,0.043,-64.06976744186052,0.1035,31.835748792270515,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.07055000000000002,100,22_35_13_107566,0702,2000,5,USNet,200,0.043,-64.06976744186052,0.1035,31.835748792270515,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.07055000000000002,100,22_40_37_716248,0702,2000,5,USNet,200,0.043,-64.06976744186052,0.1035,31.835748792270515,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.07114999999999999,100,22_30_56_244995,0702,2000,5,USNet,200,0.043,-65.46511627906976,0.1035,31.256038647342997,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07114999999999999,100,22_30_53_087710,0702,2000,5,USNet,200,0.043,-65.46511627906976,0.1035,31.256038647342997,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07114999999999999,100,22_40_38_491575,0702,2000,5,USNet,200,0.043,-65.46511627906976,0.1035,31.256038647342997,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07114999999999999,100,22_35_46_766865,0702,2000,5,USNet,200,0.043,-65.46511627906976,0.1035,31.256038647342997,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07114999999999999,100,22_35_50_397574,0702,2000,5,USNet,200,0.043,-65.46511627906976,0.1035,31.256038647342997,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.07114999999999999,100,22_40_49_995947,0702,2000,5,USNet,200,0.043,-65.46511627906976,0.1035,31.256038647342997,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07315,100,22_30_57_347875,0702,2000,5,USNet,200,0.043,-70.11627906976747,0.1035,29.32367149758453,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.07315,100,22_35_45_886965,0702,2000,5,USNet,200,0.043,-70.11627906976747,0.1035,29.32367149758453,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.07315,100,22_35_13_880687,0702,2000,5,USNet,200,0.043,-70.11627906976747,0.1035,29.32367149758453,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.07315,100,22_30_57_555233,0702,2000,5,USNet,200,0.043,-70.11627906976747,0.1035,29.32367149758453,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.07315,100,22_40_37_714750,0702,2000,5,USNet,200,0.043,-70.11627906976747,0.1035,29.32367149758453,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.07315,100,22_40_03_712912,0702,2000,5,USNet,200,0.043,-70.11627906976747,0.1035,29.32367149758453,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.07404999999999999,100,22_30_54_944879,0702,2000,5,USNet,200,0.043,-72.20930232558139,0.1035,28.45410628019324,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.07404999999999999,100,22_30_54_559770,0702,2000,5,USNet,200,0.043,-72.20930232558139,0.1035,28.45410628019324,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.07404999999999999,100,22_35_51_726219,0702,2000,5,USNet,200,0.043,-72.20930232558139,0.1035,28.45410628019324,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.07404999999999999,100,22_35_50_213702,0702,2000,5,USNet,200,0.043,-72.20930232558139,0.1035,28.45410628019324,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.07404999999999999,100,22_40_37_745927,0702,2000,5,USNet,200,0.043,-72.20930232558139,0.1035,28.45410628019324,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.07404999999999999,100,22_40_05_694291,0702,2000,5,USNet,200,0.043,-72.20930232558139,0.1035,28.45410628019324,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.08564999999999999,100,22_41_30_208381,0702,2000,5,USNet,200,0.043,-99.18604651162791,0.1035,17.246376811594207,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08564999999999999,100,22_36_18_970143,0702,2000,5,USNet,200,0.043,-99.18604651162791,0.1035,17.246376811594207,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08579999999999999,100,22_30_55_578034,0702,2000,5,USNet,200,0.043,-99.53488372093022,0.1035,17.101449275362327,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.08579999999999999,100,22_35_51_347964,0702,2000,5,USNet,200,0.043,-99.53488372093022,0.1035,17.101449275362327,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08579999999999999,100,22_41_13_848814,0702,2000,5,USNet,200,0.043,-99.53488372093022,0.1035,17.101449275362327,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.086,100,22_30_58_213052,0702,2000,5,USNet,200,0.043,-100.0,0.1035,16.908212560386477,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08625,100,22_36_22_424370,0702,2000,5,USNet,200,0.043,-100.5813953488372,0.1035,16.666666666666668,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08625,100,22_41_10_704773,0702,2000,5,USNet,200,0.043,-100.5813953488372,0.1035,16.666666666666668,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08625,100,22_30_55_578041,0702,2000,5,USNet,200,0.043,-100.5813953488372,0.1035,16.666666666666668,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.08675,100,22_30_55_578058,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.08675,100,22_30_54_143346,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08675,100,22_36_58_544839,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08675,100,22_36_55_718609,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08675,100,22_36_58_542634,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08675,100,22_30_57_344267,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08675,100,22_40_53_082034,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08675,100,22_30_57_344273,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08675,100,22_37_01_266177,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08675,100,22_30_52_391395,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08675,100,22_35_50_445431,0702,2000,5,USNet,200,0.043,-101.74418604651163,0.1035,16.183574879227056,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08735,100,22_30_56_430743,0702,2000,5,USNet,200,0.043,-103.13953488372094,0.1035,15.603864734299517,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08735,100,22_36_19_108613,0702,2000,5,USNet,200,0.043,-103.13953488372094,0.1035,15.603864734299517,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08735,100,22_41_09_559001,0702,2000,5,USNet,200,0.043,-103.13953488372094,0.1035,15.603864734299517,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0875,100,22_31_28_418199,0702,2000,5,USNet,200,0.043,-103.48837209302326,0.1035,15.458937198067634,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0875,100,22_31_28_417360,0702,2000,5,USNet,200,0.043,-103.48837209302326,0.1035,15.458937198067634,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0875,100,22_31_55_078138,0702,2000,5,USNet,200,0.043,-103.48837209302326,0.1035,15.458937198067634,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0875,100,22_31_54_513140,0702,2000,5,USNet,200,0.043,-103.48837209302326,0.1035,15.458937198067634,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.08875,100,22_30_53_518733,0702,2000,5,USNet,200,0.043,-106.39534883720931,0.1035,14.251207729468598,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08875,100,22_36_52_051486,0702,2000,5,USNet,200,0.043,-106.39534883720931,0.1035,14.251207729468598,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08875,100,22_30_54_143349,0702,2000,5,USNet,200,0.043,-106.39534883720931,0.1035,14.251207729468598,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08875,100,22_37_01_265523,0702,2000,5,USNet,200,0.043,-106.39534883720931,0.1035,14.251207729468598,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.089,100,22_36_55_303540,0702,2000,5,USNet,200,0.043,-106.97674418604652,0.1035,14.00966183574879,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.089,100,22_31_15_659388,0702,2000,5,USNet,200,0.043,-106.97674418604652,0.1035,14.00966183574879,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.089,100,22_30_58_644717,0702,2000,5,USNet,200,0.043,-106.97674418604652,0.1035,14.00966183574879,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.089,100,22_31_28_297942,0702,2000,5,USNet,200,0.043,-106.97674418604652,0.1035,14.00966183574879,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.089,100,22_36_52_483351,0702,2000,5,USNet,200,0.043,-106.97674418604652,0.1035,14.00966183574879,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.089,100,22_30_52_391664,0702,2000,5,USNet,200,0.043,-106.97674418604652,0.1035,14.00966183574879,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.08904999999999999,100,22_41_08_700937,0702,2000,5,USNet,200,0.043,-107.09302325581396,0.1035,13.961352657004836,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08904999999999999,100,22_30_56_430447,0702,2000,5,USNet,200,0.043,-107.09302325581396,0.1035,13.961352657004836,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08904999999999999,100,22_36_20_870274,0702,2000,5,USNet,200,0.043,-107.09302325581396,0.1035,13.961352657004836,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0895,100,22_31_55_078811,0702,2000,5,USNet,200,0.043,-108.13953488372094,0.1035,13.526570048309178,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0895,100,22_31_28_297641,0702,2000,5,USNet,200,0.043,-108.13953488372094,0.1035,13.526570048309178,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0901,100,22_31_14_938630,0702,2000,5,USNet,200,0.043,-109.53488372093025,0.1035,12.946859903381638,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0901,100,22_31_28_297815,0702,2000,5,USNet,200,0.043,-109.53488372093025,0.1035,12.946859903381638,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0905,100,22_36_20_250726,0702,2000,5,USNet,200,0.043,-110.46511627906979,0.1035,12.560386473429949,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0905,100,22_30_58_389018,0702,2000,5,USNet,200,0.043,-110.46511627906979,0.1035,12.560386473429949,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0905,100,22_30_53_517302,0702,2000,5,USNet,200,0.043,-110.46511627906979,0.1035,12.560386473429949,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0905,100,22_36_52_875027,0702,2000,5,USNet,200,0.043,-110.46511627906979,0.1035,12.560386473429949,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.091,100,22_36_51_859958,0702,2000,5,USNet,200,0.043,-111.62790697674421,0.1035,12.077294685990337,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.091,100,22_36_55_993497,0702,2000,5,USNet,200,0.043,-111.62790697674421,0.1035,12.077294685990337,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.091,100,22_30_52_391727,0702,2000,5,USNet,200,0.043,-111.62790697674421,0.1035,12.077294685990337,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0915,100,22_31_28_416837,0702,2000,5,USNet,200,0.043,-112.79069767441862,0.1035,11.594202898550723,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0915,100,22_31_54_548389,0702,2000,5,USNet,200,0.043,-112.79069767441862,0.1035,11.594202898550723,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.09514999999999998,100,22_31_55_305419,0702,2000,5,USNet,200,0.043,-121.27906976744185,0.1035,8.067632850241555,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0955,100,22_31_53_631783,0702,2000,5,USNet,200,0.043,-122.09302325581397,0.1035,7.729468599033811,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.09605,100,22_30_57_230990,0702,2000,5,USNet,200,0.043,-123.37209302325583,0.1035,7.19806763285024,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.09605,100,22_36_53_467274,0702,2000,5,USNet,200,0.043,-123.37209302325583,0.1035,7.19806763285024,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.09780000000000001,100,22_31_54_800299,0702,2000,5,USNet,200,0.043,-127.44186046511632,0.1035,5.507246376811578,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.098,100,22_30_53_647450,0702,2000,5,USNet,200,0.043,-127.90697674418607,0.1035,5.31400966183574,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.098,100,22_36_59_263309,0702,2000,5,USNet,200,0.043,-127.90697674418607,0.1035,5.31400966183574,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0985,100,22_36_59_262864,0702,2000,5,USNet,200,0.043,-129.0697674418605,0.1035,4.8309178743961265,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0985,100,22_30_57_670117,0702,2000,5,USNet,200,0.043,-129.0697674418605,0.1035,4.8309178743961265,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0985,100,22_36_53_325911,0702,2000,5,USNet,200,0.043,-129.0697674418605,0.1035,4.8309178743961265,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0985,100,22_30_54_143138,0702,2000,5,USNet,200,0.043,-129.0697674418605,0.1035,4.8309178743961265,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.09905,100,22_36_53_467167,0702,2000,5,USNet,200,0.043,-130.34883720930236,0.1035,4.299516908212556,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.09905,100,22_31_26_624320,0702,2000,5,USNet,200,0.043,-130.34883720930236,0.1035,4.299516908212556,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1,100,22_31_55_078134,0702,2000,5,USNet,200,0.043,-132.55813953488376,0.1035,3.381642512077285,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.10200000000000001,100,22_31_59_066871,0702,2000,5,USNet,200,0.043,-137.20930232558143,0.1035,1.4492753623188284,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.10300000000000001,100,22_36_59_262722,0702,2000,5,USNet,200,0.043,-139.53488372093028,0.1035,0.4830917874396006,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.10300000000000001,100,22_30_53_648090,0702,2000,5,USNet,200,0.043,-139.53488372093028,0.1035,0.4830917874396006,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.10300000000000001,100,22_31_55_572501,0702,2000,5,USNet,200,0.043,-139.53488372093028,0.1035,0.4830917874396006,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning


==> data/erlang_1000/k5/USNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.11355,100,16_22_58_660359,0702,2000,5,USNet,200,0.043,-164.06976744186048,0.1035,-9.710144927536234,10.0,-10.0,0.2,ucb_bandit
0.11355,100,16_22_25_076728,0702,2000,5,USNet,200,0.043,-164.06976744186048,0.1035,-9.710144927536234,10.0,-10.0,0.1,ucb_bandit
0.11355,100,16_20_47_652267,0702,2000,5,USNet,200,0.043,-164.06976744186048,0.1035,-9.710144927536234,10.0,-10.0,0.01,ucb_bandit
0.11355,100,16_21_51_665772,0702,2000,5,USNet,200,0.043,-164.06976744186048,0.1035,-9.710144927536234,10.0,-10.0,0.06,ucb_bandit
0.11485000000000001,100,16_30_09_069519,0702,2000,5,USNet,200,0.043,-167.093023255814,0.1035,-10.96618357487924,1.0,-100.0,0.2,ucb_bandit
0.11485000000000001,100,16_29_35_021223,0702,2000,5,USNet,200,0.043,-167.093023255814,0.1035,-10.96618357487924,1.0,-100.0,0.1,ucb_bandit
0.11485000000000001,100,16_29_05_538517,0702,2000,5,USNet,200,0.043,-167.093023255814,0.1035,-10.96618357487924,1.0,-100.0,0.06,ucb_bandit
0.11485000000000001,100,16_28_28_524368,0702,2000,5,USNet,200,0.043,-167.093023255814,0.1035,-10.96618357487924,1.0,-100.0,0.01,ucb_bandit
0.11515,100,16_23_33_249862,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,100.0,-10.0,0.01,ucb_bandit
0.11515,100,16_24_09_008094,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,100.0,-10.0,0.06,ucb_bandit
0.11515,100,16_30_38_372222,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,10.0,-100.0,0.01,ucb_bandit
0.11515,100,16_31_11_529470,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,10.0,-100.0,0.06,ucb_bandit
0.11515,100,16_32_41_162317,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,10.0,-100.0,0.2,ucb_bandit
0.11515,100,16_31_43_942642,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,10.0,-100.0,0.1,ucb_bandit
0.11515,100,16_24_41_773457,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,100.0,-10.0,0.1,ucb_bandit
0.11515,100,16_25_09_939841,0702,2000,5,USNet,200,0.043,-167.79069767441862,0.1035,-11.256038647343003,100.0,-10.0,0.2,ucb_bandit
0.1153,100,16_32_49_984277,0702,2000,5,USNet,200,0.043,-168.13953488372096,0.1035,-11.400966183574884,100.0,-100.0,0.01,ucb_bandit
0.1153,100,16_33_26_088363,0702,2000,5,USNet,200,0.043,-168.13953488372096,0.1035,-11.400966183574884,100.0,-100.0,0.06,ucb_bandit
0.1153,100,16_33_56_880956,0702,2000,5,USNet,200,0.043,-168.13953488372096,0.1035,-11.400966183574884,100.0,-100.0,0.1,ucb_bandit
0.1153,100,16_34_32_048327,0702,2000,5,USNet,200,0.043,-168.13953488372096,0.1035,-11.400966183574884,100.0,-100.0,0.2,ucb_bandit
0.11549999999999998,100,16_16_56_793101,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,0.0,-10.0,0.06,ucb_bandit
0.11549999999999998,100,15_59_40_952976,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,10.0,0.0,0.01,ucb_bandit
0.11549999999999998,100,16_16_26_028186,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,0.0,-10.0,0.01,ucb_bandit
0.11549999999999998,100,16_17_29_560327,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,0.0,-10.0,0.1,ucb_bandit
0.11549999999999998,100,16_00_18_481971,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,10.0,0.0,0.06,ucb_bandit
0.11549999999999998,100,16_00_11_307114,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,10.0,0.0,0.2,ucb_bandit
0.11549999999999998,100,16_00_13_392546,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,10.0,0.0,0.1,ucb_bandit
0.11549999999999998,100,16_18_04_186886,0702,2000,5,USNet,200,0.043,-168.60465116279067,0.1035,-11.594202898550709,0.0,-10.0,0.2,ucb_bandit
0.11605000000000001,100,16_11_55_068654,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,10.0,-1.0,0.06,ucb_bandit
0.11605000000000001,100,16_11_00_124213,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,10.0,-1.0,0.01,ucb_bandit
0.11605000000000001,100,16_19_42_601701,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,1.0,-10.0,0.1,ucb_bandit
0.11605000000000001,100,16_18_35_676989,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,1.0,-10.0,0.01,ucb_bandit
0.11605000000000001,100,16_18_36_991977,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,1.0,-10.0,0.06,ucb_bandit
0.11605000000000001,100,16_20_14_851114,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,1.0,-10.0,0.2,ucb_bandit
0.11605000000000001,100,16_13_11_740235,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,10.0,-1.0,0.2,ucb_bandit
0.11605000000000001,100,16_12_38_312058,0702,2000,5,USNet,200,0.043,-169.8837209302326,0.1035,-12.12560386473432,10.0,-1.0,0.1,ucb_bandit
0.1162,100,16_26_48_798464,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,0.0,-100.0,0.06,ucb_bandit
0.1162,100,16_25_45_806675,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,0.0,-100.0,0.01,ucb_bandit
0.1162,100,16_03_57_008727,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,100.0,0.0,0.2,ucb_bandit
0.1162,100,16_27_55_328482,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,0.0,-100.0,0.2,ucb_bandit
0.1162,100,16_02_51_016055,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,100.0,0.0,0.1,ucb_bandit
0.1162,100,16_01_18_445307,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,100.0,0.0,0.01,ucb_bandit
0.1162,100,16_27_21_497011,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,0.0,-100.0,0.1,ucb_bandit
0.1162,100,16_01_50_284162,0702,2000,5,USNet,200,0.043,-170.23255813953492,0.1035,-12.270531400966187,100.0,0.0,0.06,ucb_bandit
0.11864999999999999,100,16_15_53_589608,0702,2000,5,USNet,200,0.043,-175.93023255813952,0.1035,-14.637681159420287,100.0,-1.0,0.2,ucb_bandit
0.11864999999999999,100,16_15_22_872803,0702,2000,5,USNet,200,0.043,-175.93023255813952,0.1035,-14.637681159420287,100.0,-1.0,0.1,ucb_bandit
0.11864999999999999,100,16_13_42_423912,0702,2000,5,USNet,200,0.043,-175.93023255813952,0.1035,-14.637681159420287,100.0,-1.0,0.01,ucb_bandit
0.11864999999999999,100,16_15_05_826554,0702,2000,5,USNet,200,0.043,-175.93023255813952,0.1035,-14.637681159420287,100.0,-1.0,0.06,ucb_bandit
0.16704999999999998,100,16_06_05_570434,0702,2000,5,USNet,200,0.043,-288.4883720930232,0.1035,-61.400966183574866,0.0,-1.0,0.06,ucb_bandit
0.16704999999999998,100,16_05_33_268579,0702,2000,5,USNet,200,0.043,-288.4883720930232,0.1035,-61.400966183574866,0.0,-1.0,0.01,ucb_bandit
0.16704999999999998,100,16_06_57_623362,0702,2000,5,USNet,200,0.043,-288.4883720930232,0.1035,-61.400966183574866,0.0,-1.0,0.1,ucb_bandit
0.16704999999999998,100,16_07_57_339770,0702,2000,5,USNet,200,0.043,-288.4883720930232,0.1035,-61.400966183574866,0.0,-1.0,0.2,ucb_bandit
0.168,100,15_54_08_880218,0702,2000,5,USNet,200,0.043,-290.69767441860466,0.1035,-62.31884057971017,0.0,0.0,0.2,ucb_bandit
0.168,100,15_54_01_174728,0702,2000,5,USNet,200,0.043,-290.69767441860466,0.1035,-62.31884057971017,0.0,0.0,0.01,ucb_bandit
0.168,100,15_53_53_199383,0702,2000,5,USNet,200,0.043,-290.69767441860466,0.1035,-62.31884057971017,0.0,0.0,0.1,ucb_bandit
0.1684,100,16_08_14_238078,0702,2000,5,USNet,200,0.043,-291.6279069767442,0.1035,-62.70531400966184,1.0,-1.0,0.01,ucb_bandit
0.1684,100,16_09_52_511435,0702,2000,5,USNet,200,0.043,-291.6279069767442,0.1035,-62.70531400966184,1.0,-1.0,0.1,ucb_bandit
0.1684,100,16_08_49_493935,0702,2000,5,USNet,200,0.043,-291.6279069767442,0.1035,-62.70531400966184,1.0,-1.0,0.06,ucb_bandit
0.1684,100,16_10_55_815389,0702,2000,5,USNet,200,0.043,-291.6279069767442,0.1035,-62.70531400966184,1.0,-1.0,0.2,ucb_bandit
0.16889999999999997,100,15_53_57_031145,0702,2000,5,USNet,200,0.043,-292.79069767441854,0.1035,-63.188405797101424,1.0,0.0,0.01,ucb_bandit
0.16889999999999997,100,15_54_52_788315,0702,2000,5,USNet,200,0.043,-292.79069767441854,0.1035,-63.188405797101424,1.0,0.0,0.1,ucb_bandit
0.16889999999999997,100,15_54_20_824895,0702,2000,5,USNet,200,0.043,-292.79069767441854,0.1035,-63.188405797101424,1.0,0.0,0.06,ucb_bandit
0.16889999999999997,100,15_54_57_499554,0702,2000,5,USNet,200,0.043,-292.79069767441854,0.1035,-63.188405797101424,1.0,0.0,0.2,ucb_bandit


==> data/erlang_500/k3/NSFNet/best_performing.csv <==
episodes,q_learning,epsilon_greedy_bandit,ucb_bandit,ksp,spf,ffll
1,0.072,0.062,0.14,0.05,0.13,0.0065
2,0.0205,0.001,0.0425,0.05,0.13,0.0065
3,0.01,0.001,0.054,0.05,0.13,0.0065
4,0.01,0.001,0.031,0.05,0.13,0.0065
5,0.0035,0.001,0.04,0.05,0.13,0.0065
6,0.0025,0.001,0.041,0.05,0.13,0.0065
7,0.0025,0.001,0.039,0.05,0.13,0.0065
8,0.0025,0.001,0.038,0.05,0.13,0.0065
9,0.003,0.001,0.054,0.05,0.13,0.0065
10,0.003,0.001,0.031,0.05,0.13,0.0065
11,0.0035,0.001,0.04,0.05,0.13,0.0065
12,0.004,0.001,0.041,0.05,0.13,0.0065
13,0.004,0.001,0.039,0.05,0.13,0.0065
14,0.004,0.001,0.038,0.05,0.13,0.0065
15,0.004,0.001,0.054,0.05,0.13,0.0065
16,0.004,0.001,0.031,0.05,0.13,0.0065
17,0.004,0.001,0.04,0.05,0.13,0.0065
18,0.004,0.001,0.041,0.05,0.13,0.0065
19,0.004,0.001,0.039,0.05,0.13,0.0065
20,0.004,0.001,0.038,0.05,0.13,0.0065
21,0.004,0.001,0.054,0.05,0.13,0.0065
22,0.004,0.001,0.031,0.05,0.13,0.0065
23,0.004,0.001,0.04,0.05,0.13,0.0065
24,0.004,0.001,0.041,0.05,0.13,0.0065
25,0.004,0.001,0.039,0.05,0.13,0.0065
26,0.004,0.001,0.038,0.05,0.13,0.0065
27,0.004,0.001,0.054,0.05,0.13,0.0065
28,0.004,0.001,0.031,0.05,0.13,0.0065
29,0.004,0.001,0.04,0.05,0.13,0.0065
30,0.004,0.001,0.041,0.05,0.13,0.0065
31,0.004,0.001,0.039,0.05,0.13,0.0065
32,0.004,0.001,0.038,0.05,0.13,0.0065
33,0.004,0.001,0.054,0.05,0.13,0.0065
34,0.004,0.001,0.031,0.05,0.13,0.0065
35,0.004,0.001,0.04,0.05,0.13,0.0065
36,0.004,0.001,0.041,0.05,0.13,0.0065
37,0.004,0.001,0.039,0.05,0.13,0.0065
38,0.004,0.001,0.038,0.05,0.13,0.0065
39,0.004,0.001,0.054,0.05,0.13,0.0065
40,0.004,0.001,0.031,0.05,0.13,0.0065
41,0.004,0.001,0.04,0.05,0.13,0.0065
42,0.004,0.001,0.041,0.05,0.13,0.0065
43,0.004,0.001,0.039,0.05,0.13,0.0065
44,0.004,0.001,0.038,0.05,0.13,0.0065
45,0.004,0.001,0.054,0.05,0.13,0.0065
46,0.004,0.001,0.031,0.05,0.13,0.0065
47,0.004,0.001,0.04,0.05,0.13,0.0065
48,0.004,0.001,0.041,0.05,0.13,0.0065
49,0.004,0.001,0.039,0.05,0.13,0.0065
50,0.004,0.001,0.038,0.05,0.13,0.0065
51,0.004,0.001,0.044,0.05,0.13,0.0065
52,0.004,0.001,0.03,0.05,0.13,0.0065
53,0.004,0.001,0.0405,0.05,0.13,0.0065
54,0.004,0.001,0.0345,0.05,0.13,0.0065
55,0.004,0.001,0.0395,0.05,0.13,0.0065
56,0.004,0.001,0.034,0.05,0.13,0.0065
57,0.004,0.001,0.044,0.05,0.13,0.0065
58,0.004,0.001,0.03,0.05,0.13,0.0065
59,0.004,0.001,0.0405,0.05,0.13,0.0065
60,0.004,0.001,0.0345,0.05,0.13,0.0065
61,0.004,0.001,0.0395,0.05,0.13,0.0065
62,0.004,0.001,0.034,0.05,0.13,0.0065
63,0.004,0.001,0.044,0.05,0.13,0.0065
64,0.004,0.001,0.03,0.05,0.13,0.0065
65,0.004,0.001,0.0405,0.05,0.13,0.0065
66,0.004,0.001,0.0345,0.05,0.13,0.0065
67,0.004,0.001,0.0395,0.05,0.13,0.0065
68,0.004,0.001,0.034,0.05,0.13,0.0065
69,0.004,0.001,0.044,0.05,0.13,0.0065
70,0.004,0.001,0.03,0.05,0.13,0.0065
71,0.004,0.001,0.0405,0.05,0.13,0.0065
72,0.004,0.001,0.0345,0.05,0.13,0.0065
73,0.004,0.001,0.0395,0.05,0.13,0.0065
74,0.004,0.001,0.034,0.05,0.13,0.0065
75,0.004,0.001,0.044,0.05,0.13,0.0065
76,0.004,0.001,0.0325,0.05,0.13,0.0065
77,0.004,0.001,0.046,0.05,0.13,0.0065
78,0.004,0.001,0.045,0.05,0.13,0.0065
79,0.004,0.001,0.0415,0.05,0.13,0.0065
80,0.004,0.001,0.0335,0.05,0.13,0.0065
81,0.004,0.001,0.0445,0.05,0.13,0.0065
82,0.004,0.001,0.035,0.05,0.13,0.0065
83,0.004,0.001,0.046,0.05,0.13,0.0065
84,0.004,0.001,0.045,0.05,0.13,0.0065
85,0.004,0.001,0.0415,0.05,0.13,0.0065
86,0.004,0.001,0.0335,0.05,0.13,0.0065
87,0.004,0.001,0.0445,0.05,0.13,0.0065
88,0.004,0.001,0.035,0.05,0.13,0.0065
89,0.004,0.001,0.046,0.05,0.13,0.0065
90,0.004,0.001,0.045,0.05,0.13,0.0065
91,0.004,0.001,0.0415,0.05,0.13,0.0065
92,0.004,0.001,0.0335,0.05,0.13,0.0065
93,0.004,0.001,0.0445,0.05,0.13,0.0065
94,0.004,0.001,0.035,0.05,0.13,0.0065
95,0.004,0.001,0.046,0.05,0.13,0.0065
96,0.004,0.001,0.045,0.05,0.13,0.0065
97,0.004,0.001,0.0415,0.05,0.13,0.0065
98,0.004,0.001,0.0335,0.05,0.13,0.0065
99,0.004,0.001,0.0445,0.05,0.13,0.0065
100,0.004,0.001,0.035,0.05,0.13,0.0065


==> data/erlang_500/k3/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0010000000000000002,100,21_26_17_834161,0717,2000,3,NSFNet,100,0.05,98.0,0.13,99.23076923076923,1.0,-100.0,0.01,epsilon_greedy_bandit
0.004499999999999999,100,21_26_19_819036,0717,2000,3,NSFNet,100,0.05,91.0,0.13,96.53846153846153,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0055,100,21_26_49_250308,0717,2000,3,NSFNet,100,0.05,89.0,0.13,95.76923076923076,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0055,100,21_20_34_346340,0717,2000,3,NSFNet,100,0.05,89.0,0.13,95.76923076923076,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0115,100,21_26_49_250729,0717,2000,3,NSFNet,100,0.05,77.00000000000001,0.13,91.15384615384615,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0115,100,21_20_34_347909,0717,2000,3,NSFNet,100,0.05,77.00000000000001,0.13,91.15384615384615,1.0,-10.0,0.01,epsilon_greedy_bandit
0.015500000000000003,100,21_28_20_516448,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,10.0,-100.0,0.2,epsilon_greedy_bandit
0.015500000000000003,100,21_21_40_125780,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,1.0,-10.0,0.2,epsilon_greedy_bandit
0.015500000000000003,100,21_26_49_249503,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,1.0,-100.0,0.2,epsilon_greedy_bandit
0.018999999999999996,100,21_20_34_345199,0717,2000,3,NSFNet,100,0.05,62.000000000000014,0.13,85.38461538461539,1.0,-10.0,0.1,epsilon_greedy_bandit
0.018999999999999996,100,21_26_49_250396,0717,2000,3,NSFNet,100,0.05,62.000000000000014,0.13,85.38461538461539,10.0,-100.0,0.1,epsilon_greedy_bandit
0.019999999999999997,100,21_26_20_273121,0717,2000,3,NSFNet,100,0.05,60.00000000000001,0.13,84.61538461538463,1.0,-100.0,0.1,epsilon_greedy_bandit
0.020249999999999997,100,21_29_27_350998,0717,2000,3,NSFNet,100,0.05,59.50000000000001,0.13,84.42307692307693,100.0,-100.0,0.1,epsilon_greedy_bandit
0.020999999999999998,100,21_24_43_565172,0717,2000,3,NSFNet,100,0.05,58.00000000000001,0.13,83.84615384615385,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0235,100,21_19_56_629999,0717,2000,3,NSFNet,100,0.05,53.0,0.13,81.92307692307693,1.0,-1.0,0.2,epsilon_greedy_bandit
0.025,100,21_24_40_144808,0717,2000,3,NSFNet,100,0.05,50.0,0.13,80.76923076923077,10.0,-10.0,0.2,epsilon_greedy_bandit
0.025,100,21_29_57_782742,0717,2000,3,NSFNet,100,0.05,50.0,0.13,80.76923076923077,100.0,-100.0,0.2,epsilon_greedy_bandit
0.028750000000000005,100,21_19_54_592073,0717,2000,3,NSFNet,100,0.05,42.49999999999999,0.13,77.88461538461539,1.0,-1.0,0.1,epsilon_greedy_bandit
0.03200000000000001,100,21_20_34_346011,0717,2000,3,NSFNet,100,0.05,35.999999999999986,0.13,75.38461538461539,100.0,-1.0,0.2,epsilon_greedy_bandit
0.03475,100,21_19_56_878610,0717,2000,3,NSFNet,100,0.05,30.5,0.13,73.26923076923076,10.0,-1.0,0.1,epsilon_greedy_bandit
0.03475,100,21_25_45_962012,0717,2000,3,NSFNet,100,0.05,30.5,0.13,73.26923076923076,100.0,-10.0,0.1,epsilon_greedy_bandit
0.03949999999999999,100,21_26_17_835475,0717,2000,3,NSFNet,100,0.05,21.000000000000018,0.13,69.61538461538463,100.0,-10.0,0.2,epsilon_greedy_bandit
0.03949999999999999,100,21_20_22_804699,0717,2000,3,NSFNet,100,0.05,21.000000000000018,0.13,69.61538461538463,10.0,-1.0,0.2,epsilon_greedy_bandit
0.04159999999999999,100,21_20_34_345466,0717,2000,3,NSFNet,100,0.05,16.800000000000022,0.13,68.0,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0805,100,21_24_42_866299,0717,2000,3,NSFNet,100,0.05,-61.0,0.13,38.07692307692307,10.0,-10.0,0.01,epsilon_greedy_bandit
0.086,100,21_28_58_489657,0717,2000,3,NSFNet,100,0.05,-71.99999999999997,0.13,33.846153846153854,100.0,-100.0,0.01,epsilon_greedy_bandit
0.0905,100,21_20_11_326678,0717,2000,3,NSFNet,100,0.05,-80.99999999999999,0.13,30.384615384615387,1.0,-1.0,0.01,epsilon_greedy_bandit
0.09875,100,21_24_43_071693,0717,2000,3,NSFNet,100,0.05,-97.5,0.13,24.038461538461537,10.0,-10.0,0.06,epsilon_greedy_bandit
0.0995,100,21_29_24_991865,0717,2000,3,NSFNet,100,0.05,-99.0,0.13,23.46153846153846,100.0,-100.0,0.06,epsilon_greedy_bandit
0.11200000000000002,100,21_25_16_425293,0717,2000,3,NSFNet,100,0.05,-124.00000000000003,0.13,13.846153846153836,100.0,-10.0,0.01,epsilon_greedy_bandit
0.11300000000000002,100,21_19_57_568337,0717,2000,3,NSFNet,100,0.05,-126.00000000000003,0.13,13.076923076923066,10.0,-1.0,0.06,epsilon_greedy_bandit
0.11300000000000002,100,21_20_34_345908,0717,2000,3,NSFNet,100,0.05,-126.00000000000003,0.13,13.076923076923066,100.0,-1.0,0.06,epsilon_greedy_bandit
0.11300000000000002,100,21_25_47_424771,0717,2000,3,NSFNet,100,0.05,-126.00000000000003,0.13,13.076923076923066,100.0,-10.0,0.06,epsilon_greedy_bandit
0.11850000000000001,100,21_20_01_595120,0717,2000,3,NSFNet,100,0.05,-137.0,0.13,8.846153846153843,100.0,-1.0,0.01,epsilon_greedy_bandit
0.11850000000000001,100,21_19_56_629918,0717,2000,3,NSFNet,100,0.05,-137.0,0.13,8.846153846153843,10.0,-1.0,0.01,epsilon_greedy_bandit


==> data/erlang_500/k3/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.004000000000000001,100,20_34_18_593469,0717,2000,3,NSFNet,100,0.05,92.0,0.13,96.92307692307692,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.004000000000000001,100,20_33_12_993076,0717,2000,3,NSFNet,100,0.05,92.0,0.13,96.92307692307692,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0055,100,20_33_51_054596,0717,2000,3,NSFNet,100,0.05,89.0,0.13,95.76923076923076,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0055,100,20_33_25_698085,0717,2000,3,NSFNet,100,0.05,89.0,0.13,95.76923076923076,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.007000000000000001,100,20_35_19_955360,0717,2000,3,NSFNet,100,0.05,86.0,0.13,94.61538461538461,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.007000000000000001,100,20_36_32_224284,0717,2000,3,NSFNet,100,0.05,86.0,0.13,94.61538461538461,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.007000000000000001,100,20_26_51_287647,0717,2000,3,NSFNet,100,0.05,86.0,0.13,94.61538461538461,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.007000000000000001,100,20_28_32_950437,0717,2000,3,NSFNet,100,0.05,86.0,0.13,94.61538461538461,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0075000000000000015,100,20_36_32_224416,0717,2000,3,NSFNet,100,0.05,85.0,0.13,94.23076923076923,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0075000000000000015,100,20_28_32_950991,0717,2000,3,NSFNet,100,0.05,85.0,0.13,94.23076923076923,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.007550000000000001,100,20_33_25_698142,0717,2000,3,NSFNet,100,0.05,84.89999999999999,0.13,94.19230769230768,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.007550000000000001,100,20_33_12_993460,0717,2000,3,NSFNet,100,0.05,84.89999999999999,0.13,94.19230769230768,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.008500000000000002,100,20_26_49_678868,0717,2000,3,NSFNet,100,0.05,83.0,0.13,93.46153846153845,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.008500000000000002,100,20_28_32_950172,0717,2000,3,NSFNet,100,0.05,83.0,0.13,93.46153846153845,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.008500000000000002,100,20_35_19_955438,0717,2000,3,NSFNet,100,0.05,83.0,0.13,93.46153846153845,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.008500000000000002,100,20_34_52_758482,0717,2000,3,NSFNet,100,0.05,83.0,0.13,93.46153846153845,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.008500000000000002,100,20_35_19_955441,0717,2000,3,NSFNet,100,0.05,83.0,0.13,93.46153846153845,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.008500000000000002,100,20_34_53_310572,0717,2000,3,NSFNet,100,0.05,83.0,0.13,93.46153846153845,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.008999999999999998,100,20_28_32_949198,0717,2000,3,NSFNet,100,0.05,82.00000000000001,0.13,93.07692307692308,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.008999999999999998,100,20_36_32_224048,0717,2000,3,NSFNet,100,0.05,82.00000000000001,0.13,93.07692307692308,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.008999999999999998,100,20_28_32_949979,0717,2000,3,NSFNet,100,0.05,82.00000000000001,0.13,93.07692307692308,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.008999999999999998,100,20_36_32_224309,0717,2000,3,NSFNet,100,0.05,82.00000000000001,0.13,93.07692307692308,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.009049999999999999,100,20_35_26_956743,0717,2000,3,NSFNet,100,0.05,81.89999999999999,0.13,93.03846153846153,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.009499999999999998,100,20_33_25_698148,0717,2000,3,NSFNet,100,0.05,81.00000000000001,0.13,92.6923076923077,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.009499999999999998,100,20_33_12_993795,0717,2000,3,NSFNet,100,0.05,81.00000000000001,0.13,92.6923076923077,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.011,100,20_35_26_956757,0717,2000,3,NSFNet,100,0.05,78.00000000000001,0.13,91.53846153846155,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.012,100,20_33_25_698329,0717,2000,3,NSFNet,100,0.05,76.00000000000001,0.13,90.76923076923077,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.012,100,20_33_50_791448,0717,2000,3,NSFNet,100,0.05,76.00000000000001,0.13,90.76923076923077,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0124,100,20_35_19_955728,0717,2000,3,NSFNet,100,0.05,75.2,0.13,90.46153846153847,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0124,100,20_35_23_009802,0717,2000,3,NSFNet,100,0.05,75.2,0.13,90.46153846153847,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0124,100,20_26_49_678395,0717,2000,3,NSFNet,100,0.05,75.2,0.13,90.46153846153847,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0124,100,20_27_23_742342,0717,2000,3,NSFNet,100,0.05,75.2,0.13,90.46153846153847,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0125,100,20_28_32_951247,0717,2000,3,NSFNet,100,0.05,75.00000000000001,0.13,90.38461538461539,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0125,100,20_36_32_225071,0717,2000,3,NSFNet,100,0.05,75.00000000000001,0.13,90.38461538461539,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.014700000000000001,100,20_35_55_894237,0717,2000,3,NSFNet,100,0.05,70.6,0.13,88.6923076923077,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.014700000000000001,100,20_35_19_955376,0717,2000,3,NSFNet,100,0.05,70.6,0.13,88.6923076923077,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.014700000000000001,100,20_28_32_950942,0717,2000,3,NSFNet,100,0.05,70.6,0.13,88.6923076923077,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.014700000000000001,100,20_26_49_678139,0717,2000,3,NSFNet,100,0.05,70.6,0.13,88.6923076923077,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.015500000000000003,100,20_33_12_993330,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.015500000000000003,100,20_26_49_678824,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.015500000000000003,100,20_34_48_595536,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.015500000000000003,100,20_36_32_224015,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.015500000000000003,100,20_28_32_948314,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.015500000000000003,100,20_35_19_955535,0717,2000,3,NSFNet,100,0.05,69.0,0.13,88.07692307692308,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.016500000000000004,100,20_35_19_955338,0717,2000,3,NSFNet,100,0.05,67.0,0.13,87.3076923076923,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.016500000000000004,100,20_35_23_204817,0717,2000,3,NSFNet,100,0.05,67.0,0.13,87.3076923076923,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.016500000000000004,100,20_26_48_677548,0717,2000,3,NSFNet,100,0.05,67.0,0.13,87.3076923076923,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.016500000000000004,100,20_26_49_677974,0717,2000,3,NSFNet,100,0.05,67.0,0.13,87.3076923076923,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.017500000000000005,100,20_28_32_951249,0717,2000,3,NSFNet,100,0.05,65.0,0.13,86.53846153846155,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.017500000000000005,100,20_36_32_225376,0717,2000,3,NSFNet,100,0.05,65.0,0.13,86.53846153846155,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0182,100,20_28_32_951087,0717,2000,3,NSFNet,100,0.05,63.6,0.13,86.00000000000001,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0182,100,20_36_32_224230,0717,2000,3,NSFNet,100,0.05,63.6,0.13,86.00000000000001,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06685,100,20_28_57_106000,0717,2000,3,NSFNet,100,0.05,-33.70000000000001,0.13,48.57692307692307,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.06685,100,20_37_31_239886,0717,2000,3,NSFNet,100,0.05,-33.70000000000001,0.13,48.57692307692307,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.06685,100,20_17_57_124027,0717,2000,3,NSFNet,100,0.05,-33.70000000000001,0.13,48.57692307692307,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.06685,100,20_30_36_689396,0717,2000,3,NSFNet,100,0.05,-33.70000000000001,0.13,48.57692307692307,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.06685,100,20_17_57_124029,0717,2000,3,NSFNet,100,0.05,-33.70000000000001,0.13,48.57692307692307,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.06685,100,20_37_02_393677,0717,2000,3,NSFNet,100,0.05,-33.70000000000001,0.13,48.57692307692307,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.06695,100,20_36_59_812711,0717,2000,3,NSFNet,100,0.05,-33.899999999999984,0.13,48.50000000000001,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.06695,100,20_17_59_789427,0717,2000,3,NSFNet,100,0.05,-33.899999999999984,0.13,48.50000000000001,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.06695,100,20_30_33_677636,0717,2000,3,NSFNet,100,0.05,-33.899999999999984,0.13,48.50000000000001,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.06695,100,20_36_56_523686,0717,2000,3,NSFNet,100,0.05,-33.899999999999984,0.13,48.50000000000001,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.06695,100,20_29_00_982949,0717,2000,3,NSFNet,100,0.05,-33.899999999999984,0.13,48.50000000000001,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.06695,100,20_17_57_124016,0717,2000,3,NSFNet,100,0.05,-33.899999999999984,0.13,48.50000000000001,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07425,100,20_20_57_656930,0717,2000,3,NSFNet,100,0.05,-48.499999999999986,0.13,42.88461538461539,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.07425,100,20_31_05_077632,0717,2000,3,NSFNet,100,0.05,-48.499999999999986,0.13,42.88461538461539,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.07425,100,20_38_35_687608,0717,2000,3,NSFNet,100,0.05,-48.499999999999986,0.13,42.88461538461539,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.07925,100,20_17_57_124018,0717,2000,3,NSFNet,100,0.05,-58.5,0.13,39.03846153846154,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07925,100,20_37_02_393326,0717,2000,3,NSFNet,100,0.05,-58.5,0.13,39.03846153846154,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07925,100,20_28_57_105703,0717,2000,3,NSFNet,100,0.05,-58.5,0.13,39.03846153846154,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07925,100,20_17_57_124019,0717,2000,3,NSFNet,100,0.05,-58.5,0.13,39.03846153846154,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07925,100,20_37_31_240196,0717,2000,3,NSFNet,100,0.05,-58.5,0.13,39.03846153846154,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07925,100,20_30_36_688071,0717,2000,3,NSFNet,100,0.05,-58.5,0.13,39.03846153846154,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.08164999999999999,100,20_19_02_419646,0717,2000,3,NSFNet,100,0.05,-63.29999999999997,0.13,37.1923076923077,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08164999999999999,100,20_31_04_311445,0717,2000,3,NSFNet,100,0.05,-63.29999999999997,0.13,37.1923076923077,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08164999999999999,100,20_38_34_303172,0717,2000,3,NSFNet,100,0.05,-63.29999999999997,0.13,37.1923076923077,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08235,100,20_36_59_774019,0717,2000,3,NSFNet,100,0.05,-64.7,0.13,36.65384615384615,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.08235,100,20_17_57_124030,0717,2000,3,NSFNet,100,0.05,-64.7,0.13,36.65384615384615,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.08235,100,20_36_56_524615,0717,2000,3,NSFNet,100,0.05,-64.7,0.13,36.65384615384615,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.08235,100,20_18_01_280719,0717,2000,3,NSFNet,100,0.05,-64.7,0.13,36.65384615384615,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.08235,100,20_28_33_591796,0717,2000,3,NSFNet,100,0.05,-64.7,0.13,36.65384615384615,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.08235,100,20_29_57_504298,0717,2000,3,NSFNet,100,0.05,-64.7,0.13,36.65384615384615,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.08270000000000001,100,20_31_05_077524,0717,2000,3,NSFNet,100,0.05,-65.40000000000002,0.13,36.38461538461538,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08270000000000001,100,20_18_18_577838,0717,2000,3,NSFNet,100,0.05,-65.40000000000002,0.13,36.38461538461538,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08270000000000001,100,20_37_58_836042,0717,2000,3,NSFNet,100,0.05,-65.40000000000002,0.13,36.38461538461538,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.08304999999999998,100,20_17_57_124020,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.08304999999999998,100,20_15_43_573370,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.08304999999999998,100,20_17_48_553351,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.08304999999999998,100,20_17_57_124035,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.08304999999999998,100,20_36_32_224873,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.08304999999999998,100,20_37_00_387305,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.08304999999999998,100,20_28_57_105966,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.08304999999999998,100,20_28_57_105824,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.08304999999999998,100,20_28_32_952057,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.08304999999999998,100,20_28_32_951215,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.08304999999999998,100,20_36_56_524489,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.08304999999999998,100,20_37_02_393341,0717,2000,3,NSFNet,100,0.05,-66.09999999999997,0.13,36.11538461538463,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0855,100,20_30_32_761600,0717,2000,3,NSFNet,100,0.05,-71.00000000000001,0.13,34.230769230769226,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0855,100,20_17_59_789715,0717,2000,3,NSFNet,100,0.05,-71.00000000000001,0.13,34.230769230769226,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0855,100,20_37_27_407832,0717,2000,3,NSFNet,100,0.05,-71.00000000000001,0.13,34.230769230769226,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08839999999999999,100,20_38_00_914430,0717,2000,3,NSFNet,100,0.05,-76.79999999999998,0.13,32.00000000000001,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.08839999999999999,100,20_31_07_577548,0717,2000,3,NSFNet,100,0.05,-76.79999999999998,0.13,32.00000000000001,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.08839999999999999,100,20_17_58_335138,0717,2000,3,NSFNet,100,0.05,-76.79999999999998,0.13,32.00000000000001,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.09,100,20_18_00_777143,0717,2000,3,NSFNet,100,0.05,-79.99999999999999,0.13,30.769230769230777,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.09,100,20_38_00_723540,0717,2000,3,NSFNet,100,0.05,-79.99999999999999,0.13,30.769230769230777,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.09,100,20_31_07_618115,0717,2000,3,NSFNet,100,0.05,-79.99999999999999,0.13,30.769230769230777,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.10725,100,20_26_49_678607,0717,2000,3,NSFNet,100,0.05,-114.49999999999999,0.13,17.500000000000004,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.11005000000000001,100,20_24_09_978802,0717,2000,3,NSFNet,100,0.05,-120.10000000000001,0.13,15.346153846153843,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.11005000000000001,100,20_22_31_307162,0717,2000,3,NSFNet,100,0.05,-120.10000000000001,0.13,15.346153846153843,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.11005000000000001,100,20_31_45_326718,0717,2000,3,NSFNet,100,0.05,-120.10000000000001,0.13,15.346153846153843,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.11005000000000001,100,20_32_15_888649,0717,2000,3,NSFNet,100,0.05,-120.10000000000001,0.13,15.346153846153843,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.11005000000000001,100,20_22_31_307108,0717,2000,3,NSFNet,100,0.05,-120.10000000000001,0.13,15.346153846153843,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.11295,100,20_32_44_450491,0717,2000,3,NSFNet,100,0.05,-125.89999999999996,0.13,13.115384615384624,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.11295,100,20_23_52_801028,0717,2000,3,NSFNet,100,0.05,-125.89999999999996,0.13,13.115384615384624,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.11595,100,20_26_49_678180,0717,2000,3,NSFNet,100,0.05,-131.89999999999998,0.13,10.807692307692312,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.12450000000000001,100,20_23_52_801343,0717,2000,3,NSFNet,100,0.05,-149.00000000000003,0.13,4.230769230769224,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.12450000000000001,100,20_32_15_888881,0717,2000,3,NSFNet,100,0.05,-149.00000000000003,0.13,4.230769230769224,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.12450000000000001,100,20_31_05_077611,0717,2000,3,NSFNet,100,0.05,-149.00000000000003,0.13,4.230769230769224,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.12450000000000001,100,20_21_59_084522,0717,2000,3,NSFNet,100,0.05,-149.00000000000003,0.13,4.230769230769224,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.12450000000000001,100,20_22_31_307146,0717,2000,3,NSFNet,100,0.05,-149.00000000000003,0.13,4.230769230769224,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.12450000000000001,100,20_23_52_800976,0717,2000,3,NSFNet,100,0.05,-149.00000000000003,0.13,4.230769230769224,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.12484999999999999,100,20_32_44_502423,0717,2000,3,NSFNet,100,0.05,-149.69999999999996,0.13,3.961538461538473,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.12484999999999999,100,20_23_17_090827,0717,2000,3,NSFNet,100,0.05,-149.69999999999996,0.13,3.961538461538473,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1257,100,20_22_31_307119,0717,2000,3,NSFNet,100,0.05,-151.4,0.13,3.3076923076923057,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.1257,100,20_22_31_255782,0717,2000,3,NSFNet,100,0.05,-151.4,0.13,3.3076923076923057,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.1257,100,20_31_05_078343,0717,2000,3,NSFNet,100,0.05,-151.4,0.13,3.3076923076923057,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.1257,100,20_32_15_889004,0717,2000,3,NSFNet,100,0.05,-151.4,0.13,3.3076923076923057,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.12589999999999998,100,20_23_52_800859,0717,2000,3,NSFNet,100,0.05,-151.79999999999995,0.13,3.1538461538461697,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.1265,100,20_23_52_800867,0717,2000,3,NSFNet,100,0.05,-152.99999999999997,0.13,2.6923076923076947,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1265,100,20_26_26_121041,0717,2000,3,NSFNet,100,0.05,-152.99999999999997,0.13,2.6923076923076947,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.127,100,20_22_32_357561,0717,2000,3,NSFNet,100,0.05,-153.99999999999997,0.13,2.3076923076923097,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.127,100,20_31_42_334258,0717,2000,3,NSFNet,100,0.05,-153.99999999999997,0.13,2.3076923076923097,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.127,100,20_22_31_307161,0717,2000,3,NSFNet,100,0.05,-153.99999999999997,0.13,2.3076923076923097,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.127,100,20_32_15_888597,0717,2000,3,NSFNet,100,0.05,-153.99999999999997,0.13,2.3076923076923097,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.12735000000000002,100,20_32_44_450392,0717,2000,3,NSFNet,100,0.05,-154.70000000000002,0.13,2.0384615384615277,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1275,100,20_32_15_888738,0717,2000,3,NSFNet,100,0.05,-154.99999999999997,0.13,1.9230769230769247,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.1275,100,20_31_05_077465,0717,2000,3,NSFNet,100,0.05,-154.99999999999997,0.13,1.9230769230769247,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.1275,100,20_22_31_307419,0717,2000,3,NSFNet,100,0.05,-154.99999999999997,0.13,1.9230769230769247,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.1275,100,20_23_52_801270,0717,2000,3,NSFNet,100,0.05,-154.99999999999997,0.13,1.9230769230769247,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.1275,100,20_22_30_844721,0717,2000,3,NSFNet,100,0.05,-154.99999999999997,0.13,1.9230769230769247,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.1278,100,20_31_05_077701,0717,2000,3,NSFNet,100,0.05,-155.6,0.13,1.692307692307698,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1278,100,20_22_31_307486,0717,2000,3,NSFNet,100,0.05,-155.6,0.13,1.692307692307698,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1278,100,20_32_15_888832,0717,2000,3,NSFNet,100,0.05,-155.6,0.13,1.692307692307698,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1278,100,20_22_31_307124,0717,2000,3,NSFNet,100,0.05,-155.6,0.13,1.692307692307698,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.12800000000000003,100,20_23_52_801235,0717,2000,3,NSFNet,100,0.05,-156.00000000000006,0.13,1.5384615384615183,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.12800000000000003,100,20_23_52_801061,0717,2000,3,NSFNet,100,0.05,-156.00000000000006,0.13,1.5384615384615183,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1305,100,20_26_49_678491,0717,2000,3,NSFNet,100,0.05,-161.0,0.13,-0.3846153846153849,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.14549999999999996,100,20_23_05_492746,0717,2000,3,NSFNet,100,0.05,-190.99999999999991,0.13,-11.92307692307689,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.14549999999999996,100,20_32_15_888737,0717,2000,3,NSFNet,100,0.05,-190.99999999999991,0.13,-11.92307692307689,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.1472,100,20_26_50_420870,0717,2000,3,NSFNet,100,0.05,-194.39999999999998,0.13,-13.230769230769223,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.14999999999999997,100,20_32_15_890790,0717,2000,3,NSFNet,100,0.05,-199.99999999999991,0.13,-15.384615384615355,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.14999999999999997,100,20_22_33_238420,0717,2000,3,NSFNet,100,0.05,-199.99999999999991,0.13,-15.384615384615355,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.15050000000000002,100,20_26_49_291929,0717,2000,3,NSFNet,100,0.05,-201.00000000000003,0.13,-15.769230769230782,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.15119999999999997,100,20_22_40_870436,0717,2000,3,NSFNet,100,0.05,-202.39999999999992,0.13,-16.307692307692285,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.15119999999999997,100,20_32_15_889027,0717,2000,3,NSFNet,100,0.05,-202.39999999999992,0.13,-16.307692307692285,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.153,100,20_26_22_346841,0717,2000,3,NSFNet,100,0.05,-205.99999999999997,0.13,-17.692307692307686,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning


==> data/erlang_500/k3/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.04,100,21_21_35_871344,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,1.0,-10.0,0.2,ucb_bandit
0.04,100,21_20_34_345771,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,1.0,-10.0,0.1,ucb_bandit
0.04,100,21_19_56_711768,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,10.0,-1.0,0.1,ucb_bandit
0.04,100,21_19_56_411640,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,10.0,-1.0,0.2,ucb_bandit
0.04,100,21_20_34_345878,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,1.0,-10.0,0.01,ucb_bandit
0.04,100,21_20_34_345704,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,1.0,-10.0,0.06,ucb_bandit
0.04,100,21_19_56_933416,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,10.0,-1.0,0.06,ucb_bandit
0.04,100,21_19_56_630024,0717,2000,3,NSFNet,100,0.05,20.000000000000004,0.13,69.23076923076923,10.0,-1.0,0.01,ucb_bandit
0.040499999999999994,100,21_28_50_047456,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-100.0,0.06,ucb_bandit
0.040499999999999994,100,21_26_49_251180,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,1.0,-100.0,0.2,ucb_bandit
0.040499999999999994,100,21_26_18_807942,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,1.0,-100.0,0.1,ucb_bandit
0.040499999999999994,100,21_24_44_722326,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-10.0,0.2,ucb_bandit
0.040499999999999994,100,21_24_44_419200,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-10.0,0.1,ucb_bandit
0.040499999999999994,100,21_20_34_345972,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-1.0,0.1,ucb_bandit
0.040499999999999994,100,21_20_34_345938,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-1.0,0.2,ucb_bandit
0.040499999999999994,100,21_26_49_249471,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-100.0,0.1,ucb_bandit
0.040499999999999994,100,21_26_59_341781,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-100.0,0.2,ucb_bandit
0.040499999999999994,100,21_29_27_247054,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-100.0,0.1,ucb_bandit
0.040499999999999994,100,21_26_17_834306,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,1.0,-100.0,0.01,ucb_bandit
0.040499999999999994,100,21_25_53_243051,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-10.0,0.1,ucb_bandit
0.040499999999999994,100,21_25_49_055218,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-10.0,0.2,ucb_bandit
0.040499999999999994,100,21_24_42_119052,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-10.0,0.06,ucb_bandit
0.040499999999999994,100,21_24_09_879859,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-10.0,0.01,ucb_bandit
0.040499999999999994,100,21_20_34_345316,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-1.0,0.06,ucb_bandit
0.040499999999999994,100,21_19_52_811975,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-1.0,0.01,ucb_bandit
0.040499999999999994,100,21_29_59_120517,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-100.0,0.2,ucb_bandit
0.040499999999999994,100,21_26_17_834884,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,1.0,-100.0,0.06,ucb_bandit
0.040499999999999994,100,21_26_49_250893,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-100.0,0.06,ucb_bandit
0.040499999999999994,100,21_28_58_489718,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-100.0,0.01,ucb_bandit
0.040499999999999994,100,21_26_49_250771,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,10.0,-100.0,0.01,ucb_bandit
0.040499999999999994,100,21_25_16_426215,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-10.0,0.01,ucb_bandit
0.040499999999999994,100,21_25_16_072541,0717,2000,3,NSFNet,100,0.05,19.000000000000018,0.13,68.84615384615385,100.0,-10.0,0.06,ucb_bandit
0.17785,100,21_19_56_630474,0717,2000,3,NSFNet,100,0.05,-255.70000000000005,0.13,-36.80769230769231,1.0,-1.0,0.2,ucb_bandit
0.17785,100,21_18_03_403525,0717,2000,3,NSFNet,100,0.05,-255.70000000000005,0.13,-36.80769230769231,1.0,-1.0,0.01,ucb_bandit
0.18065,100,21_20_11_326691,0717,2000,3,NSFNet,100,0.05,-261.29999999999995,0.13,-38.96153846153846,1.0,-1.0,0.06,ucb_bandit
0.18065,100,21_20_11_326697,0717,2000,3,NSFNet,100,0.05,-261.29999999999995,0.13,-38.96153846153846,1.0,-1.0,0.1,ucb_bandit


==> data/erlang_750/k3/NSFNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.189,0.118,0.1345,1,0.08,0.182
0.053,0.093,0.095,2,0.08,0.182
0.0575,0.087,0.077,3,0.08,0.182
0.049,0.07,0.0785,4,0.08,0.182
0.051,0.071,0.072,5,0.08,0.182
0.054,0.067,0.07,6,0.08,0.182
0.049,0.067,0.0675,7,0.08,0.182
0.0505,0.067,0.0595,8,0.08,0.182
0.0575,0.0665,0.061,9,0.08,0.182
0.049,0.052,0.0645,10,0.08,0.182
0.051,0.045,0.056,11,0.08,0.182
0.054,0.045,0.061,12,0.08,0.182
0.049,0.045,0.064,13,0.08,0.182
0.0505,0.052,0.064,14,0.08,0.182
0.0575,0.045,0.063,15,0.08,0.182
0.049,0.052,0.0705,16,0.08,0.182
0.051,0.0465,0.068,17,0.08,0.182
0.054,0.0465,0.0635,18,0.08,0.182
0.049,0.0465,0.07,19,0.08,0.182
0.0505,0.0465,0.07,20,0.08,0.182
0.0575,0.0465,0.062,21,0.08,0.182
0.049,0.0465,0.07,22,0.08,0.182
0.051,0.0465,0.07,23,0.08,0.182
0.054,0.0465,0.0635,24,0.08,0.182
0.049,0.0495,0.067,25,0.08,0.182
0.0505,0.0465,0.0685,26,0.08,0.182
0.0575,0.0465,0.069,27,0.08,0.182
0.049,0.0465,0.064,28,0.08,0.182
0.051,0.0465,0.0685,29,0.08,0.182
0.054,0.0465,0.069,30,0.08,0.182
0.049,0.0495,0.0625,31,0.08,0.182
0.0505,0.0465,0.0685,32,0.08,0.182
0.0575,0.0465,0.069,33,0.08,0.182
0.049,0.0465,0.064,34,0.08,0.182
0.051,0.0465,0.0685,35,0.08,0.182
0.054,0.0465,0.069,36,0.08,0.182
0.049,0.0465,0.0625,37,0.08,0.182
0.0505,0.0465,0.0685,38,0.08,0.182
0.0575,0.046,0.069,39,0.08,0.182
0.049,0.0445,0.067,40,0.08,0.182
0.051,0.0445,0.0665,41,0.08,0.182
0.054,0.0445,0.069,42,0.08,0.182
0.049,0.0445,0.067,43,0.08,0.182
0.0505,0.0445,0.0615,44,0.08,0.182
0.0575,0.0445,0.069,45,0.08,0.182
0.049,0.0445,0.067,46,0.08,0.182
0.051,0.0445,0.0665,47,0.08,0.182
0.054,0.0445,0.069,48,0.08,0.182
0.049,0.0445,0.067,49,0.08,0.182
0.0505,0.0445,0.0615,50,0.08,0.182
0.0575,0.0445,0.069,51,0.08,0.182
0.049,0.0445,0.067,52,0.08,0.182
0.051,0.0445,0.0685,53,0.08,0.182
0.054,0.0445,0.065,54,0.08,0.182
0.049,0.0445,0.067,55,0.08,0.182
0.0505,0.0445,0.0685,56,0.08,0.182
0.0575,0.0445,0.065,57,0.08,0.182
0.049,0.0505,0.067,58,0.08,0.182
0.051,0.0505,0.0685,59,0.08,0.182
0.054,0.0505,0.069,60,0.08,0.182
0.049,0.0505,0.064,61,0.08,0.182
0.0505,0.0505,0.0685,62,0.08,0.182
0.0575,0.0505,0.069,63,0.08,0.182
0.049,0.0505,0.0625,64,0.08,0.182
0.051,0.0505,0.0685,65,0.08,0.182
0.054,0.0505,0.069,66,0.08,0.182
0.049,0.0505,0.064,67,0.08,0.182
0.0505,0.0505,0.04,68,0.08,0.182
0.0575,0.0505,0.044,69,0.08,0.182
0.049,0.0505,0.0365,70,0.08,0.182
0.051,0.0505,0.0365,71,0.08,0.182
0.054,0.0505,0.0365,72,0.08,0.182
0.049,0.0505,0.0365,73,0.08,0.182
0.0505,0.0505,0.0365,74,0.08,0.182
0.0575,0.0505,0.0365,75,0.08,0.182
0.049,0.0505,0.0365,76,0.08,0.182
0.051,0.0505,0.0365,77,0.08,0.182
0.054,0.0505,0.0365,78,0.08,0.182
0.049,0.0505,0.0365,79,0.08,0.182
0.0505,0.0505,0.0365,80,0.08,0.182
0.0575,0.0505,0.033,81,0.08,0.182
0.049,0.0505,0.033,82,0.08,0.182
0.051,0.0505,0.033,83,0.08,0.182
0.054,0.0505,0.033,84,0.08,0.182
0.049,0.0505,0.033,85,0.08,0.182
0.0505,0.0505,0.033,86,0.08,0.182
0.0575,0.0505,0.033,87,0.08,0.182
0.049,0.0505,0.033,88,0.08,0.182
0.051,0.0505,0.033,89,0.08,0.182
0.054,0.0505,0.033,90,0.08,0.182
0.049,0.0505,0.033,91,0.08,0.182
0.0505,0.0505,0.033,92,0.08,0.182
0.0575,0.0505,0.033,93,0.08,0.182
0.049,0.0505,0.033,94,0.08,0.182
0.051,0.0505,0.033,95,0.08,0.182
0.054,0.0505,0.033,96,0.08,0.182
0.049,0.0505,0.033,97,0.08,0.182
0.0505,0.0505,0.033,98,0.08,0.182
0.0575,0.0505,0.033,99,0.08,0.182
0.049,0.0505,0.033,100,0.08,0.182


==> data/erlang_750/k3/NSFNet/best_performing_v2.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf,ffll
0.189,0.118,0.1345,1,0.08,0.182,0.039
0.053,0.093,0.095,2,0.08,0.182,0.039
0.0575,0.087,0.077,3,0.08,0.182,0.039
0.049,0.07,0.0785,4,0.08,0.182,0.039
0.051,0.071,0.072,5,0.08,0.182,0.039
0.054,0.067,0.07,6,0.08,0.182,0.039
0.049,0.067,0.0675,7,0.08,0.182,0.039
0.0505,0.067,0.0595,8,0.08,0.182,0.039
0.0575,0.0665,0.061,9,0.08,0.182,0.039
0.049,0.052,0.0645,10,0.08,0.182,0.039
0.051,0.045,0.056,11,0.08,0.182,0.039
0.054,0.045,0.061,12,0.08,0.182,0.039
0.049,0.045,0.064,13,0.08,0.182,0.039
0.0505,0.052,0.064,14,0.08,0.182,0.039
0.0575,0.045,0.063,15,0.08,0.182,0.039
0.049,0.052,0.0705,16,0.08,0.182,0.039
0.051,0.0465,0.068,17,0.08,0.182,0.039
0.054,0.0465,0.0635,18,0.08,0.182,0.039
0.049,0.0465,0.07,19,0.08,0.182,0.039
0.0505,0.0465,0.07,20,0.08,0.182,0.039
0.0575,0.0465,0.062,21,0.08,0.182,0.039
0.049,0.0465,0.07,22,0.08,0.182,0.039
0.051,0.0465,0.07,23,0.08,0.182,0.039
0.054,0.0465,0.0635,24,0.08,0.182,0.039
0.049,0.0495,0.067,25,0.08,0.182,0.039
0.0505,0.0465,0.0685,26,0.08,0.182,0.039
0.0575,0.0465,0.069,27,0.08,0.182,0.039
0.049,0.0465,0.064,28,0.08,0.182,0.039
0.051,0.0465,0.0685,29,0.08,0.182,0.039
0.054,0.0465,0.069,30,0.08,0.182,0.039
0.049,0.0495,0.0625,31,0.08,0.182,0.039
0.0505,0.0465,0.0685,32,0.08,0.182,0.039
0.0575,0.0465,0.069,33,0.08,0.182,0.039
0.049,0.0465,0.064,34,0.08,0.182,0.039
0.051,0.0465,0.0685,35,0.08,0.182,0.039
0.054,0.0465,0.069,36,0.08,0.182,0.039
0.049,0.0465,0.0625,37,0.08,0.182,0.039
0.0505,0.0465,0.0685,38,0.08,0.182,0.039
0.0575,0.046,0.069,39,0.08,0.182,0.039
0.049,0.0445,0.067,40,0.08,0.182,0.039
0.051,0.0445,0.0665,41,0.08,0.182,0.039
0.054,0.0445,0.069,42,0.08,0.182,0.039
0.049,0.0445,0.067,43,0.08,0.182,0.039
0.0505,0.0445,0.0615,44,0.08,0.182,0.039
0.0575,0.0445,0.069,45,0.08,0.182,0.039
0.049,0.0445,0.067,46,0.08,0.182,0.039
0.051,0.0445,0.0665,47,0.08,0.182,0.039
0.054,0.0445,0.069,48,0.08,0.182,0.039
0.049,0.0445,0.067,49,0.08,0.182,0.039
0.0505,0.0445,0.0615,50,0.08,0.182,0.039
0.0575,0.0445,0.069,51,0.08,0.182,0.039
0.049,0.0445,0.067,52,0.08,0.182,0.039
0.051,0.0445,0.0685,53,0.08,0.182,0.039
0.054,0.0445,0.065,54,0.08,0.182,0.039
0.049,0.0445,0.067,55,0.08,0.182,0.039
0.0505,0.0445,0.0685,56,0.08,0.182,0.039
0.0575,0.0445,0.065,57,0.08,0.182,0.039
0.049,0.0505,0.067,58,0.08,0.182,0.039
0.051,0.0505,0.0685,59,0.08,0.182,0.039
0.054,0.0505,0.069,60,0.08,0.182,0.039
0.049,0.0505,0.064,61,0.08,0.182,0.039
0.0505,0.0505,0.0685,62,0.08,0.182,0.039
0.0575,0.0505,0.069,63,0.08,0.182,0.039
0.049,0.0505,0.0625,64,0.08,0.182,0.039
0.051,0.0505,0.0685,65,0.08,0.182,0.039
0.054,0.0505,0.069,66,0.08,0.182,0.039
0.049,0.0505,0.064,67,0.08,0.182,0.039
0.0505,0.0505,0.04,68,0.08,0.182,0.039
0.0575,0.0505,0.044,69,0.08,0.182,0.039
0.049,0.0505,0.0365,70,0.08,0.182,0.039
0.051,0.0505,0.0365,71,0.08,0.182,0.039
0.054,0.0505,0.0365,72,0.08,0.182,0.039
0.049,0.0505,0.0365,73,0.08,0.182,0.039
0.0505,0.0505,0.0365,74,0.08,0.182,0.039
0.0575,0.0505,0.0365,75,0.08,0.182,0.039
0.049,0.0505,0.0365,76,0.08,0.182,0.039
0.051,0.0505,0.0365,77,0.08,0.182,0.039
0.054,0.0505,0.0365,78,0.08,0.182,0.039
0.049,0.0505,0.0365,79,0.08,0.182,0.039
0.0505,0.0505,0.0365,80,0.08,0.182,0.039
0.0575,0.0505,0.033,81,0.08,0.182,0.039
0.049,0.0505,0.033,82,0.08,0.182,0.039
0.051,0.0505,0.033,83,0.08,0.182,0.039
0.054,0.0505,0.033,84,0.08,0.182,0.039
0.049,0.0505,0.033,85,0.08,0.182,0.039
0.0505,0.0505,0.033,86,0.08,0.182,0.039
0.0575,0.0505,0.033,87,0.08,0.182,0.039
0.049,0.0505,0.033,88,0.08,0.182,0.039
0.051,0.0505,0.033,89,0.08,0.182,0.039
0.054,0.0505,0.033,90,0.08,0.182,0.039
0.049,0.0505,0.033,91,0.08,0.182,0.039
0.0505,0.0505,0.033,92,0.08,0.182,0.039
0.0575,0.0505,0.033,93,0.08,0.182,0.039
0.049,0.0505,0.033,94,0.08,0.182,0.039
0.051,0.0505,0.033,95,0.08,0.182,0.039
0.054,0.0505,0.033,96,0.08,0.182,0.039
0.049,0.0505,0.033,97,0.08,0.182,0.039
0.0505,0.0505,0.033,98,0.08,0.182,0.039
0.0575,0.0505,0.033,99,0.08,0.182,0.039
0.049,0.0505,0.033,100,0.08,0.182,0.039


==> data/erlang_750/k3/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0505,100,23_13_16_155977,0701,2000,3,NSFNet,150,0.08,36.875,0.182,72.25274725274727,10.0,-100.0,0.06,epsilon_greedy_bandit
0.054849999999999996,100,23_07_10_738438,0701,2000,3,NSFNet,150,0.08,31.437500000000007,0.182,69.86263736263736,1.0,-10.0,0.1,epsilon_greedy_bandit
0.05775,100,23_14_47_764113,0701,2000,3,NSFNet,150,0.08,27.812499999999996,0.182,68.26923076923077,100.0,-100.0,0.1,epsilon_greedy_bandit
0.05850000000000001,100,22_59_04_618496,0701,2000,3,NSFNet,150,0.08,26.87499999999999,0.182,67.85714285714285,0.0,-1.0,0.06,epsilon_greedy_bandit
0.05850000000000001,100,23_11_04_285985,0701,2000,3,NSFNet,150,0.08,26.87499999999999,0.182,67.85714285714285,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0593,100,23_14_15_249675,0701,2000,3,NSFNet,150,0.08,25.875000000000004,0.182,67.41758241758242,10.0,-100.0,0.1,epsilon_greedy_bandit
0.06200000000000001,100,23_07_25_527582,0701,2000,3,NSFNet,150,0.08,22.499999999999982,0.182,65.93406593406593,1.0,-10.0,0.06,epsilon_greedy_bandit
0.06285,100,23_00_10_857381,0701,2000,3,NSFNet,150,0.08,21.4375,0.182,65.46703296703296,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0635,100,23_06_09_331430,0701,2000,3,NSFNet,150,0.08,20.625,0.182,65.10989010989012,0.0,-10.0,0.2,epsilon_greedy_bandit
0.06400000000000002,100,23_12_16_464688,0701,2000,3,NSFNet,150,0.08,19.999999999999982,0.182,64.83516483516483,1.0,-100.0,0.1,epsilon_greedy_bandit
0.06400000000000002,100,23_08_15_512193,0701,2000,3,NSFNet,150,0.08,19.999999999999982,0.182,64.83516483516483,10.0,-10.0,0.1,epsilon_greedy_bandit
0.06425,100,23_10_44_655818,0701,2000,3,NSFNet,150,0.08,19.6875,0.182,64.6978021978022,0.0,-100.0,0.2,epsilon_greedy_bandit
0.06600000000000002,100,22_59_36_094016,0701,2000,3,NSFNet,150,0.08,17.49999999999998,0.182,63.73626373626372,0.0,-1.0,0.1,epsilon_greedy_bandit
0.06600000000000002,100,23_05_40_312286,0701,2000,3,NSFNet,150,0.08,17.49999999999998,0.182,63.73626373626372,0.0,-10.0,0.1,epsilon_greedy_bandit
0.06600000000000002,100,23_10_46_145786,0701,2000,3,NSFNet,150,0.08,17.49999999999998,0.182,63.73626373626372,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0665,100,23_04_12_967404,0701,2000,3,NSFNet,150,0.08,16.875,0.182,63.46153846153846,0.0,-10.0,0.06,epsilon_greedy_bandit
0.06699999999999999,100,23_09_42_654327,0701,2000,3,NSFNet,150,0.08,16.250000000000014,0.182,63.1868131868132,0.0,-100.0,0.01,epsilon_greedy_bandit
0.06699999999999999,100,22_58_34_361172,0701,2000,3,NSFNet,150,0.08,16.250000000000014,0.182,63.1868131868132,0.0,-1.0,0.01,epsilon_greedy_bandit
0.06699999999999999,100,23_04_45_992008,0701,2000,3,NSFNet,150,0.08,16.250000000000014,0.182,63.1868131868132,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0678,100,23_00_54_973041,0701,2000,3,NSFNet,150,0.08,15.250000000000002,0.182,62.747252747252745,1.0,-1.0,0.1,epsilon_greedy_bandit
0.06795000000000002,100,23_14_42_754337,0701,2000,3,NSFNet,150,0.08,15.06249999999997,0.182,62.664835164835154,10.0,-100.0,0.2,epsilon_greedy_bandit
0.07000000000000002,100,23_12_46_525280,0701,2000,3,NSFNet,150,0.08,12.499999999999977,0.182,61.53846153846153,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0702,100,23_12_15_506225,0701,2000,3,NSFNet,150,0.08,12.250000000000004,0.182,61.42857142857143,1.0,-100.0,0.2,epsilon_greedy_bandit
0.07105,100,23_08_08_474656,0701,2000,3,NSFNet,150,0.08,11.187499999999998,0.182,60.96153846153845,1.0,-10.0,0.2,epsilon_greedy_bandit
0.07299999999999998,100,23_11_43_823418,0701,2000,3,NSFNet,150,0.08,8.750000000000025,0.182,59.8901098901099,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0765,100,23_11_17_972867,0701,2000,3,NSFNet,150,0.08,4.3750000000000036,0.182,57.96703296703297,1.0,-100.0,0.01,epsilon_greedy_bandit
0.07899999999999999,100,23_06_42_804913,0701,2000,3,NSFNet,150,0.08,1.2500000000000184,0.182,56.593406593406606,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0845,100,23_03_48_511761,0701,2000,3,NSFNet,150,0.08,-5.625000000000005,0.182,53.57142857142857,100.0,-1.0,0.1,epsilon_greedy_bandit
0.08959999999999999,100,23_15_17_780474,0701,2000,3,NSFNet,150,0.08,-11.999999999999979,0.182,50.76923076923078,100.0,-100.0,0.2,epsilon_greedy_bandit
0.09125,100,23_01_05_424769,0701,2000,3,NSFNet,150,0.08,-14.062499999999995,0.182,49.862637362637365,1.0,-1.0,0.2,epsilon_greedy_bandit
0.09179999999999999,100,23_08_10_973578,0701,2000,3,NSFNet,150,0.08,-14.749999999999988,0.182,49.56043956043956,10.0,-10.0,0.2,epsilon_greedy_bandit
0.092,100,22_53_41_195312,0701,2000,3,NSFNet,150,0.08,-14.999999999999996,0.182,49.45054945054945,10.0,0.0,0.1,epsilon_greedy_bandit
0.09315,100,23_10_09_131929,0701,2000,3,NSFNet,150,0.08,-16.437499999999993,0.182,48.818681318681314,100.0,-10.0,0.1,epsilon_greedy_bandit
0.09325,100,23_01_36_589306,0701,2000,3,NSFNet,150,0.08,-16.562499999999996,0.182,48.76373626373626,10.0,-1.0,0.1,epsilon_greedy_bandit
0.096,100,22_53_04_451681,0701,2000,3,NSFNet,150,0.08,-20.0,0.182,47.25274725274725,1.0,0.0,0.1,epsilon_greedy_bandit
0.09845,100,22_54_15_090343,0701,2000,3,NSFNet,150,0.08,-23.062499999999993,0.182,45.90659340659341,100.0,0.0,0.1,epsilon_greedy_bandit
0.10500000000000001,100,23_14_17_358727,0701,2000,3,NSFNet,150,0.08,-31.25000000000001,0.182,42.3076923076923,100.0,-100.0,0.01,epsilon_greedy_bandit
0.10794999999999999,100,22_53_25_627591,0701,2000,3,NSFNet,150,0.08,-34.937499999999986,0.182,40.68681318681319,1.0,0.0,0.2,epsilon_greedy_bandit
0.1099,100,23_09_13_195075,0701,2000,3,NSFNet,150,0.08,-37.37499999999999,0.182,39.61538461538461,100.0,-10.0,0.2,epsilon_greedy_bandit
0.11100000000000002,100,23_00_41_872162,0701,2000,3,NSFNet,150,0.08,-38.750000000000014,0.182,39.010989010989,1.0,-1.0,0.01,epsilon_greedy_bandit
0.1115,100,23_08_08_474647,0701,2000,3,NSFNet,150,0.08,-39.375,0.182,38.73626373626373,10.0,-10.0,0.01,epsilon_greedy_bandit
0.11200000000000002,100,23_03_09_583877,0701,2000,3,NSFNet,150,0.08,-40.00000000000002,0.182,38.46153846153845,100.0,-1.0,0.2,epsilon_greedy_bandit
0.11345000000000001,100,22_57_48_563611,0701,2000,3,NSFNet,150,0.08,-41.81250000000001,0.182,37.66483516483516,100.0,0.0,0.2,epsilon_greedy_bandit
0.1135,100,23_07_52_925016,0701,2000,3,NSFNet,150,0.08,-41.875,0.182,37.63736263736263,10.0,-10.0,0.06,epsilon_greedy_bandit
0.1136,100,22_53_43_251973,0701,2000,3,NSFNet,150,0.08,-42.00000000000001,0.182,37.58241758241758,10.0,0.0,0.2,epsilon_greedy_bandit
0.11375000000000002,100,23_02_05_816108,0701,2000,3,NSFNet,150,0.08,-42.187500000000014,0.182,37.499999999999986,10.0,-1.0,0.2,epsilon_greedy_bandit
0.1166,100,23_14_46_877655,0701,2000,3,NSFNet,150,0.08,-45.74999999999999,0.182,35.934065934065934,100.0,-100.0,0.06,epsilon_greedy_bandit
0.11674999999999999,100,23_00_35_870554,0701,2000,3,NSFNet,150,0.08,-45.937499999999986,0.182,35.85164835164835,1.0,-1.0,0.06,epsilon_greedy_bandit
0.16650000000000004,100,23_08_42_011569,0701,2000,3,NSFNet,150,0.08,-108.12500000000004,0.182,8.516483516483493,100.0,-10.0,0.06,epsilon_greedy_bandit
0.1675,100,22_52_57_217957,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,1.0,0.0,0.01,epsilon_greedy_bandit
0.1675,100,22_52_59_927731,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,10.0,0.0,0.01,epsilon_greedy_bandit
0.1675,100,23_01_36_643703,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,10.0,-1.0,0.01,epsilon_greedy_bandit
0.1675,100,22_54_10_432488,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,100.0,0.0,0.01,epsilon_greedy_bandit
0.1675,100,23_02_15_920181,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,100.0,-1.0,0.01,epsilon_greedy_bandit
0.1675,100,23_08_44_428192,0701,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,100.0,-10.0,0.01,epsilon_greedy_bandit
0.16775,100,22_52_57_217956,0701,2000,3,NSFNet,150,0.08,-109.6875,0.182,7.829670329670321,1.0,0.0,0.06,epsilon_greedy_bandit
0.16850000000000004,100,23_01_36_776404,0701,2000,3,NSFNet,150,0.08,-110.62500000000004,0.182,7.417582417582394,10.0,-1.0,0.06,epsilon_greedy_bandit
0.16850000000000004,100,23_02_15_762541,0701,2000,3,NSFNet,150,0.08,-110.62500000000004,0.182,7.417582417582394,100.0,-1.0,0.06,epsilon_greedy_bandit
0.169,100,22_55_09_255421,0701,2000,3,NSFNet,150,0.08,-111.25,0.182,7.142857142857134,10.0,0.0,0.06,epsilon_greedy_bandit
0.1695,100,22_54_12_667694,0701,2000,3,NSFNet,150,0.08,-111.87500000000001,0.182,6.868131868131859,100.0,0.0,0.06,epsilon_greedy_bandit
0.18,100,22_52_56_356527,0701,2000,3,NSFNet,150,0.08,-124.99999999999997,0.182,1.0989010989010999,0.0,0.0,0.01,epsilon_greedy_bandit
0.18250000000000002,100,22_54_28_189071,0701,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.0,0.0,0.1,epsilon_greedy_bandit
0.183,100,22_53_04_553453,0701,2000,3,NSFNet,150,0.08,-128.75,0.182,-0.5494505494505499,0.0,0.0,0.06,epsilon_greedy_bandit
0.184,100,22_54_06_966516,0701,2000,3,NSFNet,150,0.08,-129.99999999999997,0.182,-1.0989010989010999,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_750/k3/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.03300000000000001,100,22_01_53_454842,0702,2000,3,NSFNet,150,0.08,58.74999999999999,0.182,81.86813186813187,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.03300000000000001,100,21_56_20_230321,0702,2000,3,NSFNet,150,0.08,58.74999999999999,0.182,81.86813186813187,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.03400000000000001,100,21_58_25_481379,0702,2000,3,NSFNet,150,0.08,57.499999999999986,0.182,81.31868131868131,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.03450000000000001,100,21_58_21_128470,0702,2000,3,NSFNet,150,0.08,56.874999999999986,0.182,81.04395604395604,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.03599999999999999,100,21_58_56_025702,0702,2000,3,NSFNet,150,0.08,55.000000000000014,0.182,80.21978021978023,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.03649999999999999,100,21_58_20_003898,0702,2000,3,NSFNet,150,0.08,54.375000000000014,0.182,79.94505494505496,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.03799999999999999,100,21_58_51_801282,0702,2000,3,NSFNet,150,0.08,52.500000000000014,0.182,79.12087912087912,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.04095,100,21_56_43_047589,0702,2000,3,NSFNet,150,0.08,48.8125,0.182,77.5,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.04095,100,22_01_50_151319,0702,2000,3,NSFNet,150,0.08,48.8125,0.182,77.5,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.040999999999999995,100,21_56_44_214388,0702,2000,3,NSFNet,150,0.08,48.75000000000001,0.182,77.47252747252749,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.040999999999999995,100,22_01_50_531406,0702,2000,3,NSFNet,150,0.08,48.75000000000001,0.182,77.47252747252749,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.042499999999999996,100,21_57_56_367123,0702,2000,3,NSFNet,150,0.08,46.87500000000001,0.182,76.64835164835165,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.042499999999999996,100,21_58_19_202008,0702,2000,3,NSFNet,150,0.08,46.87500000000001,0.182,76.64835164835165,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.043,100,22_01_01_529409,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.043,100,22_01_35_225725,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.043,100,21_52_24_886359,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.043,100,21_52_21_552236,0702,2000,3,NSFNet,150,0.08,46.25000000000001,0.182,76.37362637362638,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0435,100,21_58_19_893038,0702,2000,3,NSFNet,150,0.08,45.62500000000001,0.182,76.09890109890111,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0435,100,21_57_51_893293,0702,2000,3,NSFNet,150,0.08,45.62500000000001,0.182,76.09890109890111,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.043899999999999995,100,21_56_45_917270,0702,2000,3,NSFNet,150,0.08,45.12500000000001,0.182,75.87912087912088,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.043899999999999995,100,22_01_51_334455,0702,2000,3,NSFNet,150,0.08,45.12500000000001,0.182,75.87912087912088,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045,100,22_01_50_163573,0702,2000,3,NSFNet,150,0.08,43.75000000000001,0.182,75.27472527472528,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045,100,21_56_43_836214,0702,2000,3,NSFNet,150,0.08,43.75000000000001,0.182,75.27472527472528,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.047,100,21_57_55_483533,0702,2000,3,NSFNet,150,0.08,41.25,0.182,74.17582417582418,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.047549999999999995,100,21_57_55_745805,0702,2000,3,NSFNet,150,0.08,40.56250000000001,0.182,73.8736263736264,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.048,100,21_57_54_477980,0702,2000,3,NSFNet,150,0.08,40.0,0.182,73.62637362637363,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.048,100,21_58_19_493861,0702,2000,3,NSFNet,150,0.08,40.0,0.182,73.62637362637363,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.049,100,21_58_51_958164,0702,2000,3,NSFNet,150,0.08,38.75,0.182,73.07692307692308,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0494,100,21_52_16_626363,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0494,100,21_55_49_163584,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0494,100,22_01_02_358535,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0494,100,22_01_35_224385,0702,2000,3,NSFNet,150,0.08,38.25,0.182,72.85714285714285,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.050550000000000005,100,21_57_56_391212,0702,2000,3,NSFNet,150,0.08,36.8125,0.182,72.22527472527472,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.050550000000000005,100,21_57_52_700619,0702,2000,3,NSFNet,150,0.08,36.8125,0.182,72.22527472527472,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.05500000000000001,100,21_56_44_169313,0702,2000,3,NSFNet,150,0.08,31.249999999999993,0.182,69.78021978021978,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.05500000000000001,100,22_01_53_458213,0702,2000,3,NSFNet,150,0.08,31.249999999999993,0.182,69.78021978021978,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.05650000000000001,100,22_00_51_484984,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.05650000000000001,100,21_52_00_503790,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.05650000000000001,100,22_01_00_550256,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05650000000000001,100,21_51_55_981691,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05650000000000001,100,22_01_35_193161,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.05650000000000001,100,22_01_34_377445,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.05650000000000001,100,21_52_43_650628,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05650000000000001,100,21_52_24_010418,0702,2000,3,NSFNet,150,0.08,29.37499999999999,0.182,68.95604395604396,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05770000000000001,100,21_52_09_865798,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05770000000000001,100,21_51_55_544284,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05770000000000001,100,22_00_33_989670,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.05770000000000001,100,22_01_02_783927,0702,2000,3,NSFNet,150,0.08,27.87499999999999,0.182,68.2967032967033,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.058050000000000004,100,22_01_36_596320,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.058050000000000004,100,22_00_32_813575,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.058050000000000004,100,21_51_56_318949,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.058050000000000004,100,21_52_27_983988,0702,2000,3,NSFNet,150,0.08,27.437499999999996,0.182,68.10439560439559,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.07475,100,21_51_56_058545,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07475,100,22_01_55_735965,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07475,100,21_56_50_201975,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07475,100,22_02_08_388110,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07475,100,21_51_59_206833,0702,2000,3,NSFNet,150,0.08,6.562500000000006,0.182,58.92857142857143,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08299999999999999,100,21_56_50_898623,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.08299999999999999,100,21_56_50_203051,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.08299999999999999,100,22_02_07_683216,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08299999999999999,100,21_51_57_528209,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.08299999999999999,100,22_01_52_911630,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.08299999999999999,100,21_52_06_081824,0702,2000,3,NSFNet,150,0.08,-3.749999999999986,0.182,54.3956043956044,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.086,100,21_56_54_049393,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.086,100,21_51_56_326062,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.086,100,22_01_51_127692,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.086,100,21_51_59_206672,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.086,100,21_56_49_168263,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.086,100,22_02_43_125138,0702,2000,3,NSFNet,150,0.08,-7.4999999999999885,0.182,52.74725274725275,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.08909999999999998,100,21_56_50_310261,0702,2000,3,NSFNet,150,0.08,-11.374999999999979,0.182,51.04395604395605,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.08909999999999998,100,21_52_04_862113,0702,2000,3,NSFNet,150,0.08,-11.374999999999979,0.182,51.04395604395605,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.08909999999999998,100,22_02_51_018677,0702,2000,3,NSFNet,150,0.08,-11.374999999999979,0.182,51.04395604395605,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.09335,100,22_02_07_374147,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09335,100,21_51_54_626144,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09335,100,22_01_53_450978,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.09335,100,21_56_49_192250,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09335,100,21_51_57_908946,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.09335,100,21_56_43_769461,0702,2000,3,NSFNet,150,0.08,-16.6875,0.182,48.708791208791204,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0951,100,22_02_41_481022,0702,2000,3,NSFNet,150,0.08,-18.875000000000004,0.182,47.747252747252745,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0951,100,21_56_53_661322,0702,2000,3,NSFNet,150,0.08,-18.875000000000004,0.182,47.747252747252745,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0951,100,21_52_02_857821,0702,2000,3,NSFNet,150,0.08,-18.875000000000004,0.182,47.747252747252745,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.09605,100,21_51_59_020052,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09605,100,22_01_52_172013,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.09605,100,21_51_57_908847,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.09605,100,21_56_49_780590,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.09605,100,21_56_50_898460,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09605,100,22_02_06_729438,0702,2000,3,NSFNet,150,0.08,-20.062499999999993,0.182,47.22527472527472,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09670000000000001,100,21_56_50_933457,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.09670000000000001,100,21_56_50_898064,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09670000000000001,100,21_51_56_795074,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09670000000000001,100,22_02_24_067590,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09670000000000001,100,22_01_52_150064,0702,2000,3,NSFNet,150,0.08,-20.875000000000007,0.182,46.86813186813186,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.10400000000000001,100,21_52_02_250094,0702,2000,3,NSFNet,150,0.08,-30.00000000000001,0.182,42.85714285714285,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.10400000000000001,100,22_02_41_217583,0702,2000,3,NSFNet,150,0.08,-30.00000000000001,0.182,42.85714285714285,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.10400000000000001,100,21_56_51_207519,0702,2000,3,NSFNet,150,0.08,-30.00000000000001,0.182,42.85714285714285,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.1145,100,22_02_43_027154,0702,2000,3,NSFNet,150,0.08,-43.125,0.182,37.08791208791208,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.1145,100,21_56_53_850471,0702,2000,3,NSFNet,150,0.08,-43.125,0.182,37.08791208791208,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1145,100,21_52_02_249263,0702,2000,3,NSFNet,150,0.08,-43.125,0.182,37.08791208791208,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.11605000000000001,100,21_51_59_206182,0702,2000,3,NSFNet,150,0.08,-45.062500000000014,0.182,36.23626373626372,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.11605000000000001,100,22_02_44_583292,0702,2000,3,NSFNet,150,0.08,-45.062500000000014,0.182,36.23626373626372,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.11605000000000001,100,21_56_53_023143,0702,2000,3,NSFNet,150,0.08,-45.062500000000014,0.182,36.23626373626372,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.123,100,22_02_44_202390,0702,2000,3,NSFNet,150,0.08,-53.75,0.182,32.417582417582416,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.123,100,21_52_02_253082,0702,2000,3,NSFNet,150,0.08,-53.75,0.182,32.417582417582416,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.133,100,21_52_02_103211,0702,2000,3,NSFNet,150,0.08,-66.25000000000001,0.182,26.923076923076916,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1332,100,21_52_09_865735,0702,2000,3,NSFNet,150,0.08,-66.50000000000001,0.182,26.813186813186807,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.13590000000000002,100,21_51_55_361801,0702,2000,3,NSFNet,150,0.08,-69.87500000000001,0.182,25.329670329670318,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.13590000000000002,100,21_57_54_461716,0702,2000,3,NSFNet,150,0.08,-69.87500000000001,0.182,25.329670329670318,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.14075,100,21_57_51_772060,0702,2000,3,NSFNet,150,0.08,-75.93749999999999,0.182,22.66483516483517,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.14120000000000002,100,21_51_55_361528,0702,2000,3,NSFNet,150,0.08,-76.50000000000003,0.182,22.417582417582405,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1598,100,21_51_56_401119,0702,2000,3,NSFNet,150,0.08,-99.75,0.182,12.197802197802195,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.1598,100,21_57_54_462028,0702,2000,3,NSFNet,150,0.08,-99.75,0.182,12.197802197802195,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1608,100,21_51_59_763221,0702,2000,3,NSFNet,150,0.08,-101.0,0.182,11.648351648351648,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1675,100,21_57_16_710944,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1675,100,21_51_54_626927,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1675,100,21_57_48_729637,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1675,100,21_51_58_024026,0702,2000,3,NSFNet,150,0.08,-109.375,0.182,7.967032967032959,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1682,100,21_51_57_016353,0702,2000,3,NSFNet,150,0.08,-110.24999999999999,0.182,7.582417582417586,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.16885,100,21_57_50_022898,0702,2000,3,NSFNet,150,0.08,-111.0625,0.182,7.225274725274724,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.16885,100,21_51_54_626777,0702,2000,3,NSFNet,150,0.08,-111.0625,0.182,7.225274725274724,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.16885,100,21_57_15_895995,0702,2000,3,NSFNet,150,0.08,-111.0625,0.182,7.225274725274724,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.169,100,21_51_59_950294,0702,2000,3,NSFNet,150,0.08,-111.25,0.182,7.142857142857134,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.16955000000000003,100,21_51_59_763093,0702,2000,3,NSFNet,150,0.08,-111.93750000000004,0.182,6.840659340659319,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1733,100,21_52_04_697206,0702,2000,3,NSFNet,150,0.08,-116.625,0.182,4.780219780219772,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1738,100,21_57_18_003669,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1738,100,21_52_01_158977,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1738,100,21_52_00_490914,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1738,100,21_57_50_031456,0702,2000,3,NSFNet,150,0.08,-117.25000000000001,0.182,4.5054945054944975,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.17385,100,21_51_59_762877,0702,2000,3,NSFNet,150,0.08,-117.3125,0.182,4.478021978021973,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.17385,100,21_51_57_024828,0702,2000,3,NSFNet,150,0.08,-117.3125,0.182,4.478021978021973,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.18234999999999998,100,21_57_49_358437,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.18234999999999998,100,21_57_16_382238,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.18234999999999998,100,21_51_54_694449,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.18234999999999998,100,21_51_58_021372,0702,2000,3,NSFNet,150,0.08,-127.93749999999997,0.182,-0.19230769230768638,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.18250000000000002,100,21_57_16_856060,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.18250000000000002,100,21_52_06_292230,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.18250000000000002,100,21_52_00_907719,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.18250000000000002,100,21_51_58_542422,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.18250000000000002,100,21_57_49_358306,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.18250000000000002,100,21_52_00_490917,0702,2000,3,NSFNet,150,0.08,-128.12500000000003,0.182,-0.27472527472529024,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.183,100,21_52_00_907473,0702,2000,3,NSFNet,150,0.08,-128.75,0.182,-0.5494505494505499,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.185,100,21_52_00_491170,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.185,100,21_52_06_321921,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.185,100,21_51_55_361523,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.185,100,21_57_47_939240,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.185,100,21_51_58_542489,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.185,100,21_56_50_310076,0702,2000,3,NSFNet,150,0.08,-131.25,0.182,-1.6483516483516498,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.19400000000000003,100,21_57_54_465210,0702,2000,3,NSFNet,150,0.08,-142.50000000000003,0.182,-6.593406593406614,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.19400000000000003,100,21_51_56_401738,0702,2000,3,NSFNet,150,0.08,-142.50000000000003,0.182,-6.593406593406614,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.19850000000000004,100,21_52_03_695851,0702,2000,3,NSFNet,150,0.08,-148.12500000000003,0.182,-9.065934065934089,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.19885000000000003,100,21_51_56_401588,0702,2000,3,NSFNet,150,0.08,-148.56250000000003,0.182,-9.258241758241775,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.19885000000000003,100,21_57_54_879328,0702,2000,3,NSFNet,150,0.08,-148.56250000000003,0.182,-9.258241758241775,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.2024,100,21_52_03_696642,0702,2000,3,NSFNet,150,0.08,-152.99999999999997,0.182,-11.20879120879121,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.2045,100,21_52_01_163191,0702,2000,3,NSFNet,150,0.08,-155.62499999999997,0.182,-12.36263736263736,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.2045,100,21_51_55_721198,0702,2000,3,NSFNet,150,0.08,-155.62499999999997,0.182,-12.36263736263736,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.2045,100,21_57_53_740654,0702,2000,3,NSFNet,150,0.08,-155.62499999999997,0.182,-12.36263736263736,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_750/k3/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0517,100,23_10_14_989560,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.1,ucb_bandit
0.0517,100,23_07_53_886801,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.06,ucb_bandit
0.0517,100,23_08_08_474571,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.01,ucb_bandit
0.0517,100,23_08_10_992725,0701,2000,3,NSFNet,150,0.08,35.37499999999999,0.182,71.5934065934066,10.0,-10.0,0.2,ucb_bandit
0.05295000000000001,100,23_05_08_658145,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.06,ucb_bandit
0.05295000000000001,100,23_04_47_540683,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.01,ucb_bandit
0.05295000000000001,100,22_52_59_924002,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,10.0,0.0,0.01,ucb_bandit
0.05295000000000001,100,23_05_39_014611,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.1,ucb_bandit
0.05295000000000001,100,22_53_41_195527,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,10.0,0.0,0.1,ucb_bandit
0.05295000000000001,100,23_07_11_121557,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,0.0,-10.0,0.2,ucb_bandit
0.05295000000000001,100,22_53_44_682121,0701,2000,3,NSFNet,150,0.08,33.81249999999999,0.182,70.90659340659342,10.0,0.0,0.2,ucb_bandit
0.05465,100,23_14_17_357529,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.01,ucb_bandit
0.05465,100,23_14_46_878760,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.06,ucb_bandit
0.05465,100,23_13_16_156038,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.06,ucb_bandit
0.05465,100,23_13_45_629337,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.1,ucb_bandit
0.05465,100,22_57_48_563742,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.2,ucb_bandit
0.05465,100,22_54_15_090311,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.1,ucb_bandit
0.05465,100,23_13_53_392527,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.01,ucb_bandit
0.05465,100,23_12_16_464690,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.1,ucb_bandit
0.05465,100,23_15_18_063980,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.2,ucb_bandit
0.05465,100,23_15_25_691481,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-100.0,0.1,ucb_bandit
0.05465,100,23_12_16_117486,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.2,ucb_bandit
0.05465,100,23_10_44_653955,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.2,ucb_bandit
0.05465,100,23_08_41_435868,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.01,ucb_bandit
0.05465,100,23_13_54_187936,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,10.0,-100.0,0.2,ucb_bandit
0.05465,100,23_11_04_726902,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.06,ucb_bandit
0.05465,100,23_03_07_040653,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.2,ucb_bandit
0.05465,100,23_02_37_745883,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.1,ucb_bandit
0.05465,100,23_11_12_444622,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.01,ucb_bandit
0.05465,100,23_10_44_019151,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.1,ucb_bandit
0.05465,100,22_54_12_668017,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.06,ucb_bandit
0.05465,100,23_08_41_988474,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.06,ucb_bandit
0.05465,100,23_02_15_315443,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.01,ucb_bandit
0.05465,100,23_02_15_754824,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-1.0,0.06,ucb_bandit
0.05465,100,23_09_42_683967,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,0.0,-100.0,0.01,ucb_bandit
0.05465,100,23_10_01_618963,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.2,ucb_bandit
0.05465,100,22_54_10_432501,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,0.0,0.01,ucb_bandit
0.05465,100,23_09_12_580228,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,100.0,-10.0,0.1,ucb_bandit
0.05465,100,23_11_43_822916,0701,2000,3,NSFNet,150,0.08,31.687500000000007,0.182,69.97252747252747,1.0,-100.0,0.06,ucb_bandit
0.056799999999999996,100,23_07_25_527599,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.06,ucb_bandit
0.056799999999999996,100,23_02_05_816104,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.2,ucb_bandit
0.056799999999999996,100,23_07_10_738270,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.1,ucb_bandit
0.056799999999999996,100,23_01_54_382847,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.1,ucb_bandit
0.056799999999999996,100,23_01_35_999802,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.01,ucb_bandit
0.056799999999999996,100,23_01_36_776129,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,10.0,-1.0,0.06,ucb_bandit
0.056799999999999996,100,23_06_39_292447,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.01,ucb_bandit
0.056799999999999996,100,23_08_08_474577,0701,2000,3,NSFNet,150,0.08,29.000000000000004,0.182,68.79120879120879,1.0,-10.0,0.2,ucb_bandit
0.24404999999999996,100,23_00_02_633305,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.2,ucb_bandit
0.24404999999999996,100,22_58_30_252549,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.01,ucb_bandit
0.24404999999999996,100,22_59_08_563300,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.06,ucb_bandit
0.24404999999999996,100,22_59_37_122017,0701,2000,3,NSFNet,150,0.08,-205.06249999999997,0.182,-34.09340659340658,0.0,-1.0,0.1,ucb_bandit
0.2444,100,23_00_34_512775,0701,2000,3,NSFNet,150,0.08,-205.49999999999997,0.182,-34.28571428571429,1.0,-1.0,0.01,ucb_bandit
0.24545,100,22_54_35_116459,0701,2000,3,NSFNet,150,0.08,-206.81249999999997,0.182,-34.862637362637365,1.0,0.0,0.06,ucb_bandit
0.24545,100,22_52_57_221321,0701,2000,3,NSFNet,150,0.08,-206.81249999999997,0.182,-34.862637362637365,1.0,0.0,0.01,ucb_bandit
0.24755,100,23_00_54_973226,0701,2000,3,NSFNet,150,0.08,-209.4375,0.182,-36.01648351648352,1.0,-1.0,0.1,ucb_bandit
0.24755,100,23_01_05_424549,0701,2000,3,NSFNet,150,0.08,-209.4375,0.182,-36.01648351648352,1.0,-1.0,0.2,ucb_bandit
0.24755,100,23_00_35_870432,0701,2000,3,NSFNet,150,0.08,-209.4375,0.182,-36.01648351648352,1.0,-1.0,0.06,ucb_bandit
0.24965,100,22_53_25_627533,0701,2000,3,NSFNet,150,0.08,-212.06250000000006,0.182,-37.170329670329686,1.0,0.0,0.2,ucb_bandit
0.24965,100,22_53_36_846816,0701,2000,3,NSFNet,150,0.08,-212.06250000000006,0.182,-37.170329670329686,1.0,0.0,0.1,ucb_bandit
0.25085,100,22_54_06_966495,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.2,ucb_bandit
0.25085,100,22_54_16_930892,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.1,ucb_bandit
0.25085,100,22_53_04_552738,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.06,ucb_bandit
0.25085,100,22_53_06_059251,0701,2000,3,NSFNet,150,0.08,-213.5625,0.182,-37.82967032967034,0.0,0.0,0.01,ucb_bandit


==> data/erlang_750/k3/Pan-European/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.0175,0.0,0.0,1,0.0,0.001
0.012,0.0,0.0,2,0.0,0.001
0.0335,0.0,0.0,3,0.0,0.001
0.0075,0.0,0.0,4,0.0,0.001
0.013,0.0,0.0,5,0.0,0.001
0.033,0.0,0.0,6,0.0,0.001
0.0045,0.0,0.0,7,0.0,0.001
0.0125,0.0,0.0,8,0.0,0.001
0.0335,0.0,0.0,9,0.0,0.001
0.0075,0.0,0.0,10,0.0,0.001
0.013,0.0,0.0,11,0.0,0.001
0.033,0.0,0.0,12,0.0,0.001
0.0045,0.0,0.0,13,0.0,0.001
0.0125,0.0,0.0,14,0.0,0.001
0.0335,0.0,0.0,15,0.0,0.001
0.0075,0.0,0.0,16,0.0,0.001
0.013,0.0,0.0,17,0.0,0.001
0.033,0.0,0.0,18,0.0,0.001
0.0045,0.0,0.0,19,0.0,0.001
0.0125,0.0,0.0,20,0.0,0.001
0.0335,0.0,0.0,21,0.0,0.001
0.0075,0.0,0.0,22,0.0,0.001
0.013,0.0,0.0,23,0.0,0.001
0.033,0.0,0.0,24,0.0,0.001
0.0045,0.0,0.0,25,0.0,0.001
0.0125,0.0,0.0,26,0.0,0.001
0.0335,0.0,0.0,27,0.0,0.001
0.0075,0.0,0.0,28,0.0,0.001
0.013,0.0,0.0,29,0.0,0.001
0.033,0.0,0.0,30,0.0,0.001
0.0045,0.0,0.0,31,0.0,0.001
0.0125,0.0,0.0,32,0.0,0.001
0.0335,0.0,0.0,33,0.0,0.001
0.0075,0.0,0.0,34,0.0,0.001
0.013,0.0,0.0,35,0.0,0.001
0.033,0.0,0.0,36,0.0,0.001
0.0045,0.0,0.0,37,0.0,0.001
0.0125,0.0,0.0,38,0.0,0.001
0.0335,0.0,0.0,39,0.0,0.001
0.0075,0.0,0.0,40,0.0,0.001
0.013,0.0,0.0,41,0.0,0.001
0.033,0.0,0.0,42,0.0,0.001
0.0045,0.0,0.0,43,0.0,0.001
0.0125,0.0,0.0,44,0.0,0.001
0.0335,0.0,0.0,45,0.0,0.001
0.0075,0.0,0.0,46,0.0,0.001
0.013,0.0,0.0,47,0.0,0.001
0.033,0.0,0.0,48,0.0,0.001
0.0045,0.0,0.0,49,0.0,0.001
0.0125,0.0,0.0,50,0.0,0.001
0.0335,0.0,0.0,51,0.0,0.001
0.0075,0.0,0.0,52,0.0,0.001
0.013,0.0,0.0,53,0.0,0.001
0.033,0.0,0.0,54,0.0,0.001
0.0045,0.0,0.0,55,0.0,0.001
0.0125,0.0,0.0,56,0.0,0.001
0.0335,0.0,0.0,57,0.0,0.001
0.0075,0.0,0.0,58,0.0,0.001
0.013,0.0,0.0,59,0.0,0.001
0.033,0.0,0.0,60,0.0,0.001
0.0045,0.0,0.0,61,0.0,0.001
0.0125,0.0,0.0,62,0.0,0.001
0.0335,0.0,0.0,63,0.0,0.001
0.0075,0.0,0.0,64,0.0,0.001
0.013,0.0,0.0,65,0.0,0.001
0.033,0.0,0.0,66,0.0,0.001
0.0045,0.0,0.0,67,0.0,0.001
0.0125,0.0,0.0,68,0.0,0.001
0.0335,0.0,0.0,69,0.0,0.001
0.0075,0.0,0.0,70,0.0,0.001
0.013,0.0,0.0,71,0.0,0.001
0.033,0.0,0.0,72,0.0,0.001
0.0045,0.0,0.0,73,0.0,0.001
0.0125,0.0,0.0,74,0.0,0.001
0.0335,0.0,0.0,75,0.0,0.001
0.0075,0.0,0.0,76,0.0,0.001
0.013,0.0,0.0,77,0.0,0.001
0.033,0.0,0.0,78,0.0,0.001
0.0045,0.0,0.0,79,0.0,0.001
0.0125,0.0,0.0,80,0.0,0.001
0.0335,0.0,0.0,81,0.0,0.001
0.0075,0.0,0.0,82,0.0,0.001
0.013,0.0,0.0,83,0.0,0.001
0.033,0.0,0.0,84,0.0,0.001
0.0045,0.0,0.0,85,0.0,0.001
0.0125,0.0,0.0,86,0.0,0.001
0.0335,0.0,0.0,87,0.0,0.001
0.0075,0.0,0.0,88,0.0,0.001
0.013,0.0,0.0,89,0.0,0.001
0.033,0.0,0.0,90,0.0,0.001
0.0045,0.0,0.0,91,0.0,0.001
0.0125,0.0,0.0,92,0.0,0.001
0.0335,0.0,0.0,93,0.0,0.001
0.0075,0.0,0.0,94,0.0,0.001
0.013,0.0,0.0,95,0.0,0.001
0.033,0.0,0.0,96,0.0,0.001
0.0045,0.0,0.0,97,0.0,0.001
0.0125,0.0,0.0,98,0.0,0.001
0.0335,0.0,0.0,99,0.0,0.001
0.0075,0.0,0.0,100,0.0,0.001


==> data/erlang_750/k3/Pan-European/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,23_08_41_494664,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_13_45_599369,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,22_57_56_515881,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,22_59_00_258719,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_00_04_493221,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,23_00_35_870430,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_02_05_815999,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,23_05_08_335932,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,23_05_54_490401,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,23_07_10_738146,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,23_07_41_243915,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,22_52_57_219289,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,22_52_59_501247,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,0.0,0.01,epsilon_greedy_bandit
0.0,100,22_53_06_080864,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,22_55_05_366354,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,0.0,0.2,epsilon_greedy_bandit
0.0,100,22_59_33_735397,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,22_59_52_528788,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,23_02_09_869089,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,22_53_05_314473,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,22_53_25_627576,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,0.0,0.2,epsilon_greedy_bandit
0.0,100,22_54_06_966536,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.2,epsilon_greedy_bandit
0.0,100,23_14_17_037441,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_14_45_790563,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_13_18_306517,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_13_53_407683,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_15_17_780624,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,22_53_30_425281,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,22_52_59_924137,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,0.0,0.01,epsilon_greedy_bandit
0.0,100,22_57_33_910240,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,0.0,0.2,epsilon_greedy_bandit
0.0,100,23_11_56_706380,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_08_42_006552,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_02_15_809225,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,23_02_15_889048,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_07_43_812198,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_08_08_474723,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_09_13_117619,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,23_10_12_294475,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_10_31_930564,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_11_16_090954,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_12_28_690624,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,22_54_10_432492,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,0.0,0.01,epsilon_greedy_bandit
0.0,100,23_12_17_788913,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,22_54_12_667672,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,23_01_05_288001,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,23_14_32_849650,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_07_25_527607,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_03_38_835253,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_10_43_625386,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,23_04_08_746585,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,23_05_17_320696,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_10_12_990006,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_06_39_834962,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_09_10_204456,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,23_01_36_400391,0701,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0005000000000000001,200,22_49_16_005197,0701,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.0,0.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_09_12_843333,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,23_08_15_512891,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,22_53_04_452144,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,0.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,23_00_35_622568,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,23_03_48_825593,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,23_14_47_763649,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-100.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,22_54_15_090304,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,0.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,23_01_35_517289,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,22_54_56_982314,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,0.0,0.1,epsilon_greedy_bandit


==> data/erlang_750/k3/Pan-European/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,22_01_52_160161,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0,100,21_58_57_056218,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,22_01_34_377308,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_35_225924,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_50_236679,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_01_53_439930,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,21_51_54_626148,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_58_56_025496,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_51_54_626830,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_51_55_981988,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_51_56_057587,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_57_004476,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_57_024821,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_51_58_021372,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_51_58_542876,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_51_54_627515,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_58_25_481219,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_58_20_330780,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_58_19_891927,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_56_49_188192,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_49_758458,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_50_898325,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_52_02_250617,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_56_51_207394,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_51_207525,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_53_022814,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_54_049086,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_57_49_358695,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_50_032356,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_52_701455,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_54_477694,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_55_317632,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_57_55_561483,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_58_19_201968,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_52_00_490866,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_52_00_490915,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_00_491045,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_04_625476,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_57_908830,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_57_908832,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_59_206059,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_51_59_206326,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_59_244295,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_52_01_159079,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_02_249261,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_52_02_249549,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_52_02_857820,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_52_24_658511,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_55_37_626118,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_56_44_169432,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_46_413493,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_51_57_908829,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_59_206176,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_57_528373,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_56_49_184347,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_51_56_326304,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_58_51_957795,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_52_16_626308,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_52_27_983988,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_52_43_650603,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_52_43_765938,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_56_13_429390,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_44_169385,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_44_277224,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_45_356055,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_50_898560,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_56_53_850800,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_54_047685,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_56_54_152855,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_57_56_391182,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_58_18_148892,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_58_19_140664,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_51_54_627290,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_24_886360,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_56_50_898685,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_52_06_330066,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0,100,22_02_44_198420,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0,100,21_51_55_361853,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_51_59_762907,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_52_00_907373,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_56_43_767675,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_50_210696,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_50_269222,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_51_633064,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_57_15_999201,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_18_004020,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_48_729919,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_49_492063,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_50_022431,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_51_893216,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_52_700263,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_02_43_907982,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0,100,22_02_41_453718,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0,100,22_02_41_275830,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0,100,22_02_26_446803,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_01_52_911626,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_53_262639,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_55_736144,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0,100,21_56_50_310129,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_17_062147,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_17_223800,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_17_790002,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_52_09_866934,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,22_00_01_385521,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_00_426598,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_01_529536,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_51_127992,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_52_163371,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_02_07_714223,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_02_08_322227,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_02_09_616361,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_00_42_428746,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,21_57_53_471203,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_52_700265,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,22_02_45_023481,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_02_06_287584,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_02_41_326559,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0,100,22_02_51_018438,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0,100,21_51_56_318950,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_51_57_016375,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_51_58_021423,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0,100,22_01_53_656373,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,21_51_58_021428,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_51_58_542457,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_51_59_763167,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_52_00_503779,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_52_00_907755,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_52_04_697721,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_52_06_291754,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_51_58_542422,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0,100,22_01_51_333926,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,21_52_04_860809,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0,100,22_01_50_173521,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_01_35_225097,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_35_057279,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_34_663730,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_02_292344,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_01_915252,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_00_47_844480,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_50_535779,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,21_57_56_370434,0702,2000,3,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,21_57_54_462112,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0005000000000000001,100,21_52_03_695855,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_52_01_159585,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_52_02_102312,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_51_59_947645,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_52_03_695848,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_51_56_401009,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_57_51_774679,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0005000000000000001,100,21_57_54_465514,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0005000000000000001,100,21_51_56_402190,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_51_55_721181,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_51_55_361900,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_57_53_754397,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0005000000000000001,100,21_51_56_401607,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_57_53_678145,0702,2000,3,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0010000000000000002,100,21_51_55_364196,0702,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0010000000000000002,100,21_52_02_103628,0702,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0010000000000000002,100,21_57_54_462076,0702,2000,3,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_750/k3/Pan-European/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0162,100,23_08_41_989168,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-10.0,0.06,ucb_bandit
0.0162,100,23_10_43_626141,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-100.0,0.2,ucb_bandit
0.0162,100,23_12_15_506030,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-100.0,0.2,ucb_bandit
0.0162,100,22_52_59_923988,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,0.0,0.01,ucb_bandit
0.0162,100,22_54_15_090346,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,0.0,0.1,ucb_bandit
0.0162,100,22_55_09_255420,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,0.0,0.06,ucb_bandit
0.0162,100,23_14_38_573873,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-100.0,0.1,ucb_bandit
0.0162,100,23_01_35_517553,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-1.0,0.1,ucb_bandit
0.0162,100,23_02_05_816535,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-1.0,0.2,ucb_bandit
0.0162,100,23_05_39_511235,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-10.0,0.1,ucb_bandit
0.0162,100,23_10_12_983882,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-100.0,0.1,ucb_bandit
0.0162,100,23_06_17_047901,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-10.0,0.2,ucb_bandit
0.0162,100,23_08_08_474428,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-10.0,0.2,ucb_bandit
0.0162,100,22_54_56_982772,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,0.0,0.1,ucb_bandit
0.0162,100,22_55_05_366332,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,0.0,0.2,ucb_bandit
0.0162,100,23_14_17_037248,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-100.0,0.01,ucb_bandit
0.0162,100,23_14_45_789934,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-100.0,0.06,ucb_bandit
0.0162,100,23_13_16_156165,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-100.0,0.06,ucb_bandit
0.0162,100,23_14_47_763702,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-100.0,0.1,ucb_bandit
0.0162,100,23_15_17_780470,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-100.0,0.2,ucb_bandit
0.0162,100,23_13_45_598972,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-100.0,0.2,ucb_bandit
0.0162,100,23_07_10_737691,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-10.0,0.1,ucb_bandit
0.0162,100,23_09_10_053325,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-10.0,0.2,ucb_bandit
0.0162,100,22_57_48_563573,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,0.0,0.2,ucb_bandit
0.0162,100,23_07_25_527757,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-10.0,0.06,ucb_bandit
0.0162,100,23_09_47_200750,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-10.0,0.01,ucb_bandit
0.0162,100,23_12_45_414350,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-100.0,0.01,ucb_bandit
0.0162,100,23_02_15_766304,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-1.0,0.06,ucb_bandit
0.0162,100,23_02_15_854130,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-1.0,0.01,ucb_bandit
0.0162,100,23_08_08_474613,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-10.0,0.01,ucb_bandit
0.0162,100,23_08_35_320436,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-10.0,0.06,ucb_bandit
0.0162,100,23_09_12_291824,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-10.0,0.1,ucb_bandit
0.0162,100,23_09_13_224699,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-10.0,0.2,ucb_bandit
0.0162,100,23_08_15_516575,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-10.0,0.1,ucb_bandit
0.0162,100,23_09_41_091938,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-100.0,0.01,ucb_bandit
0.0162,100,23_10_14_487782,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-100.0,0.06,ucb_bandit
0.0162,100,23_11_16_090650,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-100.0,0.01,ucb_bandit
0.0162,100,23_11_45_609939,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-100.0,0.06,ucb_bandit
0.0162,100,23_13_18_144289,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-100.0,0.1,ucb_bandit
0.0162,100,22_54_12_667705,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,0.0,0.06,ucb_bandit
0.0162,100,23_06_39_731315,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,1.0,-10.0,0.01,ucb_bandit
0.0162,100,23_05_08_658634,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-10.0,0.06,ucb_bandit
0.0162,100,23_04_13_239418,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-1.0,0.2,ucb_bandit
0.0162,100,23_03_48_509754,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,-1.0,0.1,ucb_bandit
0.0162,100,23_03_38_530904,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,0.0,-10.0,0.01,ucb_bandit
0.0162,100,23_01_42_667065,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-1.0,0.01,ucb_bandit
0.0162,100,22_54_10_432488,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,100.0,0.0,0.01,ucb_bandit
0.0162,100,23_01_33_417667,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-1519.9999999999998,10.0,-1.0,0.06,ucb_bandit
0.02755,100,23_01_07_157025,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2655.0,1.0,-1.0,0.2,ucb_bandit
0.02755,100,23_01_25_186319,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2655.0,1.0,-1.0,0.1,ucb_bandit
0.02755,100,23_00_04_493065,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2655.0,1.0,-1.0,0.01,ucb_bandit
0.02755,100,23_00_35_870502,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2655.0,1.0,-1.0,0.06,ucb_bandit
0.027850000000000003,100,22_53_05_313150,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2685.0,0.0,0.0,0.1,ucb_bandit
0.027850000000000003,100,22_54_06_965626,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2685.0,0.0,0.0,0.2,ucb_bandit
0.027850000000000003,100,22_53_06_078428,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2685.0,0.0,0.0,0.06,ucb_bandit
0.027850000000000003,100,22_52_58_555119,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2685.0,0.0,0.0,0.01,ucb_bandit
0.028250000000000004,100,22_59_36_094263,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,0.0,-1.0,0.1,ucb_bandit
0.028250000000000004,100,22_58_05_003258,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,0.0,-1.0,0.01,ucb_bandit
0.028250000000000004,100,22_53_04_451675,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,1.0,0.0,0.1,ucb_bandit
0.028250000000000004,100,22_53_25_627540,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,1.0,0.0,0.2,ucb_bandit
0.028250000000000004,100,22_52_59_501248,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,1.0,0.0,0.01,ucb_bandit
0.028250000000000004,100,22_59_00_258751,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,0.0,-1.0,0.06,ucb_bandit
0.028250000000000004,100,22_52_57_221946,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,1.0,0.0,0.06,ucb_bandit
0.028250000000000004,100,22_59_54_561628,0701,2000,3,Pan-European,150,0.0,N/A,0.001,-2725.0000000000005,0.0,-1.0,0.2,ucb_bandit


==> data/erlang_750/k3/USNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.1015,0.073,0.077,1,0.053,0.088
0.082,0.0505,0.057,2,0.053,0.088
0.0765,0.043,0.0575,3,0.053,0.088
0.064,0.0465,0.0515,4,0.053,0.088
0.07,0.0465,0.051,5,0.053,0.088
0.083,0.0465,0.0545,6,0.053,0.088
0.0625,0.0465,0.0485,7,0.053,0.088
0.0785,0.0465,0.0555,8,0.053,0.088
0.0755,0.0465,0.05,9,0.053,0.088
0.0635,0.0505,0.056,10,0.053,0.088
0.07,0.0505,0.049,11,0.053,0.088
0.083,0.052,0.06,12,0.053,0.088
0.0625,0.0455,0.0505,13,0.053,0.088
0.0785,0.0455,0.0565,14,0.053,0.088
0.0755,0.0455,0.0505,15,0.053,0.088
0.0635,0.046,0.054,16,0.053,0.088
0.07,0.046,0.052,17,0.053,0.088
0.083,0.046,0.0575,18,0.053,0.088
0.0625,0.046,0.0535,19,0.053,0.088
0.0785,0.046,0.0595,20,0.053,0.088
0.0785,0.043,0.0525,21,0.053,0.088
0.0635,0.046,0.054,22,0.053,0.088
0.07,0.046,0.05,23,0.053,0.088
0.083,0.0495,0.0525,24,0.053,0.088
0.0625,0.0495,0.05,25,0.053,0.088
0.0785,0.0475,0.056,26,0.053,0.088
0.0755,0.0475,0.0495,27,0.053,0.088
0.0635,0.046,0.053,28,0.053,0.088
0.07,0.046,0.0505,29,0.053,0.088
0.083,0.044,0.0525,30,0.053,0.088
0.0625,0.045,0.048,31,0.053,0.088
0.0785,0.045,0.0575,32,0.053,0.088
0.0755,0.045,0.05,33,0.053,0.088
0.0635,0.045,0.0535,34,0.053,0.088
0.07,0.045,0.052,35,0.053,0.088
0.0795,0.045,0.054,36,0.053,0.088
0.057,0.045,0.0505,37,0.053,0.088
0.0785,0.045,0.0565,38,0.053,0.088
0.0775,0.045,0.0475,39,0.053,0.088
0.0625,0.042,0.0535,40,0.053,0.088
0.072,0.045,0.049,41,0.053,0.088
0.0805,0.044,0.0555,42,0.053,0.088
0.057,0.044,0.0455,43,0.053,0.088
0.0785,0.044,0.0565,44,0.053,0.088
0.0775,0.044,0.05,45,0.053,0.088
0.0625,0.044,0.0535,46,0.053,0.088
0.072,0.044,0.049,47,0.053,0.088
0.0805,0.044,0.056,48,0.053,0.088
0.057,0.044,0.0455,49,0.053,0.088
0.0785,0.044,0.0585,50,0.053,0.088
0.0775,0.044,0.0495,51,0.053,0.088
0.0625,0.044,0.0525,52,0.053,0.088
0.0735,0.044,0.053,53,0.053,0.088
0.078,0.044,0.0555,54,0.053,0.088
0.057,0.044,0.05,55,0.053,0.088
0.0785,0.044,0.0545,56,0.053,0.088
0.0775,0.044,0.047,57,0.053,0.088
0.0645,0.044,0.059,58,0.053,0.088
0.0735,0.044,0.0495,59,0.053,0.088
0.08,0.044,0.058,60,0.053,0.088
0.057,0.044,0.0455,61,0.053,0.088
0.0785,0.044,0.0565,62,0.053,0.088
0.0765,0.044,0.0495,63,0.053,0.088
0.06,0.044,0.0545,64,0.053,0.088
0.072,0.044,0.051,65,0.053,0.088
0.08,0.044,0.056,66,0.053,0.088
0.0565,0.044,0.044,67,0.053,0.088
0.0785,0.044,0.0565,68,0.053,0.088
0.0785,0.044,0.0495,69,0.053,0.088
0.0625,0.044,0.0535,70,0.053,0.088
0.072,0.044,0.051,71,0.053,0.088
0.0805,0.044,0.056,72,0.053,0.088
0.057,0.044,0.0475,73,0.053,0.088
0.074,0.044,0.0545,74,0.053,0.088
0.0775,0.044,0.0495,75,0.053,0.088
0.0645,0.044,0.0535,76,0.053,0.088
0.072,0.044,0.051,77,0.053,0.088
0.078,0.044,0.053,78,0.053,0.088
0.057,0.044,0.044,79,0.053,0.088
0.0785,0.044,0.057,80,0.053,0.088
0.0765,0.044,0.0495,81,0.053,0.088
0.0625,0.044,0.0525,82,0.053,0.088
0.0735,0.044,0.0485,83,0.053,0.088
0.08,0.044,0.056,84,0.053,0.088
0.0565,0.044,0.044,85,0.053,0.088
0.0785,0.044,0.057,86,0.053,0.088
0.0785,0.044,0.0495,87,0.053,0.088
0.0625,0.044,0.054,88,0.053,0.088
0.0735,0.044,0.051,89,0.053,0.088
0.08,0.044,0.056,90,0.053,0.088
0.057,0.044,0.044,91,0.053,0.088
0.0785,0.044,0.057,92,0.053,0.088
0.0765,0.044,0.0495,93,0.053,0.088
0.0625,0.044,0.0525,94,0.053,0.088
0.072,0.044,0.051,95,0.053,0.088
0.078,0.044,0.056,96,0.053,0.088
0.0565,0.044,0.044,97,0.053,0.088
0.0785,0.044,0.057,98,0.053,0.088
0.0775,0.044,0.0495,99,0.053,0.088
0.06,0.044,0.0525,100,0.053,0.088


==> data/erlang_750/k3/USNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.044,100,23_13_53_964865,0701,2000,3,USNet,150,0.053,16.9811320754717,0.088,50.0,10.0,-100.0,0.2,epsilon_greedy_bandit
0.04429999999999999,100,23_08_08_474626,0701,2000,3,USNet,150,0.053,16.415094339622655,0.088,49.659090909090914,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0465,100,23_12_16_117683,0701,2000,3,USNet,150,0.053,12.264150943396226,0.088,47.15909090909091,1.0,-100.0,0.2,epsilon_greedy_bandit
0.05,100,22_59_04_478466,0701,2000,3,USNet,150,0.053,5.660377358490558,0.088,43.18181818181818,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0501,100,23_04_36_274343,0701,2000,3,USNet,150,0.053,5.471698113207546,0.088,43.06818181818181,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0502,100,23_05_39_013500,0701,2000,3,USNet,150,0.053,5.283018867924523,0.088,42.95454545454545,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0502,100,23_11_29_282950,0701,2000,3,USNet,150,0.053,5.283018867924523,0.088,42.95454545454545,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0503,100,23_04_11_782916,0701,2000,3,USNet,150,0.053,5.094339622641511,0.088,42.84090909090909,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0505,100,23_11_11_678089,0701,2000,3,USNet,150,0.053,4.716981132075463,0.088,42.61363636363636,0.0,-100.0,0.06,epsilon_greedy_bandit
0.051000000000000004,100,23_06_44_009641,0701,2000,3,USNet,150,0.053,3.7735849056603676,0.088,42.04545454545453,1.0,-10.0,0.01,epsilon_greedy_bandit
0.05205,100,23_07_25_527585,0701,2000,3,USNet,150,0.053,1.7924528301886782,0.088,40.85227272727273,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0524,100,23_12_26_870686,0701,2000,3,USNet,150,0.053,1.1320754716981063,0.088,40.454545454545446,1.0,-100.0,0.01,epsilon_greedy_bandit
0.05245,100,23_09_42_651578,0701,2000,3,USNet,150,0.053,1.0377358490566073,0.088,40.39772727272727,0.0,-100.0,0.01,epsilon_greedy_bandit
0.052500000000000005,100,23_11_46_076245,0701,2000,3,USNet,150,0.053,0.9433962264150821,0.088,40.34090909090908,1.0,-100.0,0.06,epsilon_greedy_bandit
0.052500000000000005,100,22_59_32_702239,0701,2000,3,USNet,150,0.053,0.9433962264150821,0.088,40.34090909090908,0.0,-1.0,0.1,epsilon_greedy_bandit
0.053000000000000005,100,22_58_33_996751,0701,2000,3,USNet,150,0.053,-1.3092252648881563e-14,0.088,39.772727272727266,0.0,-1.0,0.01,epsilon_greedy_bandit
0.053000000000000005,100,23_12_44_807693,0701,2000,3,USNet,150,0.053,-1.3092252648881563e-14,0.088,39.772727272727266,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0534,100,23_13_19_278380,0701,2000,3,USNet,150,0.053,-0.754716981132084,0.088,39.31818181818181,10.0,-100.0,0.06,epsilon_greedy_bandit
0.05505,100,23_08_13_831543,0701,2000,3,USNet,150,0.053,-3.867924528301893,0.088,37.44318181818181,1.0,-10.0,0.1,epsilon_greedy_bandit
0.05525,100,23_12_16_464496,0701,2000,3,USNet,150,0.053,-4.245283018867928,0.088,37.215909090909086,1.0,-100.0,0.1,epsilon_greedy_bandit
0.05550000000000001,100,23_13_46_887635,0701,2000,3,USNet,150,0.053,-4.71698113207549,0.088,36.93181818181817,10.0,-100.0,0.1,epsilon_greedy_bandit
0.05650000000000001,100,23_10_44_656994,0701,2000,3,USNet,150,0.053,-6.60377358490568,0.088,35.79545454545453,0.0,-100.0,0.2,epsilon_greedy_bandit
0.05750000000000001,100,23_00_49_238703,0701,2000,3,USNet,150,0.053,-8.490566037735869,0.088,34.65909090909089,0.0,-1.0,0.2,epsilon_greedy_bandit
0.05750000000000001,100,23_06_07_778516,0701,2000,3,USNet,150,0.053,-8.490566037735869,0.088,34.65909090909089,0.0,-10.0,0.2,epsilon_greedy_bandit
0.059399999999999994,100,23_14_45_954928,0701,2000,3,USNet,150,0.053,-12.075471698113201,0.088,32.5,100.0,-100.0,0.06,epsilon_greedy_bandit
0.059699999999999996,100,23_01_35_426969,0701,2000,3,USNet,150,0.053,-12.641509433962261,0.088,32.15909090909091,1.0,-1.0,0.06,epsilon_greedy_bandit
0.06000000000000001,100,23_07_53_663692,0701,2000,3,USNet,150,0.053,-13.207547169811345,0.088,31.818181818181802,10.0,-10.0,0.06,epsilon_greedy_bandit
0.06259999999999999,100,23_02_01_403955,0701,2000,3,USNet,150,0.053,-18.113207547169793,0.088,28.863636363636374,1.0,-1.0,0.2,epsilon_greedy_bandit
0.06499999999999999,100,23_09_42_864871,0701,2000,3,USNet,150,0.053,-22.641509433962245,0.088,26.136363636363647,100.0,-10.0,0.2,epsilon_greedy_bandit
0.06499999999999999,100,23_03_07_040523,0701,2000,3,USNet,150,0.053,-22.641509433962245,0.088,26.136363636363647,100.0,-1.0,0.2,epsilon_greedy_bandit
0.06499999999999999,100,23_02_05_816124,0701,2000,3,USNet,150,0.053,-22.641509433962245,0.088,26.136363636363647,10.0,-1.0,0.2,epsilon_greedy_bandit
0.06699999999999999,100,23_08_11_018820,0701,2000,3,USNet,150,0.053,-26.415094339622623,0.088,23.86363636363637,10.0,-10.0,0.2,epsilon_greedy_bandit
0.06800000000000002,100,23_16_11_535531,0701,2000,3,USNet,150,0.053,-28.30188679245287,0.088,22.7272727272727,100.0,-100.0,0.1,epsilon_greedy_bandit
0.06839999999999999,100,23_00_36_031793,0701,2000,3,USNet,150,0.053,-29.05660377358489,0.088,22.27272727272728,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0685,100,23_10_14_989120,0701,2000,3,USNet,150,0.053,-29.24528301886794,0.088,22.1590909090909,10.0,-10.0,0.1,epsilon_greedy_bandit
0.06899999999999999,100,23_14_17_357872,0701,2000,3,USNet,150,0.053,-30.188679245283005,0.088,21.590909090909097,100.0,-100.0,0.01,epsilon_greedy_bandit
0.06899999999999999,100,23_15_17_742676,0701,2000,3,USNet,150,0.053,-30.188679245283005,0.088,21.590909090909097,100.0,-100.0,0.2,epsilon_greedy_bandit
0.0695,100,22_53_43_558604,0701,2000,3,USNet,150,0.053,-31.13207547169813,0.088,21.022727272727263,10.0,0.0,0.2,epsilon_greedy_bandit
0.0695,100,22_53_25_627570,0701,2000,3,USNet,150,0.053,-31.13207547169813,0.088,21.022727272727263,1.0,0.0,0.2,epsilon_greedy_bandit
0.0695,100,22_57_45_962823,0701,2000,3,USNet,150,0.053,-31.13207547169813,0.088,21.022727272727263,100.0,0.0,0.2,epsilon_greedy_bandit
0.0695,100,23_08_08_474601,0701,2000,3,USNet,150,0.053,-31.13207547169813,0.088,21.022727272727263,10.0,-10.0,0.01,epsilon_greedy_bandit
0.07000000000000002,100,23_00_53_484555,0701,2000,3,USNet,150,0.053,-32.07547169811325,0.088,20.454545454545425,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0775,100,23_02_37_746033,0701,2000,3,USNet,150,0.053,-46.22641509433962,0.088,11.931818181818176,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0775,100,23_03_04_584403,0701,2000,3,USNet,150,0.053,-46.22641509433962,0.088,11.931818181818176,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0775,100,23_09_12_580430,0701,2000,3,USNet,150,0.053,-46.22641509433962,0.088,11.931818181818176,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0785,100,22_53_36_846816,0701,2000,3,USNet,150,0.053,-48.113207547169814,0.088,10.79545454545454,1.0,0.0,0.1,epsilon_greedy_bandit
0.07999999999999999,100,22_53_41_195499,0701,2000,3,USNet,150,0.053,-50.943396226415075,0.088,9.090909090909099,10.0,0.0,0.1,epsilon_greedy_bandit
0.08099999999999999,100,22_55_09_255439,0701,2000,3,USNet,150,0.053,-52.83018867924527,0.088,7.954545454545463,10.0,0.0,0.06,epsilon_greedy_bandit
0.08099999999999999,100,22_54_35_116474,0701,2000,3,USNet,150,0.053,-52.83018867924527,0.088,7.954545454545463,1.0,0.0,0.06,epsilon_greedy_bandit
0.0815,100,23_08_43_174009,0701,2000,3,USNet,150,0.053,-53.773584905660385,0.088,7.386363636363627,100.0,-10.0,0.06,epsilon_greedy_bandit
0.0815,100,23_02_15_749926,0701,2000,3,USNet,150,0.053,-53.773584905660385,0.088,7.386363636363627,100.0,-1.0,0.06,epsilon_greedy_bandit
0.0815,100,23_01_37_516934,0701,2000,3,USNet,150,0.053,-53.773584905660385,0.088,7.386363636363627,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0822,100,22_54_15_090084,0701,2000,3,USNet,150,0.053,-55.094339622641506,0.088,6.59090909090909,100.0,0.0,0.1,epsilon_greedy_bandit
0.086,100,23_02_15_927155,0701,2000,3,USNet,150,0.053,-62.26415094339621,0.088,2.2727272727272747,100.0,-1.0,0.01,epsilon_greedy_bandit
0.086,100,23_01_35_999548,0701,2000,3,USNet,150,0.053,-62.26415094339621,0.088,2.2727272727272747,10.0,-1.0,0.01,epsilon_greedy_bandit
0.086,100,23_08_42_085001,0701,2000,3,USNet,150,0.053,-62.26415094339621,0.088,2.2727272727272747,100.0,-10.0,0.01,epsilon_greedy_bandit
0.089,100,22_54_12_667725,0701,2000,3,USNet,150,0.053,-67.9245283018868,0.088,-1.1363636363636374,100.0,0.0,0.01,epsilon_greedy_bandit
0.089,100,22_53_09_665336,0701,2000,3,USNet,150,0.053,-67.9245283018868,0.088,-1.1363636363636374,10.0,0.0,0.01,epsilon_greedy_bandit
0.089,100,22_52_57_218881,0701,2000,3,USNet,150,0.053,-67.9245283018868,0.088,-1.1363636363636374,1.0,0.0,0.01,epsilon_greedy_bandit
0.09,100,22_53_06_063894,0701,2000,3,USNet,150,0.053,-69.81132075471697,0.088,-2.2727272727272747,0.0,0.0,0.01,epsilon_greedy_bandit
0.0905,100,22_53_04_552760,0701,2000,3,USNet,150,0.053,-70.75471698113208,0.088,-2.8409090909090935,0.0,0.0,0.06,epsilon_greedy_bandit
0.091,100,22_54_16_930706,0701,2000,3,USNet,150,0.053,-71.69811320754717,0.088,-3.4090909090909123,0.0,0.0,0.1,epsilon_greedy_bandit
0.091,100,22_54_06_966591,0701,2000,3,USNet,150,0.053,-71.69811320754717,0.088,-3.4090909090909123,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_750/k3/USNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0513,100,21_52_00_503768,0702,2000,3,USNet,150,0.053,3.207547169811321,0.088,41.70454545454545,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0513,100,21_52_43_650626,0702,2000,3,USNet,150,0.053,3.207547169811321,0.088,41.70454545454545,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0513,100,22_01_00_413475,0702,2000,3,USNet,150,0.053,3.207547169811321,0.088,41.70454545454545,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0513,100,22_01_35_249097,0702,2000,3,USNet,150,0.053,3.207547169811321,0.088,41.70454545454545,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.05135000000000001,100,22_00_47_112483,0702,2000,3,USNet,150,0.053,3.1132075471697958,0.088,41.647727272727266,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.05135000000000001,100,21_51_56_318951,0702,2000,3,USNet,150,0.053,3.1132075471697958,0.088,41.647727272727266,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05135000000000001,100,21_52_27_983988,0702,2000,3,USNet,150,0.053,3.1132075471697958,0.088,41.647727272727266,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05135000000000001,100,22_01_36_596319,0702,2000,3,USNet,150,0.053,3.1132075471697958,0.088,41.647727272727266,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0521,100,21_58_19_201899,0702,2000,3,USNet,150,0.053,1.6981132075471659,0.088,40.79545454545454,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0521,100,21_57_56_369773,0702,2000,3,USNet,150,0.053,1.6981132075471659,0.088,40.79545454545454,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.052550000000000006,100,21_57_55_482896,0702,2000,3,USNet,150,0.053,0.84905660377357,0.088,40.2840909090909,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.052550000000000006,100,21_57_52_700128,0702,2000,3,USNet,150,0.053,0.84905660377357,0.088,40.2840909090909,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.05265000000000001,100,21_56_13_039622,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05265000000000001,100,22_01_35_224987,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.05265000000000001,100,21_52_09_865730,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05265000000000001,100,21_51_55_544282,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05265000000000001,100,21_52_16_626362,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.05265000000000001,100,22_01_02_358672,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05265000000000001,100,22_01_22_840944,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.05265000000000001,100,22_00_48_480704,0702,2000,3,USNet,150,0.053,0.6603773584905457,0.088,40.17045454545453,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.052700000000000004,100,21_57_50_808889,0702,2000,3,USNet,150,0.053,0.5660377358490467,0.088,40.11363636363636,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.052700000000000004,100,21_58_18_831425,0702,2000,3,USNet,150,0.053,0.5660377358490467,0.088,40.11363636363636,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.05315000000000001,100,22_01_34_377307,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.05315000000000001,100,21_52_24_010066,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.05315000000000001,100,22_01_01_530106,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05315000000000001,100,21_51_55_981989,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05315000000000001,100,22_01_35_224313,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.05315000000000001,100,21_52_20_566477,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.05315000000000001,100,21_53_34_120281,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05315000000000001,100,22_01_01_350623,0702,2000,3,USNet,150,0.053,-0.2830188679245495,0.088,39.60227272727271,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.053200000000000004,100,21_57_56_390537,0702,2000,3,USNet,150,0.053,-0.37735849056604853,0.088,39.54545454545454,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.053200000000000004,100,21_57_49_941700,0702,2000,3,USNet,150,0.053,-0.37735849056604853,0.088,39.54545454545454,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0533,100,21_58_20_003697,0702,2000,3,USNet,150,0.053,-0.5660377358490598,0.088,39.43181818181818,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0534,100,21_57_54_477326,0702,2000,3,USNet,150,0.053,-0.754716981132084,0.088,39.31818181818181,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0534,100,21_58_19_490799,0702,2000,3,USNet,150,0.053,-0.754716981132084,0.088,39.31818181818181,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.05355000000000001,100,21_57_52_700401,0702,2000,3,USNet,150,0.053,-1.0377358490566204,0.088,39.14772727272726,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.05355000000000001,100,21_57_55_745690,0702,2000,3,USNet,150,0.053,-1.0377358490566204,0.088,39.14772727272726,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.053649999999999996,100,22_01_50_250737,0702,2000,3,USNet,150,0.053,-1.2264150943396186,0.088,39.03409090909091,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.053649999999999996,100,21_56_46_914376,0702,2000,3,USNet,150,0.053,-1.2264150943396186,0.088,39.03409090909091,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.05395,100,21_56_43_021719,0702,2000,3,USNet,150,0.053,-1.7924528301886782,0.088,38.69318181818181,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.05395,100,22_01_50_150117,0702,2000,3,USNet,150,0.053,-1.7924528301886782,0.088,38.69318181818181,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.05435000000000001,100,21_58_25_480883,0702,2000,3,USNet,150,0.053,-2.5471698113207752,0.088,38.238636363636346,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.054400000000000004,100,21_59_27_989571,0702,2000,3,USNet,150,0.053,-2.6415094339622742,0.088,38.18181818181817,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.05525,100,22_01_51_748031,0702,2000,3,USNet,150,0.053,-4.245283018867928,0.088,37.215909090909086,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.05525,100,21_56_20_227777,0702,2000,3,USNet,150,0.053,-4.245283018867928,0.088,37.215909090909086,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0556,100,22_01_51_333821,0702,2000,3,USNet,150,0.053,-4.905660377358488,0.088,36.81818181818181,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0556,100,21_56_48_319000,0702,2000,3,USNet,150,0.053,-4.905660377358488,0.088,36.81818181818181,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.055600000000000004,100,22_01_53_449578,0702,2000,3,USNet,150,0.053,-4.905660377358501,0.088,36.81818181818181,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.055600000000000004,100,21_56_44_170014,0702,2000,3,USNet,150,0.053,-4.905660377358501,0.088,36.81818181818181,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.055700000000000006,100,22_01_50_452514,0702,2000,3,USNet,150,0.053,-5.094339622641524,0.088,36.704545454545446,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.055700000000000006,100,21_56_44_169501,0702,2000,3,USNet,150,0.053,-5.094339622641524,0.088,36.704545454545446,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.05625,100,21_58_56_025413,0702,2000,3,USNet,150,0.053,-6.132075471698119,0.088,36.079545454545446,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0568,100,21_58_21_128455,0702,2000,3,USNet,150,0.053,-7.169811320754727,0.088,35.45454545454545,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.05765,100,21_58_56_577175,0702,2000,3,USNet,150,0.053,-8.77358490566038,0.088,34.48863636363636,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0629,100,21_52_06_402422,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0629,100,21_51_56_765406,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0629,100,21_51_54_626175,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0629,100,21_51_57_528307,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0629,100,21_51_57_908963,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0629,100,21_51_59_326328,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0629,100,21_56_54_048048,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0629,100,21_56_50_898623,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0629,100,21_56_49_180447,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0629,100,21_51_57_528945,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0629,100,21_56_50_898507,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0629,100,22_01_51_319316,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0629,100,21_56_49_681281,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0629,100,22_02_08_242747,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0629,100,22_02_08_688250,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0629,100,22_01_52_151752,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0629,100,21_56_57_931450,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0629,100,21_56_50_297180,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0629,100,22_02_24_062746,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0629,100,22_02_08_146082,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0629,100,21_56_43_769664,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0629,100,22_01_53_259968,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0629,100,22_01_52_162579,0702,2000,3,USNet,150,0.053,-18.679245283018865,0.088,28.522727272727273,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0632,100,21_51_56_057592,0702,2000,3,USNet,150,0.053,-19.24528301886794,0.088,28.18181818181817,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0632,100,21_56_50_221384,0702,2000,3,USNet,150,0.053,-19.24528301886794,0.088,28.18181818181817,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0632,100,22_01_55_736126,0702,2000,3,USNet,150,0.053,-19.24528301886794,0.088,28.18181818181817,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0632,100,22_02_06_824238,0702,2000,3,USNet,150,0.053,-19.24528301886794,0.088,28.18181818181817,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0632,100,21_56_54_047930,0702,2000,3,USNet,150,0.053,-19.24528301886794,0.088,28.18181818181817,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0632,100,21_51_59_206053,0702,2000,3,USNet,150,0.053,-19.24528301886794,0.088,28.18181818181817,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.06334999999999999,100,21_56_49_178273,0702,2000,3,USNet,150,0.053,-19.528301886792438,0.088,28.011363636363644,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.06334999999999999,100,21_51_56_326894,0702,2000,3,USNet,150,0.053,-19.528301886792438,0.088,28.011363636363644,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.06334999999999999,100,22_01_51_127514,0702,2000,3,USNet,150,0.053,-19.528301886792438,0.088,28.011363636363644,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.06334999999999999,100,21_56_54_049056,0702,2000,3,USNet,150,0.053,-19.528301886792438,0.088,28.011363636363644,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.06334999999999999,100,22_02_44_046006,0702,2000,3,USNet,150,0.053,-19.528301886792438,0.088,28.011363636363644,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0676,100,21_56_50_309920,0702,2000,3,USNet,150,0.053,-27.54716981132075,0.088,23.181818181818183,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06775,100,21_52_02_254540,0702,2000,3,USNet,150,0.053,-27.830188679245293,0.088,23.011363636363626,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.06775,100,22_02_40_586397,0702,2000,3,USNet,150,0.053,-27.830188679245293,0.088,23.011363636363626,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.06775,100,21_56_53_850561,0702,2000,3,USNet,150,0.053,-27.830188679245293,0.088,23.011363636363626,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.06825,100,21_51_59_206199,0702,2000,3,USNet,150,0.053,-28.773584905660393,0.088,22.443181818181806,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.06825,100,22_02_42_771840,0702,2000,3,USNet,150,0.053,-28.773584905660393,0.088,22.443181818181806,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.06825,100,21_56_53_022926,0702,2000,3,USNet,150,0.053,-28.773584905660393,0.088,22.443181818181806,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.06875,100,22_02_41_474846,0702,2000,3,USNet,150,0.053,-29.71698113207549,0.088,21.87499999999999,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.06875,100,21_52_02_857760,0702,2000,3,USNet,150,0.053,-29.71698113207549,0.088,21.87499999999999,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.06875,100,21_56_51_207292,0702,2000,3,USNet,150,0.053,-29.71698113207549,0.088,21.87499999999999,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06935,100,21_52_02_253290,0702,2000,3,USNet,150,0.053,-30.84905660377358,0.088,21.19318181818182,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.06935,100,22_02_44_376348,0702,2000,3,USNet,150,0.053,-30.84905660377358,0.088,21.19318181818182,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.06935,100,21_56_53_022307,0702,2000,3,USNet,150,0.053,-30.84905660377358,0.088,21.19318181818182,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.06945,100,21_52_02_857822,0702,2000,3,USNet,150,0.053,-31.037735849056602,0.088,21.079545454545453,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.06945,100,21_56_53_246890,0702,2000,3,USNet,150,0.053,-31.037735849056602,0.088,21.079545454545453,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06945,100,22_02_41_462343,0702,2000,3,USNet,150,0.053,-31.037735849056602,0.088,21.079545454545453,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.07,100,21_52_06_311138,0702,2000,3,USNet,150,0.053,-32.07547169811322,0.088,20.454545454545443,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.07,100,22_02_51_018301,0702,2000,3,USNet,150,0.053,-32.07547169811322,0.088,20.454545454545443,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.07299999999999998,100,21_57_51_274860,0702,2000,3,USNet,150,0.053,-37.73584905660374,0.088,17.04545454545456,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.07299999999999998,100,21_51_55_361526,0702,2000,3,USNet,150,0.053,-37.73584905660374,0.088,17.04545454545456,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.07299999999999998,100,21_52_09_865718,0702,2000,3,USNet,150,0.053,-37.73584905660374,0.088,17.04545454545456,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.07644999999999999,100,21_51_55_361802,0702,2000,3,USNet,150,0.053,-44.24528301886791,0.088,13.125000000000005,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.07644999999999999,100,21_57_54_462052,0702,2000,3,USNet,150,0.053,-44.24528301886791,0.088,13.125000000000005,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.07699999999999999,100,21_52_04_697206,0702,2000,3,USNet,150,0.053,-45.283018867924504,0.088,12.50000000000001,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07730000000000001,100,21_52_02_103418,0702,2000,3,USNet,150,0.053,-45.849056603773604,0.088,12.159090909090896,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.07875,100,21_51_58_021432,0702,2000,3,USNet,150,0.053,-48.584905660377366,0.088,10.511363636363631,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.07875,100,21_51_54_695710,0702,2000,3,USNet,150,0.053,-48.584905660377366,0.088,10.511363636363631,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.07875,100,21_57_48_729628,0702,2000,3,USNet,150,0.053,-48.584905660377366,0.088,10.511363636363631,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.07875,100,21_57_16_710918,0702,2000,3,USNet,150,0.053,-48.584905660377366,0.088,10.511363636363631,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.07894999999999999,100,21_51_57_016216,0702,2000,3,USNet,150,0.053,-48.96226415094338,0.088,10.284090909090912,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07894999999999999,100,21_51_59_763387,0702,2000,3,USNet,150,0.053,-48.96226415094338,0.088,10.284090909090912,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07899999999999999,100,21_57_15_801205,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07899999999999999,100,21_57_17_799306,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07899999999999999,100,21_51_54_626928,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07899999999999999,100,21_52_00_907373,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07899999999999999,100,21_52_00_490811,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07899999999999999,100,21_52_06_904963,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07899999999999999,100,21_52_00_907277,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07899999999999999,100,21_52_06_413504,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.07899999999999999,100,21_52_06_491913,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.07899999999999999,100,21_51_58_542421,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07899999999999999,100,21_51_58_542420,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07899999999999999,100,21_57_48_287990,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.07899999999999999,100,21_52_00_490866,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07899999999999999,100,21_52_00_907394,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07899999999999999,100,21_57_49_357725,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.07899999999999999,100,21_57_16_394387,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07899999999999999,100,21_57_47_928376,0702,2000,3,USNet,150,0.053,-49.05660377358488,0.088,10.227272727272737,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.08099999999999999,100,21_57_54_461992,0702,2000,3,USNet,150,0.053,-52.83018867924527,0.088,7.954545454545463,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.08099999999999999,100,21_51_59_947450,0702,2000,3,USNet,150,0.053,-52.83018867924527,0.088,7.954545454545463,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.08125,100,21_52_01_159266,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08125,100,21_51_59_763163,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.08125,100,21_52_05_213091,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.08125,100,21_57_15_895566,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08125,100,21_52_01_159700,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.08125,100,21_51_58_022128,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08125,100,21_57_18_001855,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.08125,100,21_52_00_491143,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.08125,100,21_51_59_763164,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.08125,100,21_57_51_047159,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08125,100,21_57_50_022360,0702,2000,3,USNet,150,0.053,-53.301886792452834,0.088,7.670454545454537,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.08299999999999999,100,21_57_54_883670,0702,2000,3,USNet,150,0.053,-56.603773584905646,0.088,5.681818181818187,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.08299999999999999,100,21_52_03_695830,0702,2000,3,USNet,150,0.053,-56.603773584905646,0.088,5.681818181818187,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.08299999999999999,100,21_51_56_401496,0702,2000,3,USNet,150,0.053,-56.603773584905646,0.088,5.681818181818187,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0835,100,21_57_54_696743,0702,2000,3,USNet,150,0.053,-57.547169811320764,0.088,5.113636363636353,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0835,100,21_52_01_159956,0702,2000,3,USNet,150,0.053,-57.547169811320764,0.088,5.113636363636353,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0835,100,21_51_56_401472,0702,2000,3,USNet,150,0.053,-57.547169811320764,0.088,5.113636363636353,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0835,100,21_57_53_746375,0702,2000,3,USNet,150,0.053,-57.547169811320764,0.088,5.113636363636353,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0835,100,21_52_05_514479,0702,2000,3,USNet,150,0.053,-57.547169811320764,0.088,5.113636363636353,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0835,100,21_51_55_721343,0702,2000,3,USNet,150,0.053,-57.547169811320764,0.088,5.113636363636353,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning


==> data/erlang_750/k3/USNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=3,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.06970000000000001,100,22_54_12_667641,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,100.0,0.0,0.06,ucb_bandit
0.06970000000000001,100,23_10_44_655942,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,0.0,-100.0,0.2,ucb_bandit
0.06970000000000001,100,22_54_15_090323,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,100.0,0.0,0.1,ucb_bandit
0.06970000000000001,100,22_57_45_962827,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,100.0,0.0,0.2,ucb_bandit
0.06970000000000001,100,22_54_12_667714,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,100.0,0.0,0.01,ucb_bandit
0.06970000000000001,100,23_09_42_651664,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,0.0,-100.0,0.01,ucb_bandit
0.06970000000000001,100,23_10_12_654161,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,0.0,-100.0,0.06,ucb_bandit
0.06970000000000001,100,23_11_29_277360,0701,2000,3,USNet,150,0.053,-31.509433962264175,0.088,20.79545454545453,0.0,-100.0,0.1,ucb_bandit
0.07004999999999999,100,23_13_11_271703,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,1.0,-100.0,0.1,ucb_bandit
0.07004999999999999,100,23_03_42_220953,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,100.0,-1.0,0.1,ucb_bandit
0.07004999999999999,100,23_03_07_040537,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,100.0,-1.0,0.2,ucb_bandit
0.07004999999999999,100,23_12_49_321548,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,1.0,-100.0,0.06,ucb_bandit
0.07004999999999999,100,23_12_51_717162,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,1.0,-100.0,0.2,ucb_bandit
0.07004999999999999,100,23_02_15_749480,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,100.0,-1.0,0.06,ucb_bandit
0.07004999999999999,100,23_02_15_573966,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,100.0,-1.0,0.01,ucb_bandit
0.07004999999999999,100,23_12_20_238250,0701,2000,3,USNet,150,0.053,-32.1698113207547,0.088,20.39772727272728,1.0,-100.0,0.01,ucb_bandit
0.07020000000000001,100,23_15_47_685054,0701,2000,3,USNet,150,0.053,-32.45283018867927,0.088,20.22727272727271,100.0,-100.0,0.06,ucb_bandit
0.07020000000000001,100,23_14_18_235829,0701,2000,3,USNet,150,0.053,-32.45283018867927,0.088,20.22727272727271,100.0,-100.0,0.01,ucb_bandit
0.07020000000000001,100,23_14_54_881509,0701,2000,3,USNet,150,0.053,-32.45283018867927,0.088,20.22727272727271,100.0,-100.0,0.1,ucb_bandit
0.07020000000000001,100,23_15_18_063916,0701,2000,3,USNet,150,0.053,-32.45283018867927,0.088,20.22727272727271,100.0,-100.0,0.2,ucb_bandit
0.07045,100,23_08_08_474571,0701,2000,3,USNet,150,0.053,-32.924528301886795,0.088,19.943181818181817,10.0,-10.0,0.01,ucb_bandit
0.07045,100,23_07_53_662110,0701,2000,3,USNet,150,0.053,-32.924528301886795,0.088,19.943181818181817,10.0,-10.0,0.06,ucb_bandit
0.07045,100,23_08_11_040727,0701,2000,3,USNet,150,0.053,-32.924528301886795,0.088,19.943181818181817,10.0,-10.0,0.2,ucb_bandit
0.07045,100,23_10_14_989201,0701,2000,3,USNet,150,0.053,-32.924528301886795,0.088,19.943181818181817,10.0,-10.0,0.1,ucb_bandit
0.0708,100,22_53_41_195510,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,10.0,0.0,0.1,ucb_bandit
0.0708,100,22_53_43_558565,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,10.0,0.0,0.2,ucb_bandit
0.0708,100,22_53_05_694486,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,10.0,0.0,0.01,ucb_bandit
0.0708,100,22_54_27_614243,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,10.0,0.0,0.06,ucb_bandit
0.0708,100,23_04_49_228201,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,0.0,-10.0,0.01,ucb_bandit
0.0708,100,23_05_39_569202,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,0.0,-10.0,0.1,ucb_bandit
0.0708,100,23_04_08_545541,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,0.0,-10.0,0.06,ucb_bandit
0.0708,100,23_06_07_778870,0701,2000,3,USNet,150,0.053,-33.584905660377366,0.088,19.54545454545454,0.0,-10.0,0.2,ucb_bandit
0.07095,100,23_06_39_793619,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,1.0,-10.0,0.01,ucb_bandit
0.07095,100,23_01_38_431936,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,10.0,-1.0,0.06,ucb_bandit
0.07095,100,23_01_35_999864,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,10.0,-1.0,0.01,ucb_bandit
0.07095,100,23_08_13_830889,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,1.0,-10.0,0.1,ucb_bandit
0.07095,100,23_08_08_474606,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,1.0,-10.0,0.2,ucb_bandit
0.07095,100,23_02_15_315643,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,10.0,-1.0,0.2,ucb_bandit
0.07095,100,23_02_59_938003,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,10.0,-1.0,0.1,ucb_bandit
0.07095,100,23_07_25_528205,0701,2000,3,USNet,150,0.053,-33.86792452830189,0.088,19.374999999999996,1.0,-10.0,0.06,ucb_bandit
0.0716,100,23_13_16_862439,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,10.0,-100.0,0.06,ucb_bandit
0.0716,100,23_08_42_084874,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,100.0,-10.0,0.01,ucb_bandit
0.0716,100,23_14_18_587566,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,10.0,-100.0,0.2,ucb_bandit
0.0716,100,23_08_43_174984,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,100.0,-10.0,0.06,ucb_bandit
0.0716,100,23_12_44_807976,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,10.0,-100.0,0.01,ucb_bandit
0.0716,100,23_09_12_580138,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,100.0,-10.0,0.1,ucb_bandit
0.0716,100,23_10_47_639507,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,100.0,-10.0,0.2,ucb_bandit
0.0716,100,23_13_46_887637,0701,2000,3,USNet,150,0.053,-35.094339622641506,0.088,18.636363636363633,10.0,-100.0,0.1,ucb_bandit
0.10995000000000002,100,22_52_57_264271,0701,2000,3,USNet,150,0.053,-107.45283018867929,0.088,-24.94318181818185,1.0,0.0,0.2,ucb_bandit
0.1106,100,22_52_57_219969,0701,2000,3,USNet,150,0.053,-108.67924528301889,0.088,-25.681818181818194,1.0,0.0,0.01,ucb_bandit
0.1106,100,22_54_35_116498,0701,2000,3,USNet,150,0.053,-108.67924528301889,0.088,-25.681818181818194,1.0,0.0,0.06,ucb_bandit
0.1123,100,23_01_35_438880,0701,2000,3,USNet,150,0.053,-111.88679245283019,0.088,-27.613636363636367,1.0,-1.0,0.06,ucb_bandit
0.1123,100,23_00_35_053414,0701,2000,3,USNet,150,0.053,-111.88679245283019,0.088,-27.613636363636367,1.0,-1.0,0.01,ucb_bandit
0.1123,100,23_00_53_484701,0701,2000,3,USNet,150,0.053,-111.88679245283019,0.088,-27.613636363636367,1.0,-1.0,0.1,ucb_bandit
0.1123,100,23_02_01_402862,0701,2000,3,USNet,150,0.053,-111.88679245283019,0.088,-27.613636363636367,1.0,-1.0,0.2,ucb_bandit
0.11234999999999999,100,23_00_05_153233,0701,2000,3,USNet,150,0.053,-111.98113207547169,0.088,-27.670454545454543,0.0,-1.0,0.2,ucb_bandit
0.11244999999999998,100,22_59_37_582050,0701,2000,3,USNet,150,0.053,-112.16981132075468,0.088,-27.784090909090892,0.0,-1.0,0.1,ucb_bandit
0.11244999999999998,100,22_58_33_729420,0701,2000,3,USNet,150,0.053,-112.16981132075468,0.088,-27.784090909090892,0.0,-1.0,0.01,ucb_bandit
0.11244999999999998,100,22_59_09_118126,0701,2000,3,USNet,150,0.053,-112.16981132075468,0.088,-27.784090909090892,0.0,-1.0,0.06,ucb_bandit
0.11744999999999998,100,22_52_59_501209,0701,2000,3,USNet,150,0.053,-121.60377358490561,0.088,-33.46590909090908,0.0,0.0,0.2,ucb_bandit
0.11744999999999998,100,22_54_16_930246,0701,2000,3,USNet,150,0.053,-121.60377358490561,0.088,-33.46590909090908,0.0,0.0,0.1,ucb_bandit
0.11744999999999998,100,22_53_06_059259,0701,2000,3,USNet,150,0.053,-121.60377358490561,0.088,-33.46590909090908,0.0,0.0,0.01,ucb_bandit
0.11744999999999998,100,22_53_04_553178,0701,2000,3,USNet,150,0.053,-121.60377358490561,0.088,-33.46590909090908,0.0,0.0,0.06,ucb_bandit


==> data/erlang_750/k4/NSFNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.23,0.1195,0.103,1,0.055,0.182
0.077,0.0635,0.0615,2,0.055,0.182
0.068,0.0375,0.048,3,0.055,0.182
0.0675,0.026,0.04,4,0.055,0.182
0.069,0.028,0.031,5,0.055,0.182
0.067,0.028,0.031,6,0.055,0.182
0.072,0.034,0.0325,7,0.055,0.182
0.0665,0.034,0.033,8,0.055,0.182
0.0655,0.034,0.0285,9,0.055,0.182
0.0625,0.034,0.0305,10,0.055,0.182
0.0715,0.034,0.0335,11,0.055,0.182
0.063,0.034,0.0315,12,0.055,0.182
0.067,0.034,0.0325,13,0.055,0.182
0.0645,0.034,0.0335,14,0.055,0.182
0.0635,0.034,0.0335,15,0.055,0.182
0.0695,0.034,0.0325,16,0.055,0.182
0.0735,0.034,0.0335,17,0.055,0.182
0.067,0.034,0.0305,18,0.055,0.182
0.069,0.034,0.0325,19,0.055,0.182
0.0645,0.034,0.0335,20,0.055,0.182
0.0655,0.034,0.0285,21,0.055,0.182
0.0625,0.034,0.0325,22,0.055,0.182
0.0715,0.034,0.0335,23,0.055,0.182
0.063,0.034,0.0285,24,0.055,0.182
0.067,0.034,0.0315,25,0.055,0.182
0.0645,0.034,0.0325,26,0.055,0.182
0.0635,0.034,0.0325,27,0.055,0.182
0.0695,0.034,0.035,28,0.055,0.182
0.0735,0.034,0.0325,29,0.055,0.182
0.067,0.034,0.0325,30,0.055,0.182
0.069,0.034,0.035,31,0.055,0.182
0.0645,0.034,0.0325,32,0.055,0.182
0.0655,0.034,0.0325,33,0.055,0.182
0.0625,0.034,0.035,34,0.055,0.182
0.0715,0.034,0.0325,35,0.055,0.182
0.063,0.034,0.0325,36,0.055,0.182
0.067,0.034,0.035,37,0.055,0.182
0.0645,0.034,0.0325,38,0.055,0.182
0.0635,0.034,0.0325,39,0.055,0.182
0.0695,0.034,0.035,40,0.055,0.182
0.0735,0.034,0.0325,41,0.055,0.182
0.067,0.034,0.0325,42,0.055,0.182
0.069,0.034,0.035,43,0.055,0.182
0.0645,0.034,0.0325,44,0.055,0.182
0.0655,0.034,0.0325,45,0.055,0.182
0.0625,0.034,0.035,46,0.055,0.182
0.0715,0.034,0.0325,47,0.055,0.182
0.063,0.034,0.0325,48,0.055,0.182
0.067,0.034,0.035,49,0.055,0.182
0.0645,0.034,0.0325,50,0.055,0.182
0.0635,0.034,0.0325,51,0.055,0.182
0.0695,0.034,0.035,52,0.055,0.182
0.0735,0.034,0.0325,53,0.055,0.182
0.067,0.034,0.0325,54,0.055,0.182
0.069,0.034,0.035,55,0.055,0.182
0.0645,0.034,0.0325,56,0.055,0.182
0.0655,0.034,0.0325,57,0.055,0.182
0.0625,0.034,0.035,58,0.055,0.182
0.0715,0.034,0.0325,59,0.055,0.182
0.063,0.034,0.0325,60,0.055,0.182
0.067,0.034,0.035,61,0.055,0.182
0.0645,0.034,0.0325,62,0.055,0.182
0.0635,0.034,0.0325,63,0.055,0.182
0.0695,0.034,0.035,64,0.055,0.182
0.0735,0.034,0.0325,65,0.055,0.182
0.067,0.034,0.0325,66,0.055,0.182
0.069,0.034,0.035,67,0.055,0.182
0.0645,0.034,0.032,68,0.055,0.182
0.0655,0.034,0.028,69,0.055,0.182
0.0625,0.034,0.0265,70,0.055,0.182
0.0715,0.034,0.0265,71,0.055,0.182
0.063,0.034,0.0265,72,0.055,0.182
0.067,0.034,0.0265,73,0.055,0.182
0.0645,0.034,0.0265,74,0.055,0.182
0.0635,0.034,0.0265,75,0.055,0.182
0.0695,0.034,0.0265,76,0.055,0.182
0.0735,0.034,0.0265,77,0.055,0.182
0.067,0.034,0.0265,78,0.055,0.182
0.069,0.034,0.0265,79,0.055,0.182
0.0645,0.034,0.0265,80,0.055,0.182
0.0655,0.034,0.0265,81,0.055,0.182
0.0625,0.034,0.0265,82,0.055,0.182
0.0715,0.034,0.0265,83,0.055,0.182
0.063,0.034,0.0265,84,0.055,0.182
0.067,0.034,0.0265,85,0.055,0.182
0.0645,0.034,0.0265,86,0.055,0.182
0.0635,0.034,0.0265,87,0.055,0.182
0.0695,0.034,0.0265,88,0.055,0.182
0.0735,0.034,0.0265,89,0.055,0.182
0.067,0.034,0.0265,90,0.055,0.182
0.069,0.034,0.0265,91,0.055,0.182
0.0645,0.034,0.0265,92,0.055,0.182
0.0655,0.034,0.0265,93,0.055,0.182
0.0625,0.034,0.0265,94,0.055,0.182
0.0715,0.034,0.0265,95,0.055,0.182
0.063,0.034,0.0265,96,0.055,0.182
0.067,0.034,0.0265,97,0.055,0.182
0.0645,0.034,0.0265,98,0.055,0.182
0.0635,0.034,0.0265,99,0.055,0.182
0.0695,0.034,0.0265,100,0.055,0.182


==> data/erlang_750/k4/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.03400000000000001,100,23_13_22_998968,0701,2000,4,NSFNet,150,0.055,38.181818181818166,0.182,81.31868131868131,10.0,-100.0,0.06,epsilon_greedy_bandit
0.03400000000000001,100,23_07_55_363635,0701,2000,4,NSFNet,150,0.055,38.181818181818166,0.182,81.31868131868131,1.0,-10.0,0.06,epsilon_greedy_bandit
0.03649999999999999,100,23_11_46_193437,0701,2000,4,NSFNet,150,0.055,33.636363636363654,0.182,79.94505494505496,1.0,-100.0,0.06,epsilon_greedy_bandit
0.04745,100,23_04_45_992745,0701,2000,4,NSFNet,150,0.055,13.72727272727273,0.182,73.92857142857143,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0475,100,23_09_43_525698,0701,2000,4,NSFNet,150,0.055,13.636363636363635,0.182,73.9010989010989,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0485,100,22_58_35_934094,0701,2000,4,NSFNet,150,0.055,11.818181818181817,0.182,73.35164835164835,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0495,100,23_12_12_485619,0701,2000,4,NSFNet,150,0.055,9.999999999999996,0.182,72.80219780219781,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0495,100,23_13_47_331539,0701,2000,4,NSFNet,150,0.055,9.999999999999996,0.182,72.80219780219781,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0495,100,23_07_11_687534,0701,2000,4,NSFNet,150,0.055,9.999999999999996,0.182,72.80219780219781,1.0,-10.0,0.1,epsilon_greedy_bandit
0.05600000000000001,100,23_06_41_300406,0701,2000,4,NSFNet,150,0.055,-1.8181818181818323,0.182,69.23076923076923,1.0,-10.0,0.01,epsilon_greedy_bandit
0.05600000000000001,100,23_13_49_109654,0701,2000,4,NSFNet,150,0.055,-1.8181818181818323,0.182,69.23076923076923,10.0,-100.0,0.01,epsilon_greedy_bandit
0.05750000000000001,100,22_59_54_934655,0701,2000,4,NSFNet,150,0.055,-4.545454545454562,0.182,68.4065934065934,0.0,-1.0,0.1,epsilon_greedy_bandit
0.058300000000000005,100,23_11_12_717124,0701,2000,4,NSFNet,150,0.055,-6.000000000000008,0.182,67.96703296703296,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0615,100,23_11_12_730860,0701,2000,4,NSFNet,150,0.055,-11.818181818181817,0.182,66.20879120879121,1.0,-100.0,0.01,epsilon_greedy_bandit
0.06200000000000001,100,23_00_23_415075,0701,2000,4,NSFNet,150,0.055,-12.727272727272751,0.182,65.93406593406593,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0635,100,23_10_42_048057,0701,2000,4,NSFNet,150,0.055,-15.454545454545457,0.182,65.10989010989012,0.0,-100.0,0.1,epsilon_greedy_bandit
0.06400000000000002,100,23_05_39_569175,0701,2000,4,NSFNet,150,0.055,-16.36363636363639,0.182,64.83516483516483,0.0,-10.0,0.1,epsilon_greedy_bandit
0.06800000000000002,100,23_04_39_136073,0701,2000,4,NSFNet,150,0.055,-23.63636363636367,0.182,62.63736263736263,0.0,-10.0,0.06,epsilon_greedy_bandit
0.07099999999999998,100,23_12_45_043469,0701,2000,4,NSFNet,150,0.055,-29.090909090909058,0.182,60.98901098901099,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0728,100,23_08_24_775264,0701,2000,4,NSFNet,150,0.055,-32.363636363636374,0.182,60.0,10.0,-10.0,0.1,epsilon_greedy_bandit
0.07479999999999999,100,23_00_04_511070,0701,2000,4,NSFNet,150,0.055,-35.99999999999998,0.182,58.901098901098905,0.0,-1.0,0.2,epsilon_greedy_bandit
0.07525,100,23_15_19_120387,0701,2000,4,NSFNet,150,0.055,-36.81818181818181,0.182,58.65384615384615,100.0,-100.0,0.1,epsilon_greedy_bandit
0.07599999999999998,100,23_14_17_751114,0701,2000,4,NSFNet,150,0.055,-38.18181818181815,0.182,58.24175824175825,100.0,-100.0,0.01,epsilon_greedy_bandit
0.08170000000000001,100,23_12_07_469855,0701,2000,4,NSFNet,150,0.055,-48.54545454545456,0.182,55.1098901098901,0.0,-100.0,0.2,epsilon_greedy_bandit
0.08170000000000001,100,23_06_10_204410,0701,2000,4,NSFNet,150,0.055,-48.54545454545456,0.182,55.1098901098901,0.0,-10.0,0.2,epsilon_greedy_bandit
0.08259999999999999,100,23_01_54_059882,0701,2000,4,NSFNet,150,0.055,-50.18181818181817,0.182,54.61538461538462,1.0,-1.0,0.1,epsilon_greedy_bandit
0.08335000000000001,100,23_08_08_474653,0701,2000,4,NSFNet,150,0.055,-51.54545454545456,0.182,54.2032967032967,1.0,-10.0,0.2,epsilon_greedy_bandit
0.08419999999999998,100,23_14_18_654910,0701,2000,4,NSFNet,150,0.055,-53.09090909090906,0.182,53.736263736263744,10.0,-100.0,0.2,epsilon_greedy_bandit
0.094,100,23_00_33_954100,0701,2000,4,NSFNet,150,0.055,-70.9090909090909,0.182,48.35164835164835,1.0,-1.0,0.01,epsilon_greedy_bandit
0.1005,100,23_07_57_428743,0701,2000,4,NSFNet,150,0.055,-82.72727272727273,0.182,44.780219780219774,10.0,-10.0,0.06,epsilon_greedy_bandit
0.10170000000000001,100,23_00_37_185875,0701,2000,4,NSFNet,150,0.055,-84.90909090909093,0.182,44.12087912087912,1.0,-1.0,0.06,epsilon_greedy_bandit
0.10175000000000001,100,23_14_45_434622,0701,2000,4,NSFNet,150,0.055,-85.00000000000001,0.182,44.093406593406584,100.0,-100.0,0.06,epsilon_greedy_bandit
0.1055,100,23_08_36_065088,0701,2000,4,NSFNet,150,0.055,-91.81818181818181,0.182,42.032967032967036,10.0,-10.0,0.01,epsilon_greedy_bandit
0.1126,100,23_02_14_917411,0701,2000,4,NSFNet,150,0.055,-104.72727272727273,0.182,38.13186813186813,1.0,-1.0,0.2,epsilon_greedy_bandit
0.11400000000000002,100,23_08_19_455980,0701,2000,4,NSFNet,150,0.055,-107.2727272727273,0.182,37.36263736263735,10.0,-10.0,0.2,epsilon_greedy_bandit
0.1165,100,23_15_48_731753,0701,2000,4,NSFNet,150,0.055,-111.81818181818184,0.182,35.989010989010985,100.0,-100.0,0.2,epsilon_greedy_bandit
0.12250000000000001,100,22_53_42_165749,0701,2000,4,NSFNet,150,0.055,-122.72727272727273,0.182,32.69230769230768,10.0,0.0,0.06,epsilon_greedy_bandit
0.12254999999999998,100,22_54_12_667641,0701,2000,4,NSFNet,150,0.055,-122.81818181818176,0.182,32.664835164835175,100.0,0.0,0.06,epsilon_greedy_bandit
0.12275,100,23_08_43_219723,0701,2000,4,NSFNet,150,0.055,-123.18181818181819,0.182,32.55494505494506,100.0,-10.0,0.06,epsilon_greedy_bandit
0.12294999999999998,100,22_54_35_116464,0701,2000,4,NSFNet,150,0.055,-123.54545454545452,0.182,32.445054945054956,1.0,0.0,0.06,epsilon_greedy_bandit
0.124,100,23_01_36_788966,0701,2000,4,NSFNet,150,0.055,-125.45454545454547,0.182,31.868131868131865,10.0,-1.0,0.06,epsilon_greedy_bandit
0.12525,100,23_02_37_655276,0701,2000,4,NSFNet,150,0.055,-127.72727272727273,0.182,31.181318681318682,100.0,-1.0,0.06,epsilon_greedy_bandit
0.1255,100,23_10_31_941388,0701,2000,4,NSFNet,150,0.055,-128.1818181818182,0.182,31.04395604395604,100.0,-10.0,0.2,epsilon_greedy_bandit
0.1265,100,23_03_07_040491,0701,2000,4,NSFNet,150,0.055,-130.0,0.182,30.494505494505493,100.0,-1.0,0.2,epsilon_greedy_bandit
0.127,100,23_09_13_353429,0701,2000,4,NSFNet,150,0.055,-130.90909090909093,0.182,30.21978021978022,100.0,-10.0,0.1,epsilon_greedy_bandit
0.127,100,23_02_37_335628,0701,2000,4,NSFNet,150,0.055,-130.90909090909093,0.182,30.21978021978022,100.0,-1.0,0.1,epsilon_greedy_bandit
0.1275,100,22_53_42_134516,0701,2000,4,NSFNet,150,0.055,-131.81818181818184,0.182,29.945054945054945,10.0,0.0,0.2,epsilon_greedy_bandit
0.12785,100,22_52_57_264251,0701,2000,4,NSFNet,150,0.055,-132.45454545454544,0.182,29.75274725274726,1.0,0.0,0.2,epsilon_greedy_bandit
0.12800000000000003,100,22_57_45_962968,0701,2000,4,NSFNet,150,0.055,-132.7272727272728,0.182,29.670329670329654,100.0,0.0,0.2,epsilon_greedy_bandit
0.13025,100,23_02_15_854707,0701,2000,4,NSFNet,150,0.055,-136.81818181818184,0.182,28.434065934065927,10.0,-1.0,0.2,epsilon_greedy_bandit
0.133,100,23_02_53_232879,0701,2000,4,NSFNet,150,0.055,-141.81818181818184,0.182,26.923076923076916,10.0,-1.0,0.1,epsilon_greedy_bandit
0.133,100,22_53_36_846811,0701,2000,4,NSFNet,150,0.055,-141.81818181818184,0.182,26.923076923076916,1.0,0.0,0.1,epsilon_greedy_bandit
0.1345,100,22_55_14_517567,0701,2000,4,NSFNet,150,0.055,-144.5454545454546,0.182,26.098901098901095,10.0,0.0,0.1,epsilon_greedy_bandit
0.13465,100,22_55_28_172144,0701,2000,4,NSFNet,150,0.055,-144.8181818181818,0.182,26.016483516483518,100.0,0.0,0.1,epsilon_greedy_bandit
0.15999999999999998,100,23_02_33_845503,0701,2000,4,NSFNet,150,0.055,-190.90909090909088,0.182,12.087912087912098,10.0,-1.0,0.01,epsilon_greedy_bandit
0.15999999999999998,100,22_54_12_667658,0701,2000,4,NSFNet,150,0.055,-190.90909090909088,0.182,12.087912087912098,100.0,0.0,0.01,epsilon_greedy_bandit
0.15999999999999998,100,22_53_00_968385,0701,2000,4,NSFNet,150,0.055,-190.90909090909088,0.182,12.087912087912098,10.0,0.0,0.01,epsilon_greedy_bandit
0.15999999999999998,100,23_02_15_863262,0701,2000,4,NSFNet,150,0.055,-190.90909090909088,0.182,12.087912087912098,100.0,-1.0,0.01,epsilon_greedy_bandit
0.15999999999999998,100,23_09_46_630941,0701,2000,4,NSFNet,150,0.055,-190.90909090909088,0.182,12.087912087912098,100.0,-10.0,0.01,epsilon_greedy_bandit
0.178,100,22_53_06_078743,0701,2000,4,NSFNet,150,0.055,-223.63636363636363,0.182,2.1978021978021998,0.0,0.0,0.01,epsilon_greedy_bandit
0.179,100,22_53_05_314102,0701,2000,4,NSFNet,150,0.055,-225.45454545454544,0.182,1.6483516483516498,0.0,0.0,0.06,epsilon_greedy_bandit
0.18,100,22_54_16_932045,0701,2000,4,NSFNet,150,0.055,-227.27272727272728,0.182,1.0989010989010999,0.0,0.0,0.1,epsilon_greedy_bandit
0.184,100,22_52_59_501248,0701,2000,4,NSFNet,150,0.055,-234.54545454545456,0.182,-1.0989010989010999,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_750/k4/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.026500000000000003,100,21_56_15_740577,0702,2000,4,NSFNet,150,0.055,51.81818181818182,0.182,85.43956043956045,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.026500000000000003,100,22_01_02_914780,0702,2000,4,NSFNet,150,0.055,51.81818181818182,0.182,85.43956043956045,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.026500000000000003,100,22_01_34_044887,0702,2000,4,NSFNet,150,0.055,51.81818181818182,0.182,85.43956043956045,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.026500000000000003,100,21_52_16_626341,0702,2000,4,NSFNet,150,0.055,51.81818181818182,0.182,85.43956043956045,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.027100000000000003,100,21_52_13_513436,0702,2000,4,NSFNet,150,0.055,50.72727272727272,0.182,85.1098901098901,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.027100000000000003,100,22_01_35_225839,0702,2000,4,NSFNet,150,0.055,50.72727272727272,0.182,85.1098901098901,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.027100000000000003,100,22_01_01_529973,0702,2000,4,NSFNet,150,0.055,50.72727272727272,0.182,85.1098901098901,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.027100000000000003,100,21_53_29_707216,0702,2000,4,NSFNet,150,0.055,50.72727272727272,0.182,85.1098901098901,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.029000000000000005,100,21_58_56_575706,0702,2000,4,NSFNet,150,0.055,47.272727272727266,0.182,84.06593406593407,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.031000000000000007,100,22_01_36_896763,0702,2000,4,NSFNet,150,0.055,43.636363636363626,0.182,82.96703296703298,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.031000000000000007,100,21_52_09_866513,0702,2000,4,NSFNet,150,0.055,43.636363636363626,0.182,82.96703296703298,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.031000000000000007,100,22_00_30_927243,0702,2000,4,NSFNet,150,0.055,43.636363636363626,0.182,82.96703296703298,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.031000000000000007,100,21_52_22_744252,0702,2000,4,NSFNet,150,0.055,43.636363636363626,0.182,82.96703296703298,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0314,100,21_52_26_575988,0702,2000,4,NSFNet,150,0.055,42.909090909090914,0.182,82.74725274725276,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0314,100,21_51_56_318952,0702,2000,4,NSFNet,150,0.055,42.909090909090914,0.182,82.74725274725276,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0314,100,22_01_52_614130,0702,2000,4,NSFNet,150,0.055,42.909090909090914,0.182,82.74725274725276,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0314,100,22_00_48_436932,0702,2000,4,NSFNet,150,0.055,42.909090909090914,0.182,82.74725274725276,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.03155,100,21_57_53_432409,0702,2000,4,NSFNet,150,0.055,42.63636363636363,0.182,82.66483516483517,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.03155,100,21_57_52_702128,0702,2000,4,NSFNet,150,0.055,42.63636363636363,0.182,82.66483516483517,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.032600000000000004,100,21_58_18_834091,0702,2000,4,NSFNet,150,0.055,40.72727272727272,0.182,82.08791208791207,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.032600000000000004,100,21_57_50_809319,0702,2000,4,NSFNet,150,0.055,40.72727272727272,0.182,82.08791208791207,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.03300000000000001,100,22_01_50_162663,0702,2000,4,NSFNet,150,0.055,39.999999999999986,0.182,81.86813186813187,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.03300000000000001,100,21_58_51_672936,0702,2000,4,NSFNet,150,0.055,39.999999999999986,0.182,81.86813186813187,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.03300000000000001,100,21_56_47_070416,0702,2000,4,NSFNet,150,0.055,39.999999999999986,0.182,81.86813186813187,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.033999999999999996,100,21_59_24_878550,0702,2000,4,NSFNet,150,0.055,38.18181818181819,0.182,81.31868131868131,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.03515,100,21_57_52_700263,0702,2000,4,NSFNet,150,0.055,36.09090909090909,0.182,80.68681318681318,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.03515,100,21_57_55_745617,0702,2000,4,NSFNet,150,0.055,36.09090909090909,0.182,80.68681318681318,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.03599999999999999,100,22_01_49_446815,0702,2000,4,NSFNet,150,0.055,34.54545454545456,0.182,80.21978021978023,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.03599999999999999,100,21_56_15_613000,0702,2000,4,NSFNet,150,0.055,34.54545454545456,0.182,80.21978021978023,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.03615,100,21_57_54_477299,0702,2000,4,NSFNet,150,0.055,34.27272727272727,0.182,80.13736263736263,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.03615,100,21_58_19_491435,0702,2000,4,NSFNet,150,0.055,34.27272727272727,0.182,80.13736263736263,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.03649999999999999,100,22_01_48_939606,0702,2000,4,NSFNet,150,0.055,33.636363636363654,0.182,79.94505494505496,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.03649999999999999,100,21_56_48_318988,0702,2000,4,NSFNet,150,0.055,33.636363636363654,0.182,79.94505494505496,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.03749999999999999,100,21_58_19_049709,0702,2000,4,NSFNet,150,0.055,31.818181818181834,0.182,79.39560439560441,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0382,100,21_57_56_369496,0702,2000,4,NSFNet,150,0.055,30.545454545454547,0.182,79.01098901098901,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0382,100,21_58_19_201966,0702,2000,4,NSFNet,150,0.055,30.545454545454547,0.182,79.01098901098901,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.03845,100,21_52_00_503786,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.03845,100,22_01_35_187244,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.03845,100,21_52_24_010176,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.03845,100,22_00_49_714607,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.03845,100,21_52_40_619819,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.03845,100,22_01_01_750738,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.03845,100,22_01_34_377277,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.03845,100,21_51_55_981696,0702,2000,4,NSFNet,150,0.055,30.090909090909097,0.182,78.87362637362638,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.03849999999999999,100,22_01_53_266557,0702,2000,4,NSFNet,150,0.055,30.000000000000014,0.182,78.84615384615385,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.03849999999999999,100,21_56_43_775548,0702,2000,4,NSFNet,150,0.055,30.000000000000014,0.182,78.84615384615385,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.03849999999999999,100,22_01_50_549481,0702,2000,4,NSFNet,150,0.055,30.000000000000014,0.182,78.84615384615385,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.03849999999999999,100,21_56_44_169260,0702,2000,4,NSFNet,150,0.055,30.000000000000014,0.182,78.84615384615385,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.039999999999999994,100,21_57_49_940868,0702,2000,4,NSFNet,150,0.055,27.27272727272728,0.182,78.02197802197803,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.039999999999999994,100,21_57_56_391251,0702,2000,4,NSFNet,150,0.055,27.27272727272728,0.182,78.02197802197803,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.039999999999999994,100,22_01_50_453306,0702,2000,4,NSFNet,150,0.055,27.27272727272728,0.182,78.02197802197803,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.039999999999999994,100,21_56_44_169188,0702,2000,4,NSFNet,150,0.055,27.27272727272728,0.182,78.02197802197803,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.040499999999999994,100,21_58_21_128438,0702,2000,4,NSFNet,150,0.055,26.363636363636374,0.182,77.74725274725276,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.04325,100,21_58_20_003480,0702,2000,4,NSFNet,150,0.055,21.36363636363637,0.182,76.23626373626374,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.05385000000000001,100,21_52_06_366204,0702,2000,4,NSFNet,150,0.055,2.0909090909090753,0.182,70.41208791208791,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.05385000000000001,100,21_56_50_309996,0702,2000,4,NSFNet,150,0.055,2.0909090909090753,0.182,70.41208791208791,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.05385000000000001,100,22_02_49_653418,0702,2000,4,NSFNet,150,0.055,2.0909090909090753,0.182,70.41208791208791,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.06625,100,21_56_53_247401,0702,2000,4,NSFNet,150,0.055,-20.45454545454546,0.182,63.598901098901095,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06625,100,22_02_51_269995,0702,2000,4,NSFNet,150,0.055,-20.45454545454546,0.182,63.598901098901095,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.07325,100,21_51_56_057750,0702,2000,4,NSFNet,150,0.055,-33.18181818181817,0.182,59.75274725274725,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07325,100,21_56_54_048908,0702,2000,4,NSFNet,150,0.055,-33.18181818181817,0.182,59.75274725274725,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.07325,100,21_56_50_189990,0702,2000,4,NSFNet,150,0.055,-33.18181818181817,0.182,59.75274725274725,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07325,100,22_02_26_917670,0702,2000,4,NSFNet,150,0.055,-33.18181818181817,0.182,59.75274725274725,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07325,100,21_51_59_206053,0702,2000,4,NSFNet,150,0.055,-33.18181818181817,0.182,59.75274725274725,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07325,100,22_01_55_011734,0702,2000,4,NSFNet,150,0.055,-33.18181818181817,0.182,59.75274725274725,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07875,100,21_56_49_116784,0702,2000,4,NSFNet,150,0.055,-43.18181818181818,0.182,56.730769230769226,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07875,100,21_56_54_049503,0702,2000,4,NSFNet,150,0.055,-43.18181818181818,0.182,56.730769230769226,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.07875,100,22_02_12_924269,0702,2000,4,NSFNet,150,0.055,-43.18181818181818,0.182,56.730769230769226,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.07875,100,21_51_56_326003,0702,2000,4,NSFNet,150,0.055,-43.18181818181818,0.182,56.730769230769226,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07875,100,22_02_44_337561,0702,2000,4,NSFNet,150,0.055,-43.18181818181818,0.182,56.730769230769226,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07875,100,21_51_59_206940,0702,2000,4,NSFNet,150,0.055,-43.18181818181818,0.182,56.730769230769226,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0824,100,21_52_02_857836,0702,2000,4,NSFNet,150,0.055,-49.81818181818182,0.182,54.72527472527472,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0935,100,21_56_49_644715,0702,2000,4,NSFNet,150,0.055,-70.0,0.182,48.62637362637363,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0935,100,22_02_08_242727,0702,2000,4,NSFNet,150,0.055,-70.0,0.182,48.62637362637363,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0935,100,21_56_50_898327,0702,2000,4,NSFNet,150,0.055,-70.0,0.182,48.62637362637363,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0935,100,22_01_54_382791,0702,2000,4,NSFNet,150,0.055,-70.0,0.182,48.62637362637363,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0935,100,21_51_59_015158,0702,2000,4,NSFNet,150,0.055,-70.0,0.182,48.62637362637363,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0936,100,21_56_54_049410,0702,2000,4,NSFNet,150,0.055,-70.18181818181819,0.182,48.57142857142857,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0936,100,21_51_56_057553,0702,2000,4,NSFNet,150,0.055,-70.18181818181819,0.182,48.57142857142857,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0936,100,22_01_51_318718,0702,2000,4,NSFNet,150,0.055,-70.18181818181819,0.182,48.57142857142857,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0936,100,21_56_50_189054,0702,2000,4,NSFNet,150,0.055,-70.18181818181819,0.182,48.57142857142857,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0936,100,22_02_06_342365,0702,2000,4,NSFNet,150,0.055,-70.18181818181819,0.182,48.57142857142857,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0941,100,21_51_55_791038,0702,2000,4,NSFNet,150,0.055,-71.0909090909091,0.182,48.29670329670329,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0941,100,22_01_53_452435,0702,2000,4,NSFNet,150,0.055,-71.0909090909091,0.182,48.29670329670329,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0941,100,21_56_49_167497,0702,2000,4,NSFNet,150,0.055,-71.0909090909091,0.182,48.29670329670329,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0941,100,21_56_50_373431,0702,2000,4,NSFNet,150,0.055,-71.0909090909091,0.182,48.29670329670329,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0941,100,22_02_06_258405,0702,2000,4,NSFNet,150,0.055,-71.0909090909091,0.182,48.29670329670329,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0955,100,21_56_53_021618,0702,2000,4,NSFNet,150,0.055,-73.63636363636363,0.182,47.527472527472526,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0955,100,21_52_02_249332,0702,2000,4,NSFNet,150,0.055,-73.63636363636363,0.182,47.527472527472526,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0955,100,22_02_44_386533,0702,2000,4,NSFNet,150,0.055,-73.63636363636363,0.182,47.527472527472526,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0965,100,21_56_49_469676,0702,2000,4,NSFNet,150,0.055,-75.45454545454547,0.182,46.97802197802198,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0965,100,21_56_50_898171,0702,2000,4,NSFNet,150,0.055,-75.45454545454547,0.182,46.97802197802198,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0965,100,21_51_56_664060,0702,2000,4,NSFNet,150,0.055,-75.45454545454547,0.182,46.97802197802198,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0965,100,22_02_05_344463,0702,2000,4,NSFNet,150,0.055,-75.45454545454547,0.182,46.97802197802198,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0965,100,22_01_52_164409,0702,2000,4,NSFNet,150,0.055,-75.45454545454547,0.182,46.97802197802198,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0965,100,21_51_57_908910,0702,2000,4,NSFNet,150,0.055,-75.45454545454547,0.182,46.97802197802198,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.09730000000000001,100,21_51_59_206060,0702,2000,4,NSFNet,150,0.055,-76.90909090909092,0.182,46.538461538461526,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.09730000000000001,100,22_02_43_155891,0702,2000,4,NSFNet,150,0.055,-76.90909090909092,0.182,46.538461538461526,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.09730000000000001,100,21_56_53_023261,0702,2000,4,NSFNet,150,0.055,-76.90909090909092,0.182,46.538461538461526,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.09905,100,21_56_51_207292,0702,2000,4,NSFNet,150,0.055,-80.0909090909091,0.182,45.57692307692307,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.09905,100,22_02_41_469807,0702,2000,4,NSFNet,150,0.055,-80.0909090909091,0.182,45.57692307692307,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.1005,100,21_52_02_857839,0702,2000,4,NSFNet,150,0.055,-82.72727272727273,0.182,44.780219780219774,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.10435000000000001,100,22_02_59_181783,0702,2000,4,NSFNet,150,0.055,-89.72727272727275,0.182,42.66483516483516,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.10435000000000001,100,21_52_02_249735,0702,2000,4,NSFNet,150,0.055,-89.72727272727275,0.182,42.66483516483516,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.10435000000000001,100,21_56_51_835977,0702,2000,4,NSFNet,150,0.055,-89.72727272727275,0.182,42.66483516483516,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1159,100,21_52_02_103608,0702,2000,4,NSFNet,150,0.055,-110.72727272727275,0.182,36.318681318681314,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.11949999999999998,100,21_51_55_361691,0702,2000,4,NSFNet,150,0.055,-117.27272727272722,0.182,34.34065934065935,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.11949999999999998,100,21_57_51_274015,0702,2000,4,NSFNet,150,0.055,-117.27272727272722,0.182,34.34065934065935,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.12444999999999999,100,21_51_55_361663,0702,2000,4,NSFNet,150,0.055,-126.27272727272725,0.182,31.620879120879124,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.12444999999999999,100,21_57_54_462060,0702,2000,4,NSFNet,150,0.055,-126.27272727272725,0.182,31.620879120879124,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.125,100,21_52_09_865717,0702,2000,4,NSFNet,150,0.055,-127.2727272727273,0.182,31.318681318681318,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1479,100,21_57_53_083338,0702,2000,4,NSFNet,150,0.055,-168.9090909090909,0.182,18.73626373626373,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1479,100,21_52_00_490807,0702,2000,4,NSFNet,150,0.055,-168.9090909090909,0.182,18.73626373626373,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1479,100,21_52_01_161702,0702,2000,4,NSFNet,150,0.055,-168.9090909090909,0.182,18.73626373626373,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1479,100,21_57_16_036352,0702,2000,4,NSFNet,150,0.055,-168.9090909090909,0.182,18.73626373626373,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.14799999999999996,100,21_51_59_763039,0702,2000,4,NSFNet,150,0.055,-169.09090909090904,0.182,18.681318681318697,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.1484,100,21_57_16_545929,0702,2000,4,NSFNet,150,0.055,-169.81818181818184,0.182,18.461538461538456,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1484,100,21_52_01_159794,0702,2000,4,NSFNet,150,0.055,-169.81818181818184,0.182,18.461538461538456,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1484,100,21_51_58_021407,0702,2000,4,NSFNet,150,0.055,-169.81818181818184,0.182,18.461538461538456,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1484,100,21_57_50_022469,0702,2000,4,NSFNet,150,0.055,-169.81818181818184,0.182,18.461538461538456,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1491,100,21_52_05_213091,0702,2000,4,NSFNet,150,0.055,-171.09090909090912,0.182,18.07692307692307,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1491,100,21_51_59_763394,0702,2000,4,NSFNet,150,0.055,-171.09090909090912,0.182,18.07692307692307,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.15735000000000002,100,21_51_56_401009,0702,2000,4,NSFNet,150,0.055,-186.09090909090912,0.182,13.543956043956031,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.15735000000000002,100,21_57_54_462013,0702,2000,4,NSFNet,150,0.055,-186.09090909090912,0.182,13.543956043956031,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.15850000000000003,100,21_57_16_736809,0702,2000,4,NSFNet,150,0.055,-188.18181818181824,0.182,12.912087912087895,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.15850000000000003,100,21_51_59_763222,0702,2000,4,NSFNet,150,0.055,-188.18181818181824,0.182,12.912087912087895,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.15850000000000003,100,21_51_58_021396,0702,2000,4,NSFNet,150,0.055,-188.18181818181824,0.182,12.912087912087895,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.15850000000000003,100,21_51_57_016395,0702,2000,4,NSFNet,150,0.055,-188.18181818181824,0.182,12.912087912087895,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.15850000000000003,100,21_57_48_729751,0702,2000,4,NSFNet,150,0.055,-188.18181818181824,0.182,12.912087912087895,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.16124999999999998,100,21_57_17_152736,0702,2000,4,NSFNet,150,0.055,-193.18181818181813,0.182,11.401098901098912,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.16124999999999998,100,21_51_58_021405,0702,2000,4,NSFNet,150,0.055,-193.18181818181813,0.182,11.401098901098912,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.16124999999999998,100,21_57_48_286673,0702,2000,4,NSFNet,150,0.055,-193.18181818181813,0.182,11.401098901098912,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.16124999999999998,100,21_51_54_626805,0702,2000,4,NSFNet,150,0.055,-193.18181818181813,0.182,11.401098901098912,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.1615,100,21_52_06_905123,0702,2000,4,NSFNet,150,0.055,-193.63636363636365,0.182,11.26373626373626,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.1615,100,21_52_00_907394,0702,2000,4,NSFNet,150,0.055,-193.63636363636365,0.182,11.26373626373626,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.16575,100,21_52_00_907392,0702,2000,4,NSFNet,150,0.055,-201.3636363636364,0.182,8.928571428571422,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.16799999999999998,100,21_52_06_296314,0702,2000,4,NSFNet,150,0.055,-205.4545454545454,0.182,7.6923076923077,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.16799999999999998,100,21_57_49_357687,0702,2000,4,NSFNet,150,0.055,-205.4545454545454,0.182,7.6923076923077,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.16799999999999998,100,21_57_16_005006,0702,2000,4,NSFNet,150,0.055,-205.4545454545454,0.182,7.6923076923077,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.16799999999999998,100,21_52_00_491306,0702,2000,4,NSFNet,150,0.055,-205.4545454545454,0.182,7.6923076923077,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.1685,100,21_51_59_951062,0702,2000,4,NSFNet,150,0.055,-206.3636363636364,0.182,7.417582417582409,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.16870000000000002,100,21_57_54_463038,0702,2000,4,NSFNet,150,0.055,-206.72727272727278,0.182,7.307692307692296,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.16870000000000002,100,21_51_56_401494,0702,2000,4,NSFNet,150,0.055,-206.72727272727278,0.182,7.307692307692296,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.169,100,21_57_18_794389,0702,2000,4,NSFNet,150,0.055,-207.2727272727273,0.182,7.142857142857134,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.169,100,21_52_06_495981,0702,2000,4,NSFNet,150,0.055,-207.2727272727273,0.182,7.142857142857134,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.169,100,21_52_00_491171,0702,2000,4,NSFNet,150,0.055,-207.2727272727273,0.182,7.142857142857134,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.169,100,21_57_47_938062,0702,2000,4,NSFNet,150,0.055,-207.2727272727273,0.182,7.142857142857134,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.16915,100,21_52_00_907374,0702,2000,4,NSFNet,150,0.055,-207.54545454545456,0.182,7.06043956043956,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.1746,100,21_52_01_160327,0702,2000,4,NSFNet,150,0.055,-217.45454545454547,0.182,4.06593406593406,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.1746,100,21_57_54_617730,0702,2000,4,NSFNet,150,0.055,-217.45454545454547,0.182,4.06593406593406,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.17559999999999998,100,21_51_56_401381,0702,2000,4,NSFNet,150,0.055,-219.27272727272725,0.182,3.5164835164835253,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.17559999999999998,100,21_57_53_652530,0702,2000,4,NSFNet,150,0.055,-219.27272727272725,0.182,3.5164835164835253,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.17885,100,21_51_58_379420,0702,2000,4,NSFNet,150,0.055,-225.1818181818182,0.182,1.7307692307692233,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.17970000000000003,100,21_52_03_695931,0702,2000,4,NSFNet,150,0.055,-226.7272727272728,0.182,1.2637362637362466,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.182,100,21_52_07_111096,0702,2000,4,NSFNet,150,0.055,-230.9090909090909,0.182,0.0,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.183,100,21_51_58_542455,0702,2000,4,NSFNet,150,0.055,-232.72727272727272,0.182,-0.5494505494505499,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning


==> data/erlang_750/k4/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.06605000000000001,100,22_55_08_976038,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,10.0,0.0,0.06,ucb_bandit
0.06605000000000001,100,22_53_00_968350,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,10.0,0.0,0.01,ucb_bandit
0.06605000000000001,100,22_55_14_518183,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,10.0,0.0,0.1,ucb_bandit
0.06605000000000001,100,22_53_42_134513,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,10.0,0.0,0.2,ucb_bandit
0.06605000000000001,100,23_04_43_270512,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,0.0,-10.0,0.06,ucb_bandit
0.06605000000000001,100,23_03_38_964903,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,0.0,-10.0,0.01,ucb_bandit
0.06605000000000001,100,23_05_39_569174,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,0.0,-10.0,0.1,ucb_bandit
0.06605000000000001,100,23_06_13_911888,0701,2000,4,NSFNet,150,0.055,-20.09090909090911,0.182,63.708791208791204,0.0,-10.0,0.2,ucb_bandit
0.06740000000000002,100,23_07_43_285579,0701,2000,4,NSFNet,150,0.055,-22.545454545454575,0.182,62.96703296703296,10.0,-10.0,0.01,ucb_bandit
0.06740000000000002,100,23_08_12_871926,0701,2000,4,NSFNet,150,0.055,-22.545454545454575,0.182,62.96703296703296,10.0,-10.0,0.06,ucb_bandit
0.06740000000000002,100,23_08_19_456736,0701,2000,4,NSFNet,150,0.055,-22.545454545454575,0.182,62.96703296703296,10.0,-10.0,0.2,ucb_bandit
0.06740000000000002,100,23_08_10_979920,0701,2000,4,NSFNet,150,0.055,-22.545454545454575,0.182,62.96703296703296,10.0,-10.0,0.1,ucb_bandit
0.06820000000000001,100,23_02_15_741137,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,10.0,-1.0,0.2,ucb_bandit
0.06820000000000001,100,23_02_53_204969,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,10.0,-1.0,0.1,ucb_bandit
0.06820000000000001,100,23_07_44_077227,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,1.0,-10.0,0.06,ucb_bandit
0.06820000000000001,100,23_06_41_880658,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,1.0,-10.0,0.01,ucb_bandit
0.06820000000000001,100,23_02_26_811255,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,10.0,-1.0,0.01,ucb_bandit
0.06820000000000001,100,23_07_11_686078,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,1.0,-10.0,0.1,ucb_bandit
0.06820000000000001,100,23_08_08_474596,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,1.0,-10.0,0.2,ucb_bandit
0.06820000000000001,100,23_02_36_606585,0701,2000,4,NSFNet,150,0.055,-24.000000000000018,0.182,62.52747252747252,10.0,-1.0,0.06,ucb_bandit
0.0703,100,22_57_45_962812,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,0.0,0.2,ucb_bandit
0.0703,100,23_13_15_637243,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,1.0,-100.0,0.1,ucb_bandit
0.0703,100,23_14_17_816375,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-100.0,0.01,ucb_bandit
0.0703,100,23_14_45_434672,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-100.0,0.06,ucb_bandit
0.0703,100,23_13_21_160486,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,10.0,-100.0,0.01,ucb_bandit
0.0703,100,23_13_49_624389,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,10.0,-100.0,0.06,ucb_bandit
0.0703,100,23_15_17_038172,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-100.0,0.1,ucb_bandit
0.0703,100,23_13_47_331479,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,10.0,-100.0,0.1,ucb_bandit
0.0703,100,23_15_48_183657,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-100.0,0.2,ucb_bandit
0.0703,100,23_08_43_148058,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-10.0,0.06,ucb_bandit
0.0703,100,23_14_18_654888,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,10.0,-100.0,0.2,ucb_bandit
0.0703,100,23_12_45_043438,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,1.0,-100.0,0.2,ucb_bandit
0.0703,100,23_09_46_630712,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-10.0,0.01,ucb_bandit
0.0703,100,23_02_15_314110,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-1.0,0.01,ucb_bandit
0.0703,100,23_02_37_337151,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-1.0,0.06,ucb_bandit
0.0703,100,23_09_43_525373,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,0.0,-100.0,0.01,ucb_bandit
0.0703,100,23_10_09_748088,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-10.0,0.1,ucb_bandit
0.0703,100,23_10_31_940355,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-10.0,0.2,ucb_bandit
0.0703,100,23_11_12_716175,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,0.0,-100.0,0.06,ucb_bandit
0.0703,100,22_54_29_886621,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,0.0,0.1,ucb_bandit
0.0703,100,23_12_35_416822,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,1.0,-100.0,0.06,ucb_bandit
0.0703,100,23_11_14_178096,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,1.0,-100.0,0.01,ucb_bandit
0.0703,100,22_54_12_667659,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,0.0,0.01,ucb_bandit
0.0703,100,22_54_12_667752,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,0.0,0.06,ucb_bandit
0.0703,100,23_11_48_929034,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,0.0,-100.0,0.1,ucb_bandit
0.0703,100,23_11_45_177433,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,0.0,-100.0,0.2,ucb_bandit
0.0703,100,23_03_08_311236,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-1.0,0.2,ucb_bandit
0.0703,100,23_02_37_335415,0701,2000,4,NSFNet,150,0.055,-27.81818181818182,0.182,61.373626373626365,100.0,-1.0,0.1,ucb_bandit
0.29984999999999995,100,22_53_36_846528,0701,2000,4,NSFNet,150,0.055,-445.18181818181813,0.182,-64.75274725274723,1.0,0.0,0.1,ucb_bandit
0.29984999999999995,100,22_52_57_264260,0701,2000,4,NSFNet,150,0.055,-445.18181818181813,0.182,-64.75274725274723,1.0,0.0,0.2,ucb_bandit
0.30040000000000006,100,22_54_35_116496,0701,2000,4,NSFNet,150,0.055,-446.1818181818183,0.182,-65.0549450549451,1.0,0.0,0.06,ucb_bandit
0.30040000000000006,100,22_52_57_221643,0701,2000,4,NSFNet,150,0.055,-446.1818181818183,0.182,-65.0549450549451,1.0,0.0,0.01,ucb_bandit
0.30154999999999993,100,22_59_54_934626,0701,2000,4,NSFNet,150,0.055,-448.27272727272714,0.182,-65.68681318681315,0.0,-1.0,0.1,ucb_bandit
0.30154999999999993,100,23_00_05_121502,0701,2000,4,NSFNet,150,0.055,-448.27272727272714,0.182,-65.68681318681315,0.0,-1.0,0.2,ucb_bandit
0.30274999999999996,100,23_00_23_415396,0701,2000,4,NSFNet,150,0.055,-450.4545454545454,0.182,-66.34615384615384,0.0,-1.0,0.06,ucb_bandit
0.30274999999999996,100,22_58_56_040092,0701,2000,4,NSFNet,150,0.055,-450.4545454545454,0.182,-66.34615384615384,0.0,-1.0,0.01,ucb_bandit
0.3036,100,23_02_09_875693,0701,2000,4,NSFNet,150,0.055,-451.99999999999994,0.182,-66.8131868131868,1.0,-1.0,0.2,ucb_bandit
0.3036,100,23_01_54_049948,0701,2000,4,NSFNet,150,0.055,-451.99999999999994,0.182,-66.8131868131868,1.0,-1.0,0.1,ucb_bandit
0.3036,100,23_00_36_591144,0701,2000,4,NSFNet,150,0.055,-451.99999999999994,0.182,-66.8131868131868,1.0,-1.0,0.06,ucb_bandit
0.3036,100,23_00_33_953930,0701,2000,4,NSFNet,150,0.055,-451.99999999999994,0.182,-66.8131868131868,1.0,-1.0,0.01,ucb_bandit
0.3097,100,22_53_06_078666,0701,2000,4,NSFNet,150,0.055,-463.09090909090907,0.182,-70.16483516483515,0.0,0.0,0.01,ucb_bandit
0.3097,100,22_54_16_930818,0701,2000,4,NSFNet,150,0.055,-463.09090909090907,0.182,-70.16483516483515,0.0,0.0,0.1,ucb_bandit
0.3097,100,22_53_05_310789,0701,2000,4,NSFNet,150,0.055,-463.09090909090907,0.182,-70.16483516483515,0.0,0.0,0.06,ucb_bandit


==> data/erlang_750/k4/Pan-European/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.02,0.0,0.0,1,0.0,0.001
0.031,0.0,0.0,2,0.0,0.001
0.013,0.0,0.0,3,0.0,0.001
0.039,0.0,0.0,4,0.0,0.001
0.007,0.0,0.0,5,0.0,0.001
0.0325,0.0,0.0,6,0.0,0.001
0.0115,0.0,0.0,7,0.0,0.001
0.0415,0.0,0.0,8,0.0,0.001
0.0065,0.0,0.0,9,0.0,0.001
0.0275,0.0,0.0,10,0.0,0.001
0.0115,0.0,0.0,11,0.0,0.001
0.043,0.0,0.0,12,0.0,0.001
0.002,0.0,0.0,13,0.0,0.001
0.0305,0.0,0.0,14,0.0,0.001
0.0135,0.0,0.0,15,0.0,0.001
0.039,0.0,0.0,16,0.0,0.001
0.007,0.0,0.0,17,0.0,0.001
0.0325,0.0,0.0,18,0.0,0.001
0.0115,0.0,0.0,19,0.0,0.001
0.0415,0.0,0.0,20,0.0,0.001
0.0065,0.0,0.0,21,0.0,0.001
0.0275,0.0,0.0,22,0.0,0.001
0.0115,0.0,0.0,23,0.0,0.001
0.0415,0.0,0.0,24,0.0,0.001
0.0,0.0,0.0,25,0.0,0.001
0.029,0.0,0.0,26,0.0,0.001
0.0125,0.0,0.0,27,0.0,0.001
0.0365,0.0,0.0,28,0.0,0.001
0.006,0.0,0.0,29,0.0,0.001
0.0315,0.0,0.0,30,0.0,0.001
0.0085,0.0,0.0,31,0.0,0.001
0.04,0.0,0.0,32,0.0,0.001
0.0045,0.0,0.0,33,0.0,0.001
0.0275,0.0,0.0,34,0.0,0.001
0.0085,0.0,0.0,35,0.0,0.001
0.0415,0.0,0.0,36,0.0,0.001
0.0,0.0,0.0,37,0.0,0.001
0.029,0.0,0.0,38,0.0,0.001
0.0125,0.0,0.0,39,0.0,0.001
0.0365,0.0,0.0,40,0.0,0.001
0.006,0.0,0.0,41,0.0,0.001
0.0315,0.0,0.0,42,0.0,0.001
0.0085,0.0,0.0,43,0.0,0.001
0.04,0.0,0.0,44,0.0,0.001
0.0045,0.0,0.0,45,0.0,0.001
0.0275,0.0,0.0,46,0.0,0.001
0.0085,0.0,0.0,47,0.0,0.001
0.0415,0.0,0.0,48,0.0,0.001
0.0,0.0,0.0,49,0.0,0.001
0.029,0.0,0.0,50,0.0,0.001
0.0125,0.0,0.0,51,0.0,0.001
0.0365,0.0,0.0,52,0.0,0.001
0.006,0.0,0.0,53,0.0,0.001
0.0315,0.0,0.0,54,0.0,0.001
0.0085,0.0,0.0,55,0.0,0.001
0.04,0.0,0.0,56,0.0,0.001
0.0045,0.0,0.0,57,0.0,0.001
0.0275,0.0,0.0,58,0.0,0.001
0.0085,0.0,0.0,59,0.0,0.001
0.0415,0.0,0.0,60,0.0,0.001
0.0,0.0,0.0,61,0.0,0.001
0.029,0.0,0.0,62,0.0,0.001
0.0125,0.0,0.0,63,0.0,0.001
0.0365,0.0,0.0,64,0.0,0.001
0.006,0.0,0.0,65,0.0,0.001
0.0315,0.0,0.0,66,0.0,0.001
0.0085,0.0,0.0,67,0.0,0.001
0.04,0.0,0.0,68,0.0,0.001
0.0045,0.0,0.0,69,0.0,0.001
0.0275,0.0,0.0,70,0.0,0.001
0.0085,0.0,0.0,71,0.0,0.001
0.0415,0.0,0.0,72,0.0,0.001
0.0,0.0,0.0,73,0.0,0.001
0.029,0.0,0.0,74,0.0,0.001
0.0125,0.0,0.0,75,0.0,0.001
0.0365,0.0,0.0,76,0.0,0.001
0.006,0.0,0.0,77,0.0,0.001
0.0315,0.0,0.0,78,0.0,0.001
0.0085,0.0,0.0,79,0.0,0.001
0.04,0.0,0.0,80,0.0,0.001
0.0045,0.0,0.0,81,0.0,0.001
0.0275,0.0,0.0,82,0.0,0.001
0.0085,0.0,0.0,83,0.0,0.001
0.0415,0.0,0.0,84,0.0,0.001
0.0,0.0,0.0,85,0.0,0.001
0.029,0.0,0.0,86,0.0,0.001
0.0125,0.0,0.0,87,0.0,0.001
0.0365,0.0,0.0,88,0.0,0.001
0.006,0.0,0.0,89,0.0,0.001
0.0315,0.0,0.0,90,0.0,0.001
0.0085,0.0,0.0,91,0.0,0.001
0.04,0.0,0.0,92,0.0,0.001
0.0045,0.0,0.0,93,0.0,0.001
0.0275,0.0,0.0,94,0.0,0.001
0.0085,0.0,0.0,95,0.0,0.001
0.0415,0.0,0.0,96,0.0,0.001
0.0,0.0,0.0,97,0.0,0.001
0.029,0.0,0.0,98,0.0,0.001
0.0125,0.0,0.0,99,0.0,0.001
0.0365,0.0,0.0,100,0.0,0.001


==> data/erlang_750/k4/Pan-European/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,22_54_15_090103,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,100.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_05_39_570571,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,22_58_33_729147,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,23_06_10_186573,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,23_13_46_888081,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_07_11_686716,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,22_53_09_655552,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.01,epsilon_greedy_bandit
0.0,100,23_10_54_305816,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,23_10_42_048131,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_08_24_775265,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,22_53_41_195136,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,10.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_07_25_528234,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_06_41_792675,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_04_36_273967,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,22_59_36_096862,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,23_00_05_152645,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,23_03_42_220436,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,23_09_42_651922,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_12_55_942646,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_14_54_977704,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_13_16_861276,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,22_54_16_931642,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_01_54_520636,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,22_53_36_846816,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_01_55_346428,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,22_52_59_502367,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.2,epsilon_greedy_bandit
0.0,100,23_11_16_647417,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_11_46_749734,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_10_21_440060,0701,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0010000000000000002,100,22_52_57_221616,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,0.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_08_08_474698,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_14_18_231903,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-100.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,22_52_57_264262,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,0.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,22_53_43_558555,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,0.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_02_15_314981,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_15_17_730864,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-100.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_02_01_403194,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,-1.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_08_42_084883,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_00_35_051950,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_02_15_315476,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_08_08_474611,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-10.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_09_44_703653,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_11_08_227525,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0010000000000000002,100,22_54_12_667697,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,0.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_01_35_529387,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_03_07_040517,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-1.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_04_08_539659,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0010000000000000002,100,23_14_18_760709,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,23_12_49_538017,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,22_53_00_968551,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,0.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,22_57_45_962814,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,0.0,0.2,epsilon_greedy_bandit
0.0010000000000000002,100,22_59_02_323080,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0010000000000000002,100,23_08_19_456081,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-10.0,0.2,epsilon_greedy_bandit
0.0015,100,23_01_47_917419,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,1.0,-1.0,0.06,epsilon_greedy_bandit
0.0015,100,23_07_53_662048,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,10.0,-10.0,0.06,epsilon_greedy_bandit
0.0015,100,23_14_46_201462,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,-100.0,0.06,epsilon_greedy_bandit
0.0015,100,23_02_15_752709,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,-1.0,0.06,epsilon_greedy_bandit
0.0015,100,23_08_43_174809,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,-10.0,0.06,epsilon_greedy_bandit
0.0015,100,23_02_45_113360,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0020000000000000005,100,22_54_35_116478,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-100.00000000000004,1.0,0.0,0.06,epsilon_greedy_bandit
0.0020000000000000005,100,22_54_12_667669,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-100.00000000000004,100.0,0.0,0.06,epsilon_greedy_bandit
0.0020000000000000005,100,22_53_42_165741,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-100.00000000000004,10.0,0.0,0.06,epsilon_greedy_bandit
0.004499999999999999,100,22_53_05_314079,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-349.9999999999999,0.0,0.0,0.06,epsilon_greedy_bandit
0.02085,100,23_12_12_485699,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-100.0,0.1,epsilon_greedy_bandit


==> data/erlang_750/k4/Pan-European/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,22_01_51_318636,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_34_377364,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_35_224986,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_50_281077,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_01_53_003477,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,21_51_54_626143,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_54_627314,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_58_56_575764,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_51_55_364487,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0,100,21_51_55_981696,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_51_56_058403,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_56_401067,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0,100,21_51_56_667299,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_58_286725,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_52_00_490835,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_51_55_544050,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_58_51_672947,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_58_21_128454,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_58_19_201788,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_56_49_365699,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_56_49_734841,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_50_898873,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_52_02_251081,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_56_53_023254,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_54_047361,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_56_54_048704,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_57_48_286801,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_49_941487,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_50_995028,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_54_477342,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_55_482786,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_57_55_745754,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_58_18_831792,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_58_19_049965,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_52_00_491046,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_56_49_313977,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_52_00_491365,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_05_213091,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_51_56_325927,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_57_528310,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_57_908807,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_57_908849,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_59_017729,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_51_59_206053,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_54_626876,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_01_159793,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_24_010058,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_56_14_776223,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_56_43_778531,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_46_991834,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_51_57_529080,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_51_59_206138,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0,100,21_52_02_249512,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_59_26_116398,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_58_20_003854,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0,100,21_58_19_577761,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_52_06_397655,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0,100,21_52_06_905482,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_52_16_626340,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_52_26_576099,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_52_43_650627,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_53_31_222886,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0,100,21_56_20_230178,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_44_169220,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_44_214519,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_48_318647,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0,100,21_56_50_310211,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_50_898381,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_56_51_835892,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0,100,21_56_54_049113,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0,100,21_57_56_391175,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0,100,21_52_01_159004,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0,100,21_52_13_513435,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_52_06_323857,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0,100,21_57_16_736898,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_54_461760,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0,100,21_57_52_702240,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_52_700102,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_50_811172,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_50_022624,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_52_09_865721,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_57_49_357727,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_48_729814,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_47_927331,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0,100,21_57_18_003468,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_57_17_082380,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_56_50_270968,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_50_259920,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_56_49_535440,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_57_16_448068,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_56_43_771850,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0,100,21_52_00_907277,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_51_59_763368,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_51_59_763068,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.0,100,22_02_44_384493,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0,100,22_02_24_063037,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_02_12_617976,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_02_08_195860,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0,100,21_57_18_794064,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0,100,22_02_06_890479,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_00_47_182599,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_54_569743,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_51_127550,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_01_830948,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_01_529380,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,21_52_00_907374,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0,100,21_57_54_536749,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0,100,22_00_51_085532,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,21_57_56_370952,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_57_15_991224,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0,100,21_51_58_021398,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0,100,22_01_55_012727,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_01_53_447035,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0,100,21_51_58_021407,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_51_58_542421,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_51_56_318952,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_51_58_542820,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_52_00_503787,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_52_02_102449,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0,100,21_52_02_364327,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0,100,21_52_03_695869,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0,100,21_52_04_697207,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0,100,21_52_06_327008,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0,100,22_01_52_163510,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0,100,22_02_59_387183,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0,100,21_51_57_016366,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.0,100,22_02_44_110386,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_00_49_811846,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_02_358561,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_35_061082,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_35_224439,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_36_596301,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_01_36_896249,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0,100,22_02_50_542073,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0,100,22_01_48_939621,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_01_50_421790,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_01_50_530090,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0,100,22_02_08_243578,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0,100,22_01_49_374778,0702,2000,4,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0005000000000000001,100,22_02_41_489994,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0005000000000000001,100,22_02_44_823607,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0005000000000000001,100,22_02_52_120366,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0005000000000000001,100,21_52_02_857837,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_56_53_247400,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0005000000000000001,100,21_56_51_207422,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0005000000000000001,100,21_52_02_857836,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_51_59_206044,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0005000000000000001,100,21_56_53_023202,0702,2000,4,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0015,100,21_52_07_111095,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0015,100,21_51_55_361953,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0015,100,21_52_09_865787,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0015,100,21_52_05_227561,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0015,100,21_57_54_461794,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0015,100,21_51_56_401669,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0015,100,21_57_55_292368,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0015,100,21_57_54_462806,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0015,100,21_57_51_275175,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0015,100,21_51_59_947653,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0015,100,21_51_56_400984,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0015,100,21_52_01_159791,0702,2000,4,Pan-European,150,0.0,N/A,0.001,-50.0,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning


==> data/erlang_750/k4/Pan-European/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.02085,100,23_08_43_174019,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-10.0,0.06,ucb_bandit
0.02085,100,23_10_42_048177,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-100.0,0.1,ucb_bandit
0.02085,100,23_10_53_706600,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-100.0,0.2,ucb_bandit
0.02085,100,23_12_43_798653,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-100.0,0.2,ucb_bandit
0.02085,100,22_53_00_968366,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,0.0,0.01,ucb_bandit
0.02085,100,22_53_42_165736,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,0.0,0.06,ucb_bandit
0.02085,100,22_54_15_090349,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,0.0,0.1,ucb_bandit
0.02085,100,23_13_46_887555,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-100.0,0.1,ucb_bandit
0.02085,100,23_01_53_234905,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-1.0,0.1,ucb_bandit
0.02085,100,23_02_15_317708,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-1.0,0.2,ucb_bandit
0.02085,100,23_08_24_775262,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-10.0,0.1,ucb_bandit
0.02085,100,23_05_39_569279,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-10.0,0.1,ucb_bandit
0.02085,100,23_07_11_687251,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-10.0,0.1,ucb_bandit
0.02085,100,23_08_08_474574,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-10.0,0.2,ucb_bandit
0.02085,100,22_53_41_195138,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,0.0,0.1,ucb_bandit
0.02085,100,22_53_42_134517,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,0.0,0.2,ucb_bandit
0.02085,100,23_14_17_808112,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-100.0,0.01,ucb_bandit
0.02085,100,23_14_45_434622,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-100.0,0.06,ucb_bandit
0.02085,100,23_13_22_999069,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-100.0,0.06,ucb_bandit
0.02085,100,23_14_54_977817,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-100.0,0.1,ucb_bandit
0.02085,100,23_15_17_731571,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-100.0,0.2,ucb_bandit
0.02085,100,23_06_09_055720,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-10.0,0.2,ucb_bandit
0.02085,100,23_08_19_455969,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-10.0,0.2,ucb_bandit
0.02085,100,22_57_45_962820,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,0.0,0.2,ucb_bandit
0.02085,100,23_06_41_791825,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-10.0,0.01,ucb_bandit
0.02085,100,23_08_47_421001,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-10.0,0.01,ucb_bandit
0.02085,100,23_12_56_731784,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-100.0,0.01,ucb_bandit
0.02085,100,23_02_15_316880,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-1.0,0.01,ucb_bandit
0.02085,100,23_02_37_655503,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-1.0,0.06,ucb_bandit
0.02085,100,23_07_57_425841,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-10.0,0.06,ucb_bandit
0.02085,100,23_08_08_474651,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-10.0,0.01,ucb_bandit
0.02085,100,23_09_17_320200,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-10.0,0.1,ucb_bandit
0.02085,100,23_07_11_905085,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-10.0,0.06,ucb_bandit
0.02085,100,23_09_43_525608,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-100.0,0.01,ucb_bandit
0.02085,100,23_10_36_657658,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-10.0,0.2,ucb_bandit
0.02085,100,23_11_11_274890,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-100.0,0.06,ucb_bandit
0.02085,100,23_11_12_727583,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-100.0,0.01,ucb_bandit
0.02085,100,23_14_18_654423,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-100.0,0.2,ucb_bandit
0.02085,100,22_54_12_667699,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,0.0,0.01,ucb_bandit
0.02085,100,23_03_07_040581,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-1.0,0.2,ucb_bandit
0.02085,100,23_11_46_193228,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,1.0,-100.0,0.06,ucb_bandit
0.02085,100,23_01_36_631590,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-1.0,0.06,ucb_bandit
0.02085,100,22_54_12_667866,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,0.0,0.06,ucb_bandit
0.02085,100,23_03_42_220962,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,100.0,-1.0,0.1,ucb_bandit
0.02085,100,23_01_35_529557,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,10.0,-1.0,0.01,ucb_bandit
0.02085,100,23_04_38_926567,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-10.0,0.06,ucb_bandit
0.02085,100,23_04_47_010974,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-1984.9999999999998,0.0,-10.0,0.01,ucb_bandit
0.0304,100,22_52_57_217834,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2940.0,1.0,0.0,0.01,ucb_bandit
0.0304,100,22_54_35_116290,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2940.0,1.0,0.0,0.06,ucb_bandit
0.0304,100,22_52_57_264293,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2940.0,1.0,0.0,0.2,ucb_bandit
0.0304,100,22_53_36_846528,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2940.0,1.0,0.0,0.1,ucb_bandit
0.030449999999999998,100,22_59_03_802822,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2944.9999999999995,0.0,-1.0,0.06,ucb_bandit
0.030449999999999998,100,22_59_33_176131,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2944.9999999999995,0.0,-1.0,0.1,ucb_bandit
0.030449999999999998,100,23_00_03_228809,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2944.9999999999995,0.0,-1.0,0.2,ucb_bandit
0.030449999999999998,100,22_58_36_116517,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-2944.9999999999995,0.0,-1.0,0.01,ucb_bandit
0.0332,100,23_00_59_167935,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3219.9999999999995,1.0,-1.0,0.1,ucb_bandit
0.0332,100,23_01_08_139538,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3219.9999999999995,1.0,-1.0,0.2,ucb_bandit
0.0332,100,23_00_33_223067,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3219.9999999999995,1.0,-1.0,0.01,ucb_bandit
0.0332,100,23_00_37_184729,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3219.9999999999995,1.0,-1.0,0.06,ucb_bandit
0.033800000000000004,100,22_52_59_501552,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3280.0000000000005,0.0,0.0,0.2,ucb_bandit
0.033800000000000004,100,22_53_09_655448,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3280.0000000000005,0.0,0.0,0.01,ucb_bandit
0.033800000000000004,100,22_54_16_931794,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3280.0000000000005,0.0,0.0,0.1,ucb_bandit
0.033800000000000004,100,22_53_05_313940,0701,2000,4,Pan-European,150,0.0,N/A,0.001,-3280.0000000000005,0.0,0.0,0.06,ucb_bandit


==> data/erlang_750/k4/USNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.117,0.07,0.076,1,0.0395,0.088
0.0995,0.0445,0.049,2,0.0395,0.088
0.0835,0.034,0.039,3,0.0395,0.088
0.0885,0.037,0.039,4,0.0395,0.088
0.0645,0.0365,0.039,5,0.0395,0.088
0.0775,0.0365,0.0375,6,0.0395,0.088
0.075,0.0365,0.0415,7,0.0395,0.088
0.0865,0.0365,0.0385,8,0.0395,0.088
0.067,0.0365,0.0405,9,0.0395,0.088
0.085,0.0365,0.04,10,0.0395,0.088
0.0685,0.0365,0.038,11,0.0395,0.088
0.0995,0.0365,0.0405,12,0.0395,0.088
0.0725,0.0365,0.043,13,0.0395,0.088
0.075,0.0365,0.042,14,0.0395,0.088
0.0775,0.0365,0.038,15,0.0395,0.088
0.094,0.0365,0.0405,16,0.0395,0.088
0.07,0.0365,0.0405,17,0.0395,0.088
0.081,0.0365,0.04,18,0.0395,0.088
0.078,0.0365,0.038,19,0.0395,0.088
0.0905,0.0365,0.041,20,0.0395,0.088
0.069,0.0365,0.041,21,0.0395,0.088
0.0815,0.0365,0.0395,22,0.0395,0.088
0.072,0.0365,0.0395,23,0.0395,0.088
0.094,0.0365,0.039,24,0.0395,0.088
0.0705,0.0365,0.0405,25,0.0395,0.088
0.0805,0.0365,0.04,26,0.0395,0.088
0.079,0.0365,0.0375,27,0.0395,0.088
0.0895,0.0365,0.0415,28,0.0395,0.088
0.0695,0.0365,0.041,29,0.0395,0.088
0.079,0.0375,0.0395,30,0.0395,0.088
0.0735,0.0335,0.0395,31,0.0395,0.088
0.0925,0.0335,0.039,32,0.0395,0.088
0.07,0.0335,0.042,33,0.0395,0.088
0.08,0.0335,0.039,34,0.0395,0.088
0.0705,0.0335,0.0375,35,0.0395,0.088
0.0995,0.0335,0.0415,36,0.0395,0.088
0.069,0.0335,0.04,37,0.0395,0.088
0.079,0.0335,0.0395,38,0.0395,0.088
0.0795,0.0335,0.038,39,0.0395,0.088
0.0895,0.0335,0.0395,40,0.0395,0.088
0.065,0.0335,0.042,41,0.0395,0.088
0.0805,0.0335,0.0405,42,0.0395,0.088
0.079,0.0335,0.0375,43,0.0395,0.088
0.0925,0.0335,0.0415,44,0.0395,0.088
0.069,0.0335,0.0395,45,0.0395,0.088
0.0775,0.033,0.0395,46,0.0395,0.088
0.072,0.033,0.038,47,0.0395,0.088
0.0955,0.033,0.039,48,0.0395,0.088
0.072,0.033,0.042,49,0.0395,0.088
0.0785,0.033,0.0405,50,0.0395,0.088
0.074,0.033,0.0405,51,0.0395,0.088
0.092,0.033,0.0415,52,0.0395,0.088
0.07,0.033,0.0415,53,0.0395,0.088
0.076,0.033,0.038,54,0.0395,0.088
0.075,0.033,0.0365,55,0.0395,0.088
0.0885,0.032,0.0385,56,0.0395,0.088
0.075,0.035,0.0415,57,0.0395,0.088
0.0815,0.035,0.041,58,0.0395,0.088
0.0725,0.035,0.0415,59,0.0395,0.088
0.0945,0.035,0.0415,60,0.0395,0.088
0.0685,0.035,0.0395,61,0.0395,0.088
0.0745,0.035,0.0375,62,0.0395,0.088
0.0775,0.035,0.038,63,0.0395,0.088
0.0915,0.035,0.037,64,0.0395,0.088
0.067,0.035,0.042,65,0.0395,0.088
0.0825,0.035,0.0405,66,0.0395,0.088
0.078,0.035,0.0385,67,0.0395,0.088
0.086,0.035,0.0405,68,0.0395,0.088
0.0705,0.035,0.0395,69,0.0395,0.088
0.0835,0.035,0.038,70,0.0395,0.088
0.071,0.035,0.0385,71,0.0395,0.088
0.096,0.035,0.039,72,0.0395,0.088
0.0645,0.035,0.0405,73,0.0395,0.088
0.0785,0.035,0.0415,74,0.0395,0.088
0.075,0.035,0.0385,75,0.0395,0.088
0.093,0.035,0.0415,76,0.0395,0.088
0.0685,0.035,0.04,77,0.0395,0.088
0.076,0.035,0.038,78,0.0395,0.088
0.074,0.035,0.038,79,0.0395,0.088
0.0885,0.035,0.039,80,0.0395,0.088
0.0695,0.035,0.0405,81,0.0395,0.088
0.0785,0.0365,0.039,82,0.0395,0.088
0.07,0.035,0.0385,83,0.0395,0.088
0.096,0.032,0.0415,84,0.0395,0.088
0.074,0.0365,0.04,85,0.0395,0.088
0.0885,0.038,0.038,86,0.0395,0.088
0.0745,0.037,0.038,87,0.0395,0.088
0.093,0.037,0.039,88,0.0395,0.088
0.0705,0.037,0.041,89,0.0395,0.088
0.0775,0.037,0.041,90,0.0395,0.088
0.079,0.036,0.0415,91,0.0395,0.088
0.086,0.0345,0.0415,92,0.0395,0.088
0.071,0.0345,0.0395,93,0.0395,0.088
0.081,0.0345,0.038,94,0.0395,0.088
0.0715,0.0345,0.038,95,0.0395,0.088
0.093,0.0345,0.0365,96,0.0395,0.088
0.067,0.035,0.0405,97,0.0395,0.088
0.0735,0.037,0.0405,98,0.0395,0.088
0.0715,0.037,0.0385,99,0.0395,0.088
0.091,0.037,0.041,100,0.0395,0.088


==> data/erlang_750/k4/USNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.035449999999999995,100,23_09_43_527591,0701,2000,4,USNet,150,0.0395,10.253164556962039,0.088,59.71590909090909,0.0,-100.0,0.01,epsilon_greedy_bandit
0.036599999999999994,100,23_03_38_965161,0701,2000,4,USNet,150,0.0395,7.341772151898751,0.088,58.409090909090914,0.0,-10.0,0.01,epsilon_greedy_bandit
0.03699999999999999,100,23_11_14_178380,0701,2000,4,USNet,150,0.0395,6.329113924050656,0.088,57.95454545454546,1.0,-100.0,0.01,epsilon_greedy_bandit
0.037849999999999995,100,23_13_17_528147,0701,2000,4,USNet,150,0.0395,4.177215189873432,0.088,56.98863636363637,10.0,-100.0,0.01,epsilon_greedy_bandit
0.038149999999999996,100,23_06_41_880990,0701,2000,4,USNet,150,0.0395,3.4177215189873515,0.088,56.64772727272728,1.0,-10.0,0.01,epsilon_greedy_bandit
0.03899999999999999,100,22_58_55_190621,0701,2000,4,USNet,150,0.0395,1.2658227848101453,0.088,55.68181818181819,0.0,-1.0,0.01,epsilon_greedy_bandit
0.03899999999999999,100,23_11_01_096557,0701,2000,4,USNet,150,0.0395,1.2658227848101453,0.088,55.68181818181819,0.0,-100.0,0.06,epsilon_greedy_bandit
0.03949999999999999,100,23_04_56_202834,0701,2000,4,USNet,150,0.0395,1.756682000989172e-14,0.088,55.11363636363637,0.0,-10.0,0.06,epsilon_greedy_bandit
0.03949999999999999,100,22_59_52_246195,0701,2000,4,USNet,150,0.0395,1.756682000989172e-14,0.088,55.11363636363637,0.0,-1.0,0.06,epsilon_greedy_bandit
0.042499999999999996,100,23_05_39_568987,0701,2000,4,USNet,150,0.0395,-7.5949367088607485,0.088,51.70454545454546,0.0,-10.0,0.1,epsilon_greedy_bandit
0.044,100,23_10_45_317198,0701,2000,4,USNet,150,0.0395,-11.392405063291132,0.088,50.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0445,100,22_59_55_033137,0701,2000,4,USNet,150,0.0395,-12.658227848101259,0.088,49.43181818181818,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0455,100,23_13_46_543525,0701,2000,4,USNet,150,0.0395,-15.189873417721515,0.088,48.29545454545454,10.0,-100.0,0.1,epsilon_greedy_bandit
0.045899999999999996,100,23_07_10_533973,0701,2000,4,USNet,150,0.0395,-16.20253164556961,0.088,47.840909090909086,1.0,-10.0,0.06,epsilon_greedy_bandit
0.046049999999999994,100,23_12_35_417161,0701,2000,4,USNet,150,0.0395,-16.58227848101264,0.088,47.67045454545455,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0472,100,23_13_47_697602,0701,2000,4,USNet,150,0.0395,-19.493670886075947,0.088,46.36363636363636,10.0,-100.0,0.06,epsilon_greedy_bandit
0.04745,100,23_13_15_639648,0701,2000,4,USNet,150,0.0395,-20.12658227848101,0.088,46.07954545454545,1.0,-100.0,0.1,epsilon_greedy_bandit
0.04795,100,23_07_11_717573,0701,2000,4,USNet,150,0.0395,-21.392405063291136,0.088,45.51136363636363,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0501,100,23_00_06_083734,0701,2000,4,USNet,150,0.0395,-26.835443037974677,0.088,43.06818181818181,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0505,100,23_14_18_655621,0701,2000,4,USNet,150,0.0395,-27.848101265822795,0.088,42.61363636363636,10.0,-100.0,0.2,epsilon_greedy_bandit
0.052000000000000005,100,23_06_13_495625,0701,2000,4,USNet,150,0.0395,-31.645569620253173,0.088,40.9090909090909,0.0,-10.0,0.2,epsilon_greedy_bandit
0.052500000000000005,100,23_08_08_474624,0701,2000,4,USNet,150,0.0395,-32.9113924050633,0.088,40.34090909090908,1.0,-10.0,0.2,epsilon_greedy_bandit
0.053700000000000005,100,23_11_13_381962,0701,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.0,-100.0,0.2,epsilon_greedy_bandit
0.053849999999999995,100,23_12_45_043484,0701,2000,4,USNet,150,0.0395,-36.329113924050624,0.088,38.80681818181818,1.0,-100.0,0.2,epsilon_greedy_bandit
0.05700000000000001,100,23_15_48_272397,0701,2000,4,USNet,150,0.0395,-44.30379746835445,0.088,35.22727272727271,100.0,-100.0,0.2,epsilon_greedy_bandit
0.05700000000000001,100,23_01_06_755900,0701,2000,4,USNet,150,0.0395,-44.30379746835445,0.088,35.22727272727271,1.0,-1.0,0.2,epsilon_greedy_bandit
0.05750000000000001,100,23_08_19_455227,0701,2000,4,USNet,150,0.0395,-45.56962025316458,0.088,34.65909090909089,10.0,-10.0,0.2,epsilon_greedy_bandit
0.06539999999999999,100,23_01_35_420352,0701,2000,4,USNet,150,0.0395,-65.56962025316452,0.088,25.681818181818194,1.0,-1.0,0.06,epsilon_greedy_bandit
0.0673,100,23_14_50_975458,0701,2000,4,USNet,150,0.0395,-70.37974683544303,0.088,23.52272727272727,100.0,-100.0,0.06,epsilon_greedy_bandit
0.06899999999999999,100,23_08_00_801730,0701,2000,4,USNet,150,0.0395,-74.68354430379745,0.088,21.590909090909097,10.0,-10.0,0.01,epsilon_greedy_bandit
0.06960000000000002,100,23_02_15_229877,0701,2000,4,USNet,150,0.0395,-76.20253164556968,0.088,20.909090909090878,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0705,100,23_08_11_439523,0701,2000,4,USNet,150,0.0395,-78.48101265822784,0.088,19.886363636363637,10.0,-10.0,0.06,epsilon_greedy_bandit
0.07199999999999998,100,23_15_17_370946,0701,2000,4,USNet,150,0.0395,-82.27848101265818,0.088,18.181818181818198,100.0,-100.0,0.1,epsilon_greedy_bandit
0.0745,100,23_01_20_178954,0701,2000,4,USNet,150,0.0395,-88.60759493670885,0.088,15.340909090909088,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0745,100,23_02_15_534110,0701,2000,4,USNet,150,0.0395,-88.60759493670885,0.088,15.340909090909088,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0745,100,23_09_42_765099,0701,2000,4,USNet,150,0.0395,-88.60759493670885,0.088,15.340909090909088,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0745,100,23_03_08_311233,0701,2000,4,USNet,150,0.0395,-88.60759493670885,0.088,15.340909090909088,100.0,-1.0,0.2,epsilon_greedy_bandit
0.07499999999999998,100,23_08_13_161386,0701,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0775,100,23_14_59_462655,0701,2000,4,USNet,150,0.0395,-96.20253164556962,0.088,11.931818181818176,100.0,-100.0,0.01,epsilon_greedy_bandit
0.08399999999999999,100,23_02_37_336699,0701,2000,4,USNet,150,0.0395,-112.65822784810125,0.088,4.545454545454549,100.0,-1.0,0.06,epsilon_greedy_bandit
0.08399999999999999,100,23_02_53_431201,0701,2000,4,USNet,150,0.0395,-112.65822784810125,0.088,4.545454545454549,100.0,-1.0,0.1,epsilon_greedy_bandit
0.08399999999999999,100,23_08_43_014475,0701,2000,4,USNet,150,0.0395,-112.65822784810125,0.088,4.545454545454549,100.0,-10.0,0.06,epsilon_greedy_bandit
0.08399999999999999,100,23_01_36_453747,0701,2000,4,USNet,150,0.0395,-112.65822784810125,0.088,4.545454545454549,10.0,-1.0,0.06,epsilon_greedy_bandit
0.08399999999999999,100,23_09_12_297704,0701,2000,4,USNet,150,0.0395,-112.65822784810125,0.088,4.545454545454549,100.0,-10.0,0.1,epsilon_greedy_bandit
0.08399999999999999,100,23_01_54_743452,0701,2000,4,USNet,150,0.0395,-112.65822784810125,0.088,4.545454545454549,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0845,100,22_57_45_962835,0701,2000,4,USNet,150,0.0395,-113.9240506329114,0.088,3.9772727272727155,100.0,0.0,0.2,epsilon_greedy_bandit
0.0845,100,22_52_57_264262,0701,2000,4,USNet,150,0.0395,-113.9240506329114,0.088,3.9772727272727155,1.0,0.0,0.2,epsilon_greedy_bandit
0.0845,100,23_02_15_439902,0701,2000,4,USNet,150,0.0395,-113.9240506329114,0.088,3.9772727272727155,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0845,100,23_09_37_629255,0701,2000,4,USNet,150,0.0395,-113.9240506329114,0.088,3.9772727272727155,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0845,100,23_02_14_432558,0701,2000,4,USNet,150,0.0395,-113.9240506329114,0.088,3.9772727272727155,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0845,100,22_55_14_143252,0701,2000,4,USNet,150,0.0395,-113.9240506329114,0.088,3.9772727272727155,10.0,0.0,0.2,epsilon_greedy_bandit
0.087,100,22_53_06_081842,0701,2000,4,USNet,150,0.0395,-120.253164556962,0.088,1.1363636363636374,0.0,0.0,0.01,epsilon_greedy_bandit
0.089,100,22_54_12_667700,0701,2000,4,USNet,150,0.0395,-125.31645569620251,0.088,-1.1363636363636374,100.0,0.0,0.06,epsilon_greedy_bandit
0.089,100,22_54_35_116519,0701,2000,4,USNet,150,0.0395,-125.31645569620251,0.088,-1.1363636363636374,1.0,0.0,0.06,epsilon_greedy_bandit
0.089,100,22_54_42_625812,0701,2000,4,USNet,150,0.0395,-125.31645569620251,0.088,-1.1363636363636374,10.0,0.0,0.01,epsilon_greedy_bandit
0.089,100,22_53_32_011964,0701,2000,4,USNet,150,0.0395,-125.31645569620251,0.088,-1.1363636363636374,10.0,0.0,0.06,epsilon_greedy_bandit
0.089,100,22_54_12_667687,0701,2000,4,USNet,150,0.0395,-125.31645569620251,0.088,-1.1363636363636374,100.0,0.0,0.01,epsilon_greedy_bandit
0.089,100,22_52_57_217929,0701,2000,4,USNet,150,0.0395,-125.31645569620251,0.088,-1.1363636363636374,1.0,0.0,0.01,epsilon_greedy_bandit
0.0895,100,22_54_16_930226,0701,2000,4,USNet,150,0.0395,-126.58227848101265,0.088,-1.7045454545454561,0.0,0.0,0.1,epsilon_greedy_bandit
0.091,100,22_53_36_847060,0701,2000,4,USNet,150,0.0395,-130.37974683544303,0.088,-3.4090909090909123,1.0,0.0,0.1,epsilon_greedy_bandit
0.091,100,22_55_14_518194,0701,2000,4,USNet,150,0.0395,-130.37974683544303,0.088,-3.4090909090909123,10.0,0.0,0.1,epsilon_greedy_bandit
0.091,100,22_54_28_504335,0701,2000,4,USNet,150,0.0395,-130.37974683544303,0.088,-3.4090909090909123,100.0,0.0,0.1,epsilon_greedy_bandit
0.0925,100,22_53_05_314346,0701,2000,4,USNet,150,0.0395,-134.17721518987344,0.088,-5.113636363636369,0.0,0.0,0.06,epsilon_greedy_bandit


==> data/erlang_750/k4/USNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.039549999999999995,100,21_57_56_391307,0702,2000,4,USNet,150,0.0395,-0.1265822784809987,0.088,55.05681818181819,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.039549999999999995,100,21_57_51_098444,0702,2000,4,USNet,150,0.0395,-0.1265822784809987,0.088,55.05681818181819,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0402,100,21_57_55_745492,0702,2000,4,USNet,150,0.0395,-1.7721518987341751,0.088,54.31818181818182,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0402,100,21_57_52_700535,0702,2000,4,USNet,150,0.0395,-1.7721518987341751,0.088,54.31818181818182,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04045,100,21_51_56_318952,0702,2000,4,USNet,150,0.0395,-2.405063291139239,0.088,54.03409090909091,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.04045,100,22_00_49_515362,0702,2000,4,USNet,150,0.0395,-2.405063291139239,0.088,54.03409090909091,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.04045,100,22_01_34_377497,0702,2000,4,USNet,150,0.0395,-2.405063291139239,0.088,54.03409090909091,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.04045,100,21_52_26_576097,0702,2000,4,USNet,150,0.0395,-2.405063291139239,0.088,54.03409090909091,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.040499999999999994,100,22_01_01_529656,0702,2000,4,USNet,150,0.0395,-2.531645569620238,0.088,53.97727272727273,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.040499999999999994,100,21_52_13_513436,0702,2000,4,USNet,150,0.0395,-2.531645569620238,0.088,53.97727272727273,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.040499999999999994,100,22_01_35_226381,0702,2000,4,USNet,150,0.0395,-2.531645569620238,0.088,53.97727272727273,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.040499999999999994,100,21_53_30_884806,0702,2000,4,USNet,150,0.0395,-2.531645569620238,0.088,53.97727272727273,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0406,100,22_00_30_927544,0702,2000,4,USNet,150,0.0395,-2.7848101265822702,0.088,53.86363636363637,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0406,100,21_52_09_865779,0702,2000,4,USNet,150,0.0395,-2.7848101265822702,0.088,53.86363636363637,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0406,100,22_01_42_592824,0702,2000,4,USNet,150,0.0395,-2.7848101265822702,0.088,53.86363636363637,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0406,100,21_52_22_783360,0702,2000,4,USNet,150,0.0395,-2.7848101265822702,0.088,53.86363636363637,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.04089999999999999,100,21_57_52_700102,0702,2000,4,USNet,150,0.0395,-3.544303797468333,0.088,53.52272727272728,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04089999999999999,100,21_57_53_501818,0702,2000,4,USNet,150,0.0395,-3.544303797468333,0.088,53.52272727272728,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.040999999999999995,100,22_01_35_064551,0702,2000,4,USNet,150,0.0395,-3.7974683544303653,0.088,53.40909090909092,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.040999999999999995,100,21_52_24_886345,0702,2000,4,USNet,150,0.0395,-3.7974683544303653,0.088,53.40909090909092,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.040999999999999995,100,22_01_01_810529,0702,2000,4,USNet,150,0.0395,-3.7974683544303653,0.088,53.40909090909092,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.040999999999999995,100,21_52_43_766162,0702,2000,4,USNet,150,0.0395,-3.7974683544303653,0.088,53.40909090909092,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0412,100,22_01_34_377440,0702,2000,4,USNet,150,0.0395,-4.30379746835443,0.088,53.18181818181817,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0412,100,21_51_55_981697,0702,2000,4,USNet,150,0.0395,-4.30379746835443,0.088,53.18181818181817,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0412,100,22_01_02_277120,0702,2000,4,USNet,150,0.0395,-4.30379746835443,0.088,53.18181818181817,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0412,100,21_52_24_278753,0702,2000,4,USNet,150,0.0395,-4.30379746835443,0.088,53.18181818181817,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.041299999999999996,100,21_56_14_418253,0702,2000,4,USNet,150,0.0395,-4.556962025316446,0.088,53.06818181818181,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.041299999999999996,100,21_52_16_626340,0702,2000,4,USNet,150,0.0395,-4.556962025316446,0.088,53.06818181818181,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.041299999999999996,100,22_01_02_914810,0702,2000,4,USNet,150,0.0395,-4.556962025316446,0.088,53.06818181818181,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.041299999999999996,100,22_01_34_019690,0702,2000,4,USNet,150,0.0395,-4.556962025316446,0.088,53.06818181818181,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.04134999999999999,100,21_58_18_486033,0702,2000,4,USNet,150,0.0395,-4.6835443037974445,0.088,53.01136363636364,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.04134999999999999,100,21_57_56_370286,0702,2000,4,USNet,150,0.0395,-4.6835443037974445,0.088,53.01136363636364,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.04159999999999999,100,21_58_19_748329,0702,2000,4,USNet,150,0.0395,-5.316455696202508,0.088,52.727272727272734,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.04159999999999999,100,21_57_54_477288,0702,2000,4,USNet,150,0.0395,-5.316455696202508,0.088,52.727272727272734,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.04164999999999999,100,21_57_52_037401,0702,2000,4,USNet,150,0.0395,-5.4430379746835245,0.088,52.67045454545455,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.04164999999999999,100,21_58_18_911581,0702,2000,4,USNet,150,0.0395,-5.4430379746835245,0.088,52.67045454545455,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.04259999999999999,100,21_59_24_875791,0702,2000,4,USNet,150,0.0395,-7.8481012658227645,0.088,51.5909090909091,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.04279999999999999,100,21_56_43_772047,0702,2000,4,USNet,150,0.0395,-8.35443037974681,0.088,51.36363636363637,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.04279999999999999,100,22_01_53_460248,0702,2000,4,USNet,150,0.0395,-8.35443037974681,0.088,51.36363636363637,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.044149999999999995,100,21_58_19_049601,0702,2000,4,USNet,150,0.0395,-11.772151898734164,0.088,49.82954545454546,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.044849999999999994,100,21_58_51_197452,0702,2000,4,USNet,150,0.0395,-13.544303797468338,0.088,49.034090909090914,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.04504999999999999,100,21_58_56_575867,0702,2000,4,USNet,150,0.0395,-14.050632911392386,0.088,48.80681818181819,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.045349999999999994,100,22_01_48_939873,0702,2000,4,USNet,150,0.0395,-14.810126582278466,0.088,48.46590909090909,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045349999999999994,100,21_56_49_607743,0702,2000,4,USNet,150,0.0395,-14.810126582278466,0.088,48.46590909090909,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.045399999999999996,100,21_56_44_214157,0702,2000,4,USNet,150,0.0395,-14.936708860759481,0.088,48.409090909090914,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.045399999999999996,100,22_01_50_561270,0702,2000,4,USNet,150,0.0395,-14.936708860759481,0.088,48.409090909090914,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.045649999999999996,100,21_58_21_128373,0702,2000,4,USNet,150,0.0395,-15.569620253164546,0.088,48.125,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.045899999999999996,100,21_56_44_169620,0702,2000,4,USNet,150,0.0395,-16.20253164556961,0.088,47.840909090909086,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.045899999999999996,100,22_01_50_150006,0702,2000,4,USNet,150,0.0395,-16.20253164556961,0.088,47.840909090909086,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045899999999999996,100,22_01_50_536373,0702,2000,4,USNet,150,0.0395,-16.20253164556961,0.088,47.840909090909086,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.045899999999999996,100,21_56_42_965362,0702,2000,4,USNet,150,0.0395,-16.20253164556961,0.088,47.840909090909086,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0464,100,21_56_14_448942,0702,2000,4,USNet,150,0.0395,-17.468354430379737,0.088,47.27272727272727,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0464,100,22_01_49_451654,0702,2000,4,USNet,150,0.0395,-17.468354430379737,0.088,47.27272727272727,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.047799999999999995,100,21_58_51_845923,0702,2000,4,USNet,150,0.0395,-21.01265822784809,0.088,45.68181818181819,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.052050000000000006,100,22_02_06_258409,0702,2000,4,USNet,150,0.0395,-31.77215189873419,0.088,40.85227272727271,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.052050000000000006,100,21_51_57_908832,0702,2000,4,USNet,150,0.0395,-31.77215189873419,0.088,40.85227272727271,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.052050000000000006,100,21_51_55_755916,0702,2000,4,USNet,150,0.0395,-31.77215189873419,0.088,40.85227272727271,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.052050000000000006,100,21_56_51_076077,0702,2000,4,USNet,150,0.0395,-31.77215189873419,0.088,40.85227272727271,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.052050000000000006,100,22_01_53_450321,0702,2000,4,USNet,150,0.0395,-31.77215189873419,0.088,40.85227272727271,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.052050000000000006,100,21_56_49_249537,0702,2000,4,USNet,150,0.0395,-31.77215189873419,0.088,40.85227272727271,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.05265000000000001,100,21_56_54_049983,0702,2000,4,USNet,150,0.0395,-33.291139240506354,0.088,40.17045454545453,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.05265000000000001,100,21_51_56_057632,0702,2000,4,USNet,150,0.0395,-33.291139240506354,0.088,40.17045454545453,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.05265000000000001,100,22_01_51_128029,0702,2000,4,USNet,150,0.0395,-33.291139240506354,0.088,40.17045454545453,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.05265000000000001,100,21_56_50_227468,0702,2000,4,USNet,150,0.0395,-33.291139240506354,0.088,40.17045454545453,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.05265000000000001,100,22_02_27_722694,0702,2000,4,USNet,150,0.0395,-33.291139240506354,0.088,40.17045454545453,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.05265000000000001,100,21_51_59_206032,0702,2000,4,USNet,150,0.0395,-33.291139240506354,0.088,40.17045454545453,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.05325,100,22_02_11_714072,0702,2000,4,USNet,150,0.0395,-34.81012658227848,0.088,39.48863636363636,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.05325,100,21_51_59_206371,0702,2000,4,USNet,150,0.0395,-34.81012658227848,0.088,39.48863636363636,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.05325,100,21_56_49_179297,0702,2000,4,USNet,150,0.0395,-34.81012658227848,0.088,39.48863636363636,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.05325,100,22_02_44_752809,0702,2000,4,USNet,150,0.0395,-34.81012658227848,0.088,39.48863636363636,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.05325,100,21_51_57_908946,0702,2000,4,USNet,150,0.0395,-34.81012658227848,0.088,39.48863636363636,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.05325,100,21_56_53_023145,0702,2000,4,USNet,150,0.0395,-34.81012658227848,0.088,39.48863636363636,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.053700000000000005,100,22_01_54_159045,0702,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.053700000000000005,100,21_52_04_714667,0702,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.053700000000000005,100,22_02_09_274927,0702,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.053700000000000005,100,21_56_49_633604,0702,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.053700000000000005,100,21_56_50_899182,0702,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.053700000000000005,100,21_51_57_528208,0702,2000,4,USNet,150,0.0395,-35.9493670886076,0.088,38.97727272727272,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.053849999999999995,100,22_02_06_296799,0702,2000,4,USNet,150,0.0395,-36.329113924050624,0.088,38.80681818181818,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.053849999999999995,100,21_56_50_899056,0702,2000,4,USNet,150,0.0395,-36.329113924050624,0.088,38.80681818181818,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.053849999999999995,100,22_01_52_164985,0702,2000,4,USNet,150,0.0395,-36.329113924050624,0.088,38.80681818181818,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.053849999999999995,100,21_56_49_674808,0702,2000,4,USNet,150,0.0395,-36.329113924050624,0.088,38.80681818181818,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.053849999999999995,100,21_51_56_668749,0702,2000,4,USNet,150,0.0395,-36.329113924050624,0.088,38.80681818181818,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0558,100,21_56_54_050404,0702,2000,4,USNet,150,0.0395,-41.26582278481013,0.088,36.590909090909086,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0558,100,22_01_51_318612,0702,2000,4,USNet,150,0.0395,-41.26582278481013,0.088,36.590909090909086,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0558,100,21_51_57_528731,0702,2000,4,USNet,150,0.0395,-41.26582278481013,0.088,36.590909090909086,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0558,100,22_02_06_342297,0702,2000,4,USNet,150,0.0395,-41.26582278481013,0.088,36.590909090909086,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0558,100,21_51_56_057717,0702,2000,4,USNet,150,0.0395,-41.26582278481013,0.088,36.590909090909086,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0558,100,21_56_50_187009,0702,2000,4,USNet,150,0.0395,-41.26582278481013,0.088,36.590909090909086,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.058050000000000004,100,21_56_51_835991,0702,2000,4,USNet,150,0.0395,-46.96202531645571,0.088,34.0340909090909,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.058050000000000004,100,21_52_02_249479,0702,2000,4,USNet,150,0.0395,-46.96202531645571,0.088,34.0340909090909,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.058050000000000004,100,22_02_59_181897,0702,2000,4,USNet,150,0.0395,-46.96202531645571,0.088,34.0340909090909,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.05815,100,21_51_57_908829,0702,2000,4,USNet,150,0.0395,-47.21518987341772,0.088,33.92045454545454,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.05825,100,21_52_02_249560,0702,2000,4,USNet,150,0.0395,-47.468354430379755,0.088,33.80681818181818,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.05825,100,21_56_53_023033,0702,2000,4,USNet,150,0.0395,-47.468354430379755,0.088,33.80681818181818,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.05825,100,22_02_43_273270,0702,2000,4,USNet,150,0.0395,-47.468354430379755,0.088,33.80681818181818,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.05840000000000001,100,22_02_49_694539,0702,2000,4,USNet,150,0.0395,-47.8481012658228,0.088,33.636363636363626,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.05840000000000001,100,21_56_50_310328,0702,2000,4,USNet,150,0.0395,-47.8481012658228,0.088,33.636363636363626,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.05840000000000001,100,21_52_06_311134,0702,2000,4,USNet,150,0.0395,-47.8481012658228,0.088,33.636363636363626,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.05874999999999999,100,21_56_53_044770,0702,2000,4,USNet,150,0.0395,-48.734177215189845,0.088,33.23863636363637,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.05874999999999999,100,22_02_44_450089,0702,2000,4,USNet,150,0.0395,-48.734177215189845,0.088,33.23863636363637,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.05874999999999999,100,21_52_02_249259,0702,2000,4,USNet,150,0.0395,-48.734177215189845,0.088,33.23863636363637,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.059,100,21_56_51_207303,0702,2000,4,USNet,150,0.0395,-49.36708860759493,0.088,32.95454545454545,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.059,100,22_02_41_463822,0702,2000,4,USNet,150,0.0395,-49.36708860759493,0.088,32.95454545454545,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.059,100,21_52_02_857837,0702,2000,4,USNet,150,0.0395,-49.36708860759493,0.088,32.95454545454545,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0598,100,21_52_02_857809,0702,2000,4,USNet,150,0.0395,-51.392405063291136,0.088,32.04545454545455,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0598,100,22_02_51_253834,0702,2000,4,USNet,150,0.0395,-51.392405063291136,0.088,32.04545454545455,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0598,100,21_56_54_150660,0702,2000,4,USNet,150,0.0395,-51.392405063291136,0.088,32.04545454545455,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06600000000000002,100,21_57_54_446303,0702,2000,4,USNet,150,0.0395,-67.08860759493676,0.088,24.999999999999975,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.06600000000000002,100,21_52_01_159238,0702,2000,4,USNet,150,0.0395,-67.08860759493676,0.088,24.999999999999975,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0664,100,21_51_56_401859,0702,2000,4,USNet,150,0.0395,-68.10126582278481,0.088,24.54545454545454,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0664,100,21_57_55_210403,0702,2000,4,USNet,150,0.0395,-68.10126582278481,0.088,24.54545454545454,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.06645000000000001,100,21_51_56_401471,0702,2000,4,USNet,150,0.0395,-68.22784810126585,0.088,24.48863636363635,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.06645000000000001,100,21_57_54_463693,0702,2000,4,USNet,150,0.0395,-68.22784810126585,0.088,24.48863636363635,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.06699999999999999,100,21_52_07_111098,0702,2000,4,USNet,150,0.0395,-69.62025316455693,0.088,23.86363636363637,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.067,100,21_57_54_462126,0702,2000,4,USNet,150,0.0395,-69.62025316455697,0.088,23.863636363636353,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.067,100,21_51_55_363814,0702,2000,4,USNet,150,0.0395,-69.62025316455697,0.088,23.863636363636353,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.06720000000000001,100,21_52_02_103006,0702,2000,4,USNet,150,0.0395,-70.12658227848104,0.088,23.636363636363622,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0675,100,21_51_55_363603,0702,2000,4,USNet,150,0.0395,-70.8860759493671,0.088,23.295454545454536,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0675,100,21_51_59_950950,0702,2000,4,USNet,150,0.0395,-70.8860759493671,0.088,23.295454545454536,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0675,100,21_57_54_462098,0702,2000,4,USNet,150,0.0395,-70.8860759493671,0.088,23.295454545454536,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.06800000000000002,100,21_52_09_865814,0702,2000,4,USNet,150,0.0395,-72.15189873417725,0.088,22.7272727272727,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0685,100,21_51_55_362117,0702,2000,4,USNet,150,0.0395,-73.41772151898735,0.088,22.1590909090909,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0685,100,21_57_52_700329,0702,2000,4,USNet,150,0.0395,-73.41772151898735,0.088,22.1590909090909,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.07299999999999998,100,21_52_03_695938,0702,2000,4,USNet,150,0.0395,-84.81012658227843,0.088,17.04545454545456,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.07299999999999998,100,21_51_58_379427,0702,2000,4,USNet,150,0.0395,-84.81012658227843,0.088,17.04545454545456,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.07499999999999998,100,21_52_04_697205,0702,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07499999999999998,100,21_57_48_731155,0702,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.07499999999999998,100,21_51_59_763219,0702,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07499999999999998,100,21_51_58_021393,0702,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.07499999999999998,100,21_51_54_627168,0702,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.07499999999999998,100,21_57_15_801949,0702,2000,4,USNet,150,0.0395,-89.87341772151895,0.088,14.772727272727288,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.0755,100,21_52_00_907795,0702,2000,4,USNet,150,0.0395,-91.13924050632912,0.088,14.204545454545453,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0755,100,21_52_02_364323,0702,2000,4,USNet,150,0.0395,-91.13924050632912,0.088,14.204545454545453,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0755,100,21_51_58_542846,0702,2000,4,USNet,150,0.0395,-91.13924050632912,0.088,14.204545454545453,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0755,100,21_57_48_070369,0702,2000,4,USNet,150,0.0395,-91.13924050632912,0.088,14.204545454545453,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0755,100,21_52_00_491230,0702,2000,4,USNet,150,0.0395,-91.13924050632912,0.088,14.204545454545453,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0755,100,21_57_15_947619,0702,2000,4,USNet,150,0.0395,-91.13924050632912,0.088,14.204545454545453,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07699999999999999,100,21_52_06_296447,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_57_17_931872,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07699999999999999,100,21_57_16_448519,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.07699999999999999,100,21_52_01_160020,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_51_59_762853,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_51_54_627265,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_52_01_158978,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_57_16_113029,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07699999999999999,100,21_57_16_036377,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.07699999999999999,100,21_51_54_627363,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_57_49_357866,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.07699999999999999,100,21_57_50_022494,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.07699999999999999,100,21_57_48_286803,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.07699999999999999,100,21_51_58_022771,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_51_58_542453,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_51_58_542845,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_52_00_907374,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_52_06_903660,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_52_05_213090,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07699999999999999,100,21_52_00_491227,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_52_00_907892,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07699999999999999,100,21_57_53_072841,0702,2000,4,USNet,150,0.0395,-94.93670886075945,0.088,12.50000000000001,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning


==> data/erlang_750/k4/USNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=4,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.07844999999999999,100,22_53_32_011758,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,10.0,0.0,0.06,ucb_bandit
0.07844999999999999,100,22_55_14_518190,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,10.0,0.0,0.1,ucb_bandit
0.07844999999999999,100,22_55_14_143247,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,10.0,0.0,0.2,ucb_bandit
0.07844999999999999,100,22_54_42_625630,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,10.0,0.0,0.01,ucb_bandit
0.07844999999999999,100,23_05_16_445225,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,0.0,-10.0,0.06,ucb_bandit
0.07844999999999999,100,23_03_38_837837,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,0.0,-10.0,0.01,ucb_bandit
0.07844999999999999,100,23_06_08_063806,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,0.0,-10.0,0.2,ucb_bandit
0.07844999999999999,100,23_05_45_404366,0701,2000,4,USNet,150,0.0395,-98.60759493670884,0.088,10.852272727272732,0.0,-10.0,0.1,ucb_bandit
0.0799,100,23_07_10_534604,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,1.0,-10.0,0.06,ucb_bandit
0.0799,100,23_06_41_875873,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,1.0,-10.0,0.01,ucb_bandit
0.0799,100,23_02_39_135004,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,10.0,-1.0,0.06,ucb_bandit
0.0799,100,23_02_26_818792,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,10.0,-1.0,0.01,ucb_bandit
0.0799,100,23_03_07_479657,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,10.0,-1.0,0.1,ucb_bandit
0.0799,100,23_02_15_920058,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,10.0,-1.0,0.2,ucb_bandit
0.0799,100,23_07_10_534861,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,1.0,-10.0,0.1,ucb_bandit
0.0799,100,23_08_08_474658,0701,2000,4,USNet,150,0.0395,-102.27848101265822,0.088,9.20454545454545,1.0,-10.0,0.2,ucb_bandit
0.08095,100,23_08_10_685337,0701,2000,4,USNet,150,0.0395,-104.93670886075948,0.088,8.011363636363637,10.0,-10.0,0.06,ucb_bandit
0.08095,100,23_08_00_798396,0701,2000,4,USNet,150,0.0395,-104.93670886075948,0.088,8.011363636363637,10.0,-10.0,0.01,ucb_bandit
0.08095,100,23_08_13_996199,0701,2000,4,USNet,150,0.0395,-104.93670886075948,0.088,8.011363636363637,10.0,-10.0,0.1,ucb_bandit
0.08095,100,23_08_19_456925,0701,2000,4,USNet,150,0.0395,-104.93670886075948,0.088,8.011363636363637,10.0,-10.0,0.2,ucb_bandit
0.0823,100,23_13_15_637234,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,1.0,-100.0,0.1,ucb_bandit
0.0823,100,23_11_17_758207,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,1.0,-100.0,0.01,ucb_bandit
0.0823,100,23_03_08_311278,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,100.0,-1.0,0.2,ucb_bandit
0.0823,100,23_03_51_801421,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,100.0,-1.0,0.1,ucb_bandit
0.0823,100,23_02_37_336855,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,100.0,-1.0,0.06,ucb_bandit
0.0823,100,23_02_15_902831,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,100.0,-1.0,0.01,ucb_bandit
0.0823,100,23_11_48_254917,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,1.0,-100.0,0.06,ucb_bandit
0.0823,100,23_13_26_255402,0701,2000,4,USNet,150,0.0395,-108.35443037974683,0.088,6.477272727272725,1.0,-100.0,0.2,ucb_bandit
0.08245,100,22_54_28_504255,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,100.0,0.0,0.1,ucb_bandit
0.08245,100,22_57_45_962800,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,100.0,0.0,0.2,ucb_bandit
0.08245,100,23_11_12_911585,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,0.0,-100.0,0.2,ucb_bandit
0.08245,100,22_54_12_667677,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,100.0,0.0,0.01,ucb_bandit
0.08245,100,22_54_12_667669,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,100.0,0.0,0.06,ucb_bandit
0.08245,100,23_10_14_806485,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,0.0,-100.0,0.06,ucb_bandit
0.08245,100,23_09_43_527015,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,0.0,-100.0,0.01,ucb_bandit
0.08245,100,23_11_37_867412,0701,2000,4,USNet,150,0.0395,-108.73417721518986,0.088,6.306818181818182,0.0,-100.0,0.1,ucb_bandit
0.08284999999999998,100,23_16_55_661246,0701,2000,4,USNet,150,0.0395,-109.74683544303791,0.088,5.852272727272745,100.0,-100.0,0.2,ucb_bandit
0.08284999999999998,100,23_15_17_374513,0701,2000,4,USNet,150,0.0395,-109.74683544303791,0.088,5.852272727272745,100.0,-100.0,0.1,ucb_bandit
0.08284999999999998,100,23_15_47_716788,0701,2000,4,USNet,150,0.0395,-109.74683544303791,0.088,5.852272727272745,100.0,-100.0,0.06,ucb_bandit
0.08284999999999998,100,23_14_49_960034,0701,2000,4,USNet,150,0.0395,-109.74683544303791,0.088,5.852272727272745,100.0,-100.0,0.01,ucb_bandit
0.08374999999999999,100,23_13_46_543496,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,10.0,-100.0,0.1,ucb_bandit
0.08374999999999999,100,23_13_47_697811,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,10.0,-100.0,0.06,ucb_bandit
0.08374999999999999,100,23_09_46_631855,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,100.0,-10.0,0.01,ucb_bandit
0.08374999999999999,100,23_13_15_426506,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,10.0,-100.0,0.01,ucb_bandit
0.08374999999999999,100,23_08_43_063947,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,100.0,-10.0,0.06,ucb_bandit
0.08374999999999999,100,23_14_17_094089,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,10.0,-100.0,0.2,ucb_bandit
0.08374999999999999,100,23_09_14_208405,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,100.0,-10.0,0.1,ucb_bandit
0.08374999999999999,100,23_09_42_748926,0701,2000,4,USNet,150,0.0395,-112.02531645569618,0.088,4.8295454545454595,100.0,-10.0,0.2,ucb_bandit
0.1183,100,23_01_20_180269,0701,2000,4,USNet,150,0.0395,-199.49367088607596,0.088,-34.431818181818194,1.0,-1.0,0.01,ucb_bandit
0.1183,100,23_01_27_238792,0701,2000,4,USNet,150,0.0395,-199.49367088607596,0.088,-34.431818181818194,1.0,-1.0,0.1,ucb_bandit
0.12084999999999999,100,22_53_07_115260,0701,2000,4,USNet,150,0.0395,-205.94936708860754,0.088,-37.329545454545446,1.0,0.0,0.2,ucb_bandit
0.12084999999999999,100,22_52_57_217879,0701,2000,4,USNet,150,0.0395,-205.94936708860754,0.088,-37.329545454545446,1.0,0.0,0.01,ucb_bandit
0.12084999999999999,100,22_54_35_121385,0701,2000,4,USNet,150,0.0395,-205.94936708860754,0.088,-37.329545454545446,1.0,0.0,0.06,ucb_bandit
0.12125000000000001,100,23_02_17_022354,0701,2000,4,USNet,150,0.0395,-206.96202531645574,0.088,-37.78409090909093,1.0,-1.0,0.2,ucb_bandit
0.12125000000000001,100,23_00_34_561875,0701,2000,4,USNet,150,0.0395,-206.96202531645574,0.088,-37.78409090909093,1.0,-1.0,0.06,ucb_bandit
0.12165,100,22_52_58_127429,0701,2000,4,USNet,150,0.0395,-207.9746835443038,0.088,-38.23863636363637,1.0,0.0,0.1,ucb_bandit
0.12210000000000001,100,22_59_52_379352,0701,2000,4,USNet,150,0.0395,-209.1139240506329,0.088,-38.75000000000002,0.0,-1.0,0.1,ucb_bandit
0.12210000000000001,100,22_59_32_499271,0701,2000,4,USNet,150,0.0395,-209.1139240506329,0.088,-38.75000000000002,0.0,-1.0,0.06,ucb_bandit
0.12210000000000001,100,22_58_52_129157,0701,2000,4,USNet,150,0.0395,-209.1139240506329,0.088,-38.75000000000002,0.0,-1.0,0.01,ucb_bandit
0.12210000000000001,100,23_00_05_031012,0701,2000,4,USNet,150,0.0395,-209.1139240506329,0.088,-38.75000000000002,0.0,-1.0,0.2,ucb_bandit
0.12594999999999998,100,22_53_05_312975,0701,2000,4,USNet,150,0.0395,-218.8607594936708,0.088,-43.124999999999986,0.0,0.0,0.06,ucb_bandit
0.12594999999999998,100,22_54_16_933753,0701,2000,4,USNet,150,0.0395,-218.8607594936708,0.088,-43.124999999999986,0.0,0.0,0.1,ucb_bandit
0.12594999999999998,100,22_53_06_079239,0701,2000,4,USNet,150,0.0395,-218.8607594936708,0.088,-43.124999999999986,0.0,0.0,0.01,ucb_bandit


==> data/erlang_750/k5/NSFNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.2775,0.104,0.142,1,0.0475,0.182
0.0745,0.099,0.1085,2,0.0475,0.182
0.05,0.0855,0.0925,3,0.0475,0.182
0.042,0.074,0.085,4,0.0475,0.182
0.047,0.0635,0.0775,5,0.0475,0.182
0.039,0.0525,0.074,6,0.0475,0.182
0.05,0.0525,0.0655,7,0.0475,0.182
0.0345,0.05,0.0655,8,0.0475,0.182
0.044,0.0545,0.063,9,0.0475,0.182
0.041,0.0545,0.0705,10,0.0475,0.182
0.0415,0.047,0.0645,11,0.0475,0.182
0.041,0.047,0.068,12,0.0475,0.182
0.043,0.047,0.069,13,0.0475,0.182
0.041,0.047,0.0695,14,0.0475,0.182
0.0445,0.047,0.0655,15,0.0475,0.182
0.0425,0.047,0.0645,16,0.0475,0.182
0.0445,0.0545,0.0665,17,0.0475,0.182
0.0405,0.0545,0.064,18,0.0475,0.182
0.045,0.0545,0.0655,19,0.0475,0.182
0.0425,0.047,0.0645,20,0.0475,0.182
0.0425,0.047,0.0615,21,0.0475,0.182
0.04,0.047,0.0665,22,0.0475,0.182
0.0455,0.047,0.064,23,0.0475,0.182
0.0425,0.047,0.0655,24,0.0475,0.182
0.0495,0.047,0.0645,25,0.0475,0.182
0.04,0.0545,0.0655,26,0.0475,0.182
0.0495,0.0545,0.0675,27,0.0475,0.182
0.04,0.0545,0.068,28,0.0475,0.182
0.0405,0.047,0.0665,29,0.0475,0.182
0.0455,0.047,0.0645,30,0.0475,0.182
0.049,0.047,0.0655,31,0.0475,0.182
0.039,0.047,0.0675,32,0.0475,0.182
0.046,0.047,0.068,33,0.0475,0.182
0.043,0.047,0.0665,34,0.0475,0.182
0.0445,0.047,0.0645,35,0.0475,0.182
0.0395,0.047,0.0655,36,0.0475,0.182
0.046,0.047,0.067,37,0.0475,0.182
0.0375,0.047,0.0685,38,0.0475,0.182
0.043,0.047,0.0705,39,0.0475,0.182
0.047,0.047,0.0695,40,0.0475,0.182
0.0435,0.047,0.0645,41,0.0475,0.182
0.044,0.047,0.067,42,0.0475,0.182
0.0455,0.047,0.069,43,0.0475,0.182
0.0355,0.047,0.068,44,0.0475,0.182
0.0425,0.047,0.072,45,0.0475,0.182
0.039,0.047,0.0715,46,0.0475,0.182
0.04,0.047,0.0675,47,0.0475,0.182
0.045,0.047,0.069,48,0.0475,0.182
0.046,0.047,0.068,49,0.0475,0.182
0.046,0.047,0.072,50,0.0475,0.182
0.046,0.0545,0.0715,51,0.0475,0.182
0.0395,0.0545,0.0675,52,0.0475,0.182
0.043,0.0545,0.069,53,0.0475,0.182
0.0375,0.0545,0.068,54,0.0475,0.182
0.0525,0.0545,0.072,55,0.0475,0.182
0.0385,0.0545,0.0715,56,0.0475,0.182
0.0425,0.0545,0.0675,57,0.0475,0.182
0.044,0.0545,0.069,58,0.0475,0.182
0.0425,0.0545,0.068,59,0.0475,0.182
0.0435,0.0545,0.072,60,0.0475,0.182
0.045,0.0545,0.0685,61,0.0475,0.182
0.0435,0.0545,0.0665,62,0.0475,0.182
0.0435,0.0545,0.067,63,0.0475,0.182
0.043,0.0545,0.066,64,0.0475,0.182
0.0485,0.0545,0.0635,65,0.0475,0.182
0.043,0.0545,0.0685,66,0.0475,0.182
0.0495,0.0545,0.0665,67,0.0475,0.182
0.0435,0.0545,0.0345,68,0.0475,0.182
0.044,0.0545,0.036,69,0.0475,0.182
0.0405,0.047,0.04,70,0.0475,0.182
0.0475,0.047,0.04,71,0.0475,0.182
0.041,0.047,0.04,72,0.0475,0.182
0.0465,0.047,0.04,73,0.0475,0.182
0.041,0.047,0.04,74,0.0475,0.182
0.045,0.047,0.04,75,0.0475,0.182
0.0425,0.047,0.04,76,0.0475,0.182
0.0475,0.047,0.04,77,0.0475,0.182
0.041,0.047,0.0385,78,0.0475,0.182
0.045,0.047,0.04,79,0.0475,0.182
0.0455,0.047,0.04,80,0.0475,0.182
0.0425,0.047,0.04,81,0.0475,0.182
0.0415,0.047,0.04,82,0.0475,0.182
0.0455,0.047,0.04,83,0.0475,0.182
0.048,0.047,0.04,84,0.0475,0.182
0.051,0.047,0.04,85,0.0475,0.182
0.04,0.047,0.04,86,0.0475,0.182
0.0495,0.047,0.04,87,0.0475,0.182
0.04,0.047,0.038,88,0.0475,0.182
0.0405,0.047,0.04,89,0.0475,0.182
0.0455,0.0545,0.04,90,0.0475,0.182
0.049,0.047,0.04,91,0.0475,0.182
0.039,0.047,0.04,92,0.0475,0.182
0.046,0.047,0.04,93,0.0475,0.182
0.043,0.047,0.04,94,0.0475,0.182
0.0445,0.047,0.04,95,0.0475,0.182
0.0395,0.047,0.04,96,0.0475,0.182
0.046,0.047,0.0415,97,0.0475,0.182
0.0375,0.047,0.04,98,0.0475,0.182
0.043,0.047,0.04,99,0.0475,0.182
0.047,0.047,0.04,100,0.0475,0.182


==> data/erlang_750/k5/NSFNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.047,100,23_10_58_211146,0701,2000,5,NSFNet,150,0.0475,1.0526315789473693,0.182,74.17582417582418,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0475,100,23_11_17_758917,0701,2000,5,NSFNet,150,0.0475,0.0,0.182,73.9010989010989,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0485,100,22_59_01_985021,0701,2000,5,NSFNet,150,0.0475,-2.1052631578947385,0.182,73.35164835164835,0.0,-1.0,0.01,epsilon_greedy_bandit
0.04975,100,23_11_45_613143,0701,2000,5,NSFNet,150,0.0475,-4.736842105263162,0.182,72.66483516483515,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0505,100,23_07_12_644437,0701,2000,5,NSFNet,150,0.0475,-6.315789473684216,0.182,72.25274725274727,1.0,-10.0,0.06,epsilon_greedy_bandit
0.051000000000000004,100,23_13_21_543598,0701,2000,5,NSFNet,150,0.0475,-7.368421052631585,0.182,71.97802197802197,10.0,-100.0,0.01,epsilon_greedy_bandit
0.053000000000000005,100,23_06_54_254789,0701,2000,5,NSFNet,150,0.0475,-11.578947368421062,0.182,70.87912087912088,1.0,-10.0,0.01,epsilon_greedy_bandit
0.054000000000000006,100,23_04_46_609587,0701,2000,5,NSFNet,150,0.0475,-13.684210526315802,0.182,70.32967032967034,0.0,-10.0,0.01,epsilon_greedy_bandit
0.05450000000000001,100,23_13_47_610586,0701,2000,5,NSFNet,150,0.0475,-14.73684210526317,0.182,70.05494505494507,10.0,-100.0,0.06,epsilon_greedy_bandit
0.05720000000000001,100,23_05_06_712475,0701,2000,5,NSFNet,150,0.0475,-20.421052631578963,0.182,68.57142857142857,0.0,-10.0,0.06,epsilon_greedy_bandit
0.058750000000000004,100,22_59_31_376951,0701,2000,5,NSFNet,150,0.0475,-23.684210526315795,0.182,67.71978021978022,0.0,-1.0,0.06,epsilon_greedy_bandit
0.06725,100,23_10_12_990062,0701,2000,5,NSFNet,150,0.0475,-41.57894736842106,0.182,63.04945054945055,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0725,100,23_05_40_200275,0701,2000,5,NSFNet,150,0.0475,-52.63157894736841,0.182,60.16483516483516,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0765,100,23_11_36_600734,0701,2000,5,NSFNet,150,0.0475,-61.052631578947356,0.182,57.96703296703297,0.0,-100.0,0.1,epsilon_greedy_bandit
0.08099999999999999,100,22_59_54_097540,0701,2000,5,NSFNet,150,0.0475,-70.52631578947366,0.182,55.494505494505496,0.0,-1.0,0.1,epsilon_greedy_bandit
0.08115000000000001,100,23_13_48_257029,0701,2000,5,NSFNet,150,0.0475,-70.84210526315792,0.182,55.412087912087905,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0835,100,23_07_10_535246,0701,2000,5,NSFNet,150,0.0475,-75.78947368421053,0.182,54.12087912087912,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0863,100,23_14_18_009329,0701,2000,5,NSFNet,150,0.0475,-81.6842105263158,0.182,52.582417582417584,10.0,-100.0,0.2,epsilon_greedy_bandit
0.08809999999999998,100,23_13_13_656456,0701,2000,5,NSFNet,150,0.0475,-85.47368421052627,0.182,51.5934065934066,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0885,100,23_14_48_122957,0701,2000,5,NSFNet,150,0.0475,-86.3157894736842,0.182,51.37362637362638,100.0,-100.0,0.01,epsilon_greedy_bandit
0.08975,100,23_08_08_474950,0701,2000,5,NSFNet,150,0.0475,-88.94736842105262,0.182,50.68681318681318,1.0,-10.0,0.2,epsilon_greedy_bandit
0.09140000000000001,100,23_12_46_038712,0701,2000,5,NSFNet,150,0.0475,-92.42105263157896,0.182,49.780219780219774,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0994,100,23_01_03_929098,0701,2000,5,NSFNet,150,0.0475,-109.26315789473684,0.182,45.38461538461539,0.0,-1.0,0.2,epsilon_greedy_bandit
0.10070000000000001,100,23_12_08_798161,0701,2000,5,NSFNet,150,0.0475,-112.00000000000003,0.182,44.670329670329664,0.0,-100.0,0.2,epsilon_greedy_bandit
0.1025,100,23_01_03_023258,0701,2000,5,NSFNet,150,0.0475,-115.7894736842105,0.182,43.68131868131868,1.0,-1.0,0.1,epsilon_greedy_bandit
0.1026,100,23_06_41_647597,0701,2000,5,NSFNet,150,0.0475,-115.99999999999999,0.182,43.62637362637363,0.0,-10.0,0.2,epsilon_greedy_bandit
0.10410000000000001,100,23_15_17_038037,0701,2000,5,NSFNet,150,0.0475,-119.15789473684212,0.182,42.802197802197796,100.0,-100.0,0.1,epsilon_greedy_bandit
0.1046,100,23_08_13_469812,0701,2000,5,NSFNet,150,0.0475,-120.21052631578948,0.182,42.527472527472526,10.0,-10.0,0.1,epsilon_greedy_bandit
0.10500000000000001,100,23_00_59_548053,0701,2000,5,NSFNet,150,0.0475,-121.05263157894738,0.182,42.3076923076923,1.0,-1.0,0.01,epsilon_greedy_bandit
0.1105,100,23_07_42_798204,0701,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,10.0,-10.0,0.01,epsilon_greedy_bandit
0.11274999999999999,100,23_14_47_685858,0701,2000,5,NSFNet,150,0.0475,-137.36842105263156,0.182,38.049450549450555,100.0,-100.0,0.06,epsilon_greedy_bandit
0.11300000000000002,100,23_00_34_575201,0701,2000,5,NSFNet,150,0.0475,-137.8947368421053,0.182,37.9120879120879,1.0,-1.0,0.06,epsilon_greedy_bandit
0.11979999999999999,100,23_08_09_974311,0701,2000,5,NSFNet,150,0.0475,-152.21052631578945,0.182,34.17582417582418,10.0,-10.0,0.06,epsilon_greedy_bandit
0.12495,100,22_52_58_127436,0701,2000,5,NSFNet,150,0.0475,-163.05263157894737,0.182,31.34615384615384,1.0,0.0,0.1,epsilon_greedy_bandit
0.12875000000000003,100,22_55_05_366366,0701,2000,5,NSFNet,150,0.0475,-171.05263157894743,0.182,29.258241758241738,10.0,0.0,0.1,epsilon_greedy_bandit
0.129,100,23_02_06_686941,0701,2000,5,NSFNet,150,0.0475,-171.57894736842104,0.182,29.120879120879117,10.0,-1.0,0.1,epsilon_greedy_bandit
0.1295,100,22_56_03_639091,0701,2000,5,NSFNet,150,0.0475,-172.63157894736844,0.182,28.846153846153843,100.0,0.0,0.1,epsilon_greedy_bandit
0.1305,100,23_09_11_409026,0701,2000,5,NSFNet,150,0.0475,-174.73684210526318,0.182,28.296703296703292,100.0,-10.0,0.1,epsilon_greedy_bandit
0.13175,100,23_04_04_574613,0701,2000,5,NSFNet,150,0.0475,-177.3684210526316,0.182,27.609890109890106,100.0,-1.0,0.1,epsilon_greedy_bandit
0.13285,100,23_08_41_845103,0701,2000,5,NSFNet,150,0.0475,-179.68421052631578,0.182,27.005494505494504,10.0,-10.0,0.2,epsilon_greedy_bandit
0.136,100,22_54_35_116480,0701,2000,5,NSFNet,150,0.0475,-186.31578947368425,0.182,25.274725274725267,1.0,0.0,0.06,epsilon_greedy_bandit
0.136,100,22_54_12_667702,0701,2000,5,NSFNet,150,0.0475,-186.31578947368425,0.182,25.274725274725267,100.0,0.0,0.06,epsilon_greedy_bandit
0.13615,100,23_15_47_758853,0701,2000,5,NSFNet,150,0.0475,-186.63157894736838,0.182,25.192307692307693,100.0,-100.0,0.2,epsilon_greedy_bandit
0.1363,100,23_01_04_388138,0701,2000,5,NSFNet,150,0.0475,-186.94736842105263,0.182,25.109890109890102,1.0,-1.0,0.2,epsilon_greedy_bandit
0.13874999999999998,100,23_08_54_433185,0701,2000,5,NSFNet,150,0.0475,-192.10526315789468,0.182,23.76373626373627,100.0,-10.0,0.06,epsilon_greedy_bandit
0.13874999999999998,100,22_54_56_982327,0701,2000,5,NSFNet,150,0.0475,-192.10526315789468,0.182,23.76373626373627,10.0,0.0,0.06,epsilon_greedy_bandit
0.14204999999999998,100,23_10_43_384897,0701,2000,5,NSFNet,150,0.0475,-199.0526315789473,0.182,21.95054945054946,100.0,-10.0,0.2,epsilon_greedy_bandit
0.14275,100,23_02_15_531276,0701,2000,5,NSFNet,150,0.0475,-200.52631578947367,0.182,21.56593406593407,10.0,-1.0,0.2,epsilon_greedy_bandit
0.14325,100,23_02_46_154588,0701,2000,5,NSFNet,150,0.0475,-201.57894736842104,0.182,21.291208791208796,10.0,-1.0,0.06,epsilon_greedy_bandit
0.14325,100,23_03_48_507871,0701,2000,5,NSFNet,150,0.0475,-201.57894736842104,0.182,21.291208791208796,100.0,-1.0,0.06,epsilon_greedy_bandit
0.14389999999999997,100,23_03_08_311250,0701,2000,5,NSFNet,150,0.0475,-202.9473684210526,0.182,20.934065934065945,100.0,-1.0,0.2,epsilon_greedy_bandit
0.14399999999999996,100,22_55_14_142968,0701,2000,5,NSFNet,150,0.0475,-203.15789473684202,0.182,20.8791208791209,10.0,0.0,0.2,epsilon_greedy_bandit
0.14409999999999998,100,22_54_45_722420,0701,2000,5,NSFNet,150,0.0475,-203.3684210526315,0.182,20.824175824175832,1.0,0.0,0.2,epsilon_greedy_bandit
0.14425,100,22_57_45_962830,0701,2000,5,NSFNet,150,0.0475,-203.68421052631578,0.182,20.741758241758244,100.0,0.0,0.2,epsilon_greedy_bandit
0.177,100,22_52_57_219929,0701,2000,5,NSFNet,150,0.0475,-272.63157894736844,0.182,2.7472527472527495,1.0,0.0,0.01,epsilon_greedy_bandit
0.177,100,22_52_58_626221,0701,2000,5,NSFNet,150,0.0475,-272.63157894736844,0.182,2.7472527472527495,10.0,0.0,0.01,epsilon_greedy_bandit
0.177,100,23_09_38_030578,0701,2000,5,NSFNet,150,0.0475,-272.63157894736844,0.182,2.7472527472527495,100.0,-10.0,0.01,epsilon_greedy_bandit
0.177,100,23_02_15_763826,0701,2000,5,NSFNet,150,0.0475,-272.63157894736844,0.182,2.7472527472527495,100.0,-1.0,0.01,epsilon_greedy_bandit
0.177,100,23_01_36_835296,0701,2000,5,NSFNet,150,0.0475,-272.63157894736844,0.182,2.7472527472527495,10.0,-1.0,0.01,epsilon_greedy_bandit
0.177,100,22_54_12_667649,0701,2000,5,NSFNet,150,0.0475,-272.63157894736844,0.182,2.7472527472527495,100.0,0.0,0.01,epsilon_greedy_bandit
0.178,100,22_53_05_314472,0701,2000,5,NSFNet,150,0.0475,-274.7368421052632,0.182,2.1978021978021998,0.0,0.0,0.06,epsilon_greedy_bandit
0.182,100,22_53_06_079430,0701,2000,5,NSFNet,150,0.0475,-283.15789473684214,0.182,0.0,0.0,0.0,0.01,epsilon_greedy_bandit
0.187,100,22_52_59_501247,0701,2000,5,NSFNet,150,0.0475,-293.68421052631584,0.182,-2.7472527472527495,0.0,0.0,0.2,epsilon_greedy_bandit
0.188,100,22_54_06_967706,0701,2000,5,NSFNet,150,0.0475,-295.7894736842106,0.182,-3.2967032967032996,0.0,0.0,0.1,epsilon_greedy_bandit


==> data/erlang_750/k5/NSFNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.04015,100,21_58_51_846960,0702,2000,5,NSFNet,150,0.0475,15.47368421052632,0.182,77.93956043956044,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.043,100,21_58_20_333801,0702,2000,5,NSFNet,150,0.0475,9.473684210526324,0.182,76.37362637362638,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.043,100,21_58_56_025304,0702,2000,5,NSFNet,150,0.0475,9.473684210526324,0.182,76.37362637362638,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0435,100,21_58_19_140527,0702,2000,5,NSFNet,150,0.0475,8.421052631578954,0.182,76.09890109890111,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.044,100,21_52_26_576095,0702,2000,5,NSFNet,150,0.0475,7.368421052631585,0.182,75.82417582417584,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.044,100,21_51_55_981988,0702,2000,5,NSFNet,150,0.0475,7.368421052631585,0.182,75.82417582417584,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.044,100,22_01_34_377443,0702,2000,5,NSFNet,150,0.0475,7.368421052631585,0.182,75.82417582417584,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.044,100,22_00_50_112774,0702,2000,5,NSFNet,150,0.0475,7.368421052631585,0.182,75.82417582417584,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.04454999999999999,100,21_59_58_909704,0702,2000,5,NSFNet,150,0.0475,6.21052631578949,0.182,75.52197802197803,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.04529999999999999,100,21_52_24_886344,0702,2000,5,NSFNet,150,0.0475,4.631578947368436,0.182,75.1098901098901,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.04529999999999999,100,21_52_43_766046,0702,2000,5,NSFNet,150,0.0475,4.631578947368436,0.182,75.1098901098901,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.04529999999999999,100,22_01_35_221542,0702,2000,5,NSFNet,150,0.0475,4.631578947368436,0.182,75.1098901098901,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.04529999999999999,100,22_01_00_124927,0702,2000,5,NSFNet,150,0.0475,4.631578947368436,0.182,75.1098901098901,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0486,100,21_58_18_910680,0702,2000,5,NSFNet,150,0.0475,-2.3157894736842035,0.182,73.29670329670328,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0486,100,21_57_52_043632,0702,2000,5,NSFNet,150,0.0475,-2.3157894736842035,0.182,73.29670329670328,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.04875,100,21_57_51_948554,0702,2000,5,NSFNet,150,0.0475,-2.6315789473684235,0.182,73.21428571428571,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.04875,100,21_57_51_098950,0702,2000,5,NSFNet,150,0.0475,-2.6315789473684235,0.182,73.21428571428571,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.049,100,22_01_37_536782,0702,2000,5,NSFNet,150,0.0475,-3.157894736842108,0.182,73.07692307692308,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.049,100,22_00_32_814379,0702,2000,5,NSFNet,150,0.0475,-3.157894736842108,0.182,73.07692307692308,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.049,100,21_52_27_983985,0702,2000,5,NSFNet,150,0.0475,-3.157894736842108,0.182,73.07692307692308,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.049,100,21_52_09_865696,0702,2000,5,NSFNet,150,0.0475,-3.157894736842108,0.182,73.07692307692308,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.05065000000000001,100,22_01_35_226380,0702,2000,5,NSFNet,150,0.0475,-6.6315789473684355,0.182,72.17032967032966,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.05065000000000001,100,21_55_39_790868,0702,2000,5,NSFNet,150,0.0475,-6.6315789473684355,0.182,72.17032967032966,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05065000000000001,100,22_01_01_913740,0702,2000,5,NSFNet,150,0.0475,-6.6315789473684355,0.182,72.17032967032966,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05065000000000001,100,21_52_13_513435,0702,2000,5,NSFNet,150,0.0475,-6.6315789473684355,0.182,72.17032967032966,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0514,100,21_52_00_503778,0702,2000,5,NSFNet,150,0.0475,-8.210526315789474,0.182,71.75824175824175,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0514,100,22_01_35_245359,0702,2000,5,NSFNet,150,0.0475,-8.210526315789474,0.182,71.75824175824175,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0514,100,21_52_24_278938,0702,2000,5,NSFNet,150,0.0475,-8.210526315789474,0.182,71.75824175824175,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0514,100,22_01_20_501468,0702,2000,5,NSFNet,150,0.0475,-8.210526315789474,0.182,71.75824175824175,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0518,100,21_56_43_777943,0702,2000,5,NSFNet,150,0.0475,-9.052631578947365,0.182,71.53846153846153,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0521,100,22_01_53_382139,0702,2000,5,NSFNet,150,0.0475,-9.68421052631579,0.182,71.37362637362637,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.053000000000000005,100,21_58_57_056414,0702,2000,5,NSFNet,150,0.0475,-11.578947368421062,0.182,70.87912087912088,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.053500000000000006,100,21_56_44_215294,0702,2000,5,NSFNet,150,0.0475,-12.631578947368432,0.182,70.6043956043956,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.053500000000000006,100,22_01_50_405737,0702,2000,5,NSFNet,150,0.0475,-12.631578947368432,0.182,70.6043956043956,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.05475,100,21_52_16_626340,0702,2000,5,NSFNet,150,0.0475,-15.263157894736839,0.182,69.91758241758242,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.05475,100,21_56_11_924086,0702,2000,5,NSFNet,150,0.0475,-15.263157894736839,0.182,69.91758241758242,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.05475,100,22_01_03_261292,0702,2000,5,NSFNet,150,0.0475,-15.263157894736839,0.182,69.91758241758242,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.05475,100,22_01_34_039555,0702,2000,5,NSFNet,150,0.0475,-15.263157894736839,0.182,69.91758241758242,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.055600000000000004,100,21_58_18_485763,0702,2000,5,NSFNet,150,0.0475,-17.052631578947373,0.182,69.45054945054945,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.055600000000000004,100,21_57_54_242136,0702,2000,5,NSFNet,150,0.0475,-17.052631578947373,0.182,69.45054945054945,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.05700000000000001,100,21_57_53_602806,0702,2000,5,NSFNet,150,0.0475,-20.000000000000018,0.182,68.68131868131867,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.05700000000000001,100,21_58_20_651034,0702,2000,5,NSFNet,150,0.0475,-20.000000000000018,0.182,68.68131868131867,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.05825,100,21_57_52_700400,0702,2000,5,NSFNet,150,0.0475,-22.63157894736843,0.182,67.9945054945055,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.05825,100,21_57_55_745654,0702,2000,5,NSFNet,150,0.0475,-22.63157894736843,0.182,67.9945054945055,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.05850000000000001,100,22_01_50_151176,0702,2000,5,NSFNet,150,0.0475,-23.157894736842124,0.182,67.85714285714285,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.05850000000000001,100,21_56_49_960421,0702,2000,5,NSFNet,150,0.0475,-23.157894736842124,0.182,67.85714285714285,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0605,100,21_57_52_700534,0702,2000,5,NSFNet,150,0.0475,-27.368421052631575,0.182,66.75824175824175,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0605,100,21_57_53_501840,0702,2000,5,NSFNet,150,0.0475,-27.368421052631575,0.182,66.75824175824175,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0619,100,21_56_44_277141,0702,2000,5,NSFNet,150,0.0475,-30.3157894736842,0.182,65.98901098901099,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0619,100,22_01_50_240911,0702,2000,5,NSFNet,150,0.0475,-30.3157894736842,0.182,65.98901098901099,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.06259999999999999,100,22_01_50_435602,0702,2000,5,NSFNet,150,0.0475,-31.7894736842105,0.182,65.6043956043956,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.06259999999999999,100,21_56_44_214911,0702,2000,5,NSFNet,150,0.0475,-31.7894736842105,0.182,65.6043956043956,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0665,100,21_56_14_448801,0702,2000,5,NSFNet,150,0.0475,-40.00000000000001,0.182,63.46153846153846,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0665,100,22_01_50_985439,0702,2000,5,NSFNet,150,0.0475,-40.00000000000001,0.182,63.46153846153846,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0675,100,21_51_56_057771,0702,2000,5,NSFNet,150,0.0475,-42.10526315789475,0.182,62.91208791208791,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0675,100,21_56_54_049058,0702,2000,5,NSFNet,150,0.0475,-42.10526315789475,0.182,62.91208791208791,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0675,100,22_01_51_127664,0702,2000,5,NSFNet,150,0.0475,-42.10526315789475,0.182,62.91208791208791,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0675,100,22_02_42_682271,0702,2000,5,NSFNet,150,0.0475,-42.10526315789475,0.182,62.91208791208791,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0675,100,21_56_49_032108,0702,2000,5,NSFNet,150,0.0475,-42.10526315789475,0.182,62.91208791208791,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0675,100,21_51_59_206960,0702,2000,5,NSFNet,150,0.0475,-42.10526315789475,0.182,62.91208791208791,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07239999999999999,100,21_56_49_220621,0702,2000,5,NSFNet,150,0.0475,-52.421052631578924,0.182,60.219780219780226,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.07239999999999999,100,22_02_42_811664,0702,2000,5,NSFNet,150,0.0475,-52.421052631578924,0.182,60.219780219780226,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.07239999999999999,100,21_56_53_023144,0702,2000,5,NSFNet,150,0.0475,-52.421052631578924,0.182,60.219780219780226,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.07239999999999999,100,21_51_59_206058,0702,2000,5,NSFNet,150,0.0475,-52.421052631578924,0.182,60.219780219780226,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.07239999999999999,100,21_51_57_908829,0702,2000,5,NSFNet,150,0.0475,-52.421052631578924,0.182,60.219780219780226,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.07239999999999999,100,22_02_09_127284,0702,2000,5,NSFNet,150,0.0475,-52.421052631578924,0.182,60.219780219780226,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0824,100,21_56_54_150660,0702,2000,5,NSFNet,150,0.0475,-73.47368421052632,0.182,54.72527472527472,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0824,100,22_02_51_254115,0702,2000,5,NSFNet,150,0.0475,-73.47368421052632,0.182,54.72527472527472,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.09119999999999999,100,21_56_50_271453,0702,2000,5,NSFNet,150,0.0475,-91.99999999999997,0.182,49.8901098901099,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.09119999999999999,100,21_51_56_058056,0702,2000,5,NSFNet,150,0.0475,-91.99999999999997,0.182,49.8901098901099,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.09119999999999999,100,22_01_51_317750,0702,2000,5,NSFNet,150,0.0475,-91.99999999999997,0.182,49.8901098901099,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.09119999999999999,100,21_51_57_528240,0702,2000,5,NSFNet,150,0.0475,-91.99999999999997,0.182,49.8901098901099,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.09119999999999999,100,22_02_08_394740,0702,2000,5,NSFNet,150,0.0475,-91.99999999999997,0.182,49.8901098901099,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.09119999999999999,100,21_56_54_049281,0702,2000,5,NSFNet,150,0.0475,-91.99999999999997,0.182,49.8901098901099,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.09480000000000001,100,21_56_49_632606,0702,2000,5,NSFNet,150,0.0475,-99.57894736842107,0.182,47.912087912087905,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.09480000000000001,100,21_51_57_908810,0702,2000,5,NSFNet,150,0.0475,-99.57894736842107,0.182,47.912087912087905,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.09480000000000001,100,22_02_06_142267,0702,2000,5,NSFNet,150,0.0475,-99.57894736842107,0.182,47.912087912087905,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.09480000000000001,100,21_56_50_898759,0702,2000,5,NSFNet,150,0.0475,-99.57894736842107,0.182,47.912087912087905,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.09480000000000001,100,21_51_55_792318,0702,2000,5,NSFNet,150,0.0475,-99.57894736842107,0.182,47.912087912087905,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.09480000000000001,100,22_01_52_163398,0702,2000,5,NSFNet,150,0.0475,-99.57894736842107,0.182,47.912087912087905,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.095,100,22_02_09_585985,0702,2000,5,NSFNet,150,0.0475,-100.0,0.182,47.802197802197796,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.095,100,21_56_50_212361,0702,2000,5,NSFNet,150,0.0475,-100.0,0.182,47.802197802197796,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.095,100,21_51_57_528191,0702,2000,5,NSFNet,150,0.0475,-100.0,0.182,47.802197802197796,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.095,100,21_56_50_898254,0702,2000,5,NSFNet,150,0.0475,-100.0,0.182,47.802197802197796,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.095,100,21_52_00_565197,0702,2000,5,NSFNet,150,0.0475,-100.0,0.182,47.802197802197796,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.095,100,22_01_54_158367,0702,2000,5,NSFNet,150,0.0475,-100.0,0.182,47.802197802197796,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0951,100,21_51_57_908945,0702,2000,5,NSFNet,150,0.0475,-100.21052631578948,0.182,47.747252747252745,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0951,100,22_01_53_429576,0702,2000,5,NSFNet,150,0.0475,-100.21052631578948,0.182,47.747252747252745,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0951,100,21_56_49_170321,0702,2000,5,NSFNet,150,0.0475,-100.21052631578948,0.182,47.747252747252745,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0951,100,21_51_54_625174,0702,2000,5,NSFNet,150,0.0475,-100.21052631578948,0.182,47.747252747252745,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0951,100,22_02_26_446805,0702,2000,5,NSFNet,150,0.0475,-100.21052631578948,0.182,47.747252747252745,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0951,100,21_56_53_383510,0702,2000,5,NSFNet,150,0.0475,-100.21052631578948,0.182,47.747252747252745,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.096,100,21_56_50_310189,0702,2000,5,NSFNet,150,0.0475,-102.10526315789474,0.182,47.25274725274725,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.096,100,21_52_06_336179,0702,2000,5,NSFNet,150,0.0475,-102.10526315789474,0.182,47.25274725274725,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.096,100,22_02_50_554759,0702,2000,5,NSFNet,150,0.0475,-102.10526315789474,0.182,47.25274725274725,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.1005,100,21_56_51_207220,0702,2000,5,NSFNet,150,0.0475,-111.57894736842107,0.182,44.780219780219774,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.1005,100,22_02_41_469688,0702,2000,5,NSFNet,150,0.0475,-111.57894736842107,0.182,44.780219780219774,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.1105,100,21_52_02_249266,0702,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.1105,100,21_52_02_251064,0702,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.1105,100,22_02_43_281954,0702,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.1105,100,21_56_53_023035,0702,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1105,100,21_56_53_044814,0702,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.1105,100,22_02_42_307754,0702,2000,5,NSFNet,150,0.0475,-132.6315789473684,0.182,39.285714285714285,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.11430000000000003,100,21_52_02_251318,0702,2000,5,NSFNet,150,0.0475,-140.6315789473685,0.182,37.19780219780218,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.11430000000000003,100,21_56_50_429203,0702,2000,5,NSFNet,150,0.0475,-140.6315789473685,0.182,37.19780219780218,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.11430000000000003,100,22_02_41_576087,0702,2000,5,NSFNet,150,0.0475,-140.6315789473685,0.182,37.19780219780218,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.12015000000000002,100,21_51_55_361954,0702,2000,5,NSFNet,150,0.0475,-152.9473684210527,0.182,33.98351648351647,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.12015000000000002,100,21_57_51_771935,0702,2000,5,NSFNet,150,0.0475,-152.9473684210527,0.182,33.98351648351647,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1286,100,21_52_02_103601,0702,2000,5,NSFNet,150,0.0475,-170.73684210526315,0.182,29.340659340659343,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.14650000000000002,100,21_51_55_362033,0702,2000,5,NSFNet,150,0.0475,-208.42105263157896,0.182,19.505494505494493,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.15265,100,21_52_09_865724,0702,2000,5,NSFNet,150,0.0475,-221.36842105263156,0.182,16.12637362637362,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1608,100,21_51_57_024829,0702,2000,5,NSFNet,150,0.0475,-238.5263157894737,0.182,11.648351648351648,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.161,100,21_51_55_361526,0702,2000,5,NSFNet,150,0.0475,-238.94736842105263,0.182,11.538461538461533,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.161,100,21_57_54_462529,0702,2000,5,NSFNet,150,0.0475,-238.94736842105263,0.182,11.538461538461533,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.1619,100,21_51_55_721150,0702,2000,5,NSFNet,150,0.0475,-240.8421052631579,0.182,11.043956043956047,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.1622,100,21_52_00_491090,0702,2000,5,NSFNet,150,0.0475,-241.47368421052633,0.182,10.87912087912087,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.1622,100,21_52_01_159400,0702,2000,5,NSFNet,150,0.0475,-241.47368421052633,0.182,10.87912087912087,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.1622,100,21_57_56_813121,0702,2000,5,NSFNet,150,0.0475,-241.47368421052633,0.182,10.87912087912087,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.1622,100,21_57_52_928351,0702,2000,5,NSFNet,150,0.0475,-241.47368421052633,0.182,10.87912087912087,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.16225,100,21_57_50_031646,0702,2000,5,NSFNet,150,0.0475,-241.57894736842107,0.182,10.851648351648347,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.16225,100,21_57_18_029115,0702,2000,5,NSFNet,150,0.0475,-241.57894736842107,0.182,10.851648351648347,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.16225,100,21_51_58_021409,0702,2000,5,NSFNet,150,0.0475,-241.57894736842107,0.182,10.851648351648347,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.16225,100,21_52_01_161237,0702,2000,5,NSFNet,150,0.0475,-241.57894736842107,0.182,10.851648351648347,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.16750000000000004,100,21_57_15_802360,0702,2000,5,NSFNet,150,0.0475,-252.6315789473685,0.182,7.967032967032944,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.16750000000000004,100,21_51_58_021423,0702,2000,5,NSFNet,150,0.0475,-252.6315789473685,0.182,7.967032967032944,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.16750000000000004,100,21_51_54_627053,0702,2000,5,NSFNet,150,0.0475,-252.6315789473685,0.182,7.967032967032944,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.16750000000000004,100,21_57_48_730014,0702,2000,5,NSFNet,150,0.0475,-252.6315789473685,0.182,7.967032967032944,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.1715,100,21_51_59_947704,0702,2000,5,NSFNet,150,0.0475,-261.0526315789474,0.182,5.769230769230759,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.1733,100,21_51_59_762906,0702,2000,5,NSFNet,150,0.0475,-264.8421052631579,0.182,4.780219780219772,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.18,100,21_52_00_907252,0702,2000,5,NSFNet,150,0.0475,-278.94736842105266,0.182,1.0989010989010999,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.18,100,21_57_48_644856,0702,2000,5,NSFNet,150,0.0475,-278.94736842105266,0.182,1.0989010989010999,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.18,100,21_51_54_627167,0702,2000,5,NSFNet,150,0.0475,-278.94736842105266,0.182,1.0989010989010999,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.18,100,21_51_58_054608,0702,2000,5,NSFNet,150,0.0475,-278.94736842105266,0.182,1.0989010989010999,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.18,100,21_57_17_224259,0702,2000,5,NSFNet,150,0.0475,-278.94736842105266,0.182,1.0989010989010999,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.18,100,21_52_06_904403,0702,2000,5,NSFNet,150,0.0475,-278.94736842105266,0.182,1.0989010989010999,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.181,100,21_51_58_542460,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.181,100,21_57_16_146547,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.181,100,21_57_17_705431,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.181,100,21_51_58_542453,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.181,100,21_52_06_382708,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.181,100,21_52_06_359125,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.181,100,21_51_54_627052,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.181,100,21_52_00_491229,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.181,100,21_52_00_907377,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.181,100,21_57_48_066789,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.181,100,21_57_49_357760,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.181,100,21_52_00_907373,0702,2000,5,NSFNet,150,0.0475,-281.0526315789474,0.182,0.5494505494505499,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.19219999999999998,100,21_57_54_461947,0702,2000,5,NSFNet,150,0.0475,-304.6315789473684,0.182,-5.604395604395598,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.19219999999999998,100,21_51_56_401366,0702,2000,5,NSFNet,150,0.0475,-304.6315789473684,0.182,-5.604395604395598,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.19649999999999998,100,21_52_01_159499,0702,2000,5,NSFNet,150,0.0475,-313.6842105263157,0.182,-7.967032967032959,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.19649999999999998,100,21_57_54_114492,0702,2000,5,NSFNet,150,0.0475,-313.6842105263157,0.182,-7.967032967032959,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.19649999999999998,100,21_52_03_696241,0702,2000,5,NSFNet,150,0.0475,-313.6842105263157,0.182,-7.967032967032959,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.197,100,21_51_59_947681,0702,2000,5,NSFNet,150,0.0475,-314.7368421052632,0.182,-8.24175824175825,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.199,100,21_51_56_401607,0702,2000,5,NSFNet,150,0.0475,-318.9473684210527,0.182,-9.340659340659348,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.199,100,21_52_03_695880,0702,2000,5,NSFNet,150,0.0475,-318.9473684210527,0.182,-9.340659340659348,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.199,100,21_57_54_902869,0702,2000,5,NSFNet,150,0.0475,-318.9473684210527,0.182,-9.340659340659348,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_750/k5/NSFNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.043449999999999996,100,23_02_06_394224,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,10.0,-1.0,0.1,ucb_bandit
0.043449999999999996,100,23_02_44_784888,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,10.0,-1.0,0.06,ucb_bandit
0.043449999999999996,100,23_01_34_394565,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,10.0,-1.0,0.01,ucb_bandit
0.043449999999999996,100,23_06_52_629935,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,1.0,-10.0,0.01,ucb_bandit
0.043449999999999996,100,23_02_15_524800,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,10.0,-1.0,0.2,ucb_bandit
0.043449999999999996,100,23_07_42_696978,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,1.0,-10.0,0.1,ucb_bandit
0.043449999999999996,100,23_08_08_474649,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,1.0,-10.0,0.2,ucb_bandit
0.043449999999999996,100,23_07_10_738424,0701,2000,5,NSFNet,150,0.0475,8.526315789473694,0.182,76.12637362637363,1.0,-10.0,0.06,ucb_bandit
0.0472,100,23_14_48_122705,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-100.0,0.01,ucb_bandit
0.0472,100,23_13_21_543108,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,10.0,-100.0,0.01,ucb_bandit
0.0472,100,23_13_47_610752,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,10.0,-100.0,0.06,ucb_bandit
0.0472,100,23_13_44_399834,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,10.0,-100.0,0.1,ucb_bandit
0.0472,100,22_57_45_962995,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,0.0,0.2,ucb_bandit
0.0472,100,22_55_30_982610,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,0.0,0.1,ucb_bandit
0.0472,100,23_15_46_819827,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-100.0,0.2,ucb_bandit
0.0472,100,23_16_27_143774,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-100.0,0.1,ucb_bandit
0.0472,100,23_12_46_038929,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,1.0,-100.0,0.2,ucb_bandit
0.0472,100,23_12_20_032870,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,1.0,-100.0,0.1,ucb_bandit
0.0472,100,23_11_38_869823,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,0.0,-100.0,0.2,ucb_bandit
0.0472,100,23_10_44_665102,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,0.0,-100.0,0.1,ucb_bandit
0.0472,100,23_14_46_413882,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-100.0,0.06,ucb_bandit
0.0472,100,23_09_38_030746,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-10.0,0.01,ucb_bandit
0.0472,100,23_14_18_009294,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,10.0,-100.0,0.2,ucb_bandit
0.0472,100,23_03_48_510163,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-1.0,0.06,ucb_bandit
0.0472,100,23_09_11_408843,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-10.0,0.1,ucb_bandit
0.0472,100,23_04_01_841908,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-1.0,0.2,ucb_bandit
0.0472,100,23_03_08_977087,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-1.0,0.1,ucb_bandit
0.0472,100,22_54_12_667695,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,0.0,0.06,ucb_bandit
0.0472,100,22_54_12_667677,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,0.0,0.01,ucb_bandit
0.0472,100,23_11_45_613477,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,1.0,-100.0,0.06,ucb_bandit
0.0472,100,23_09_51_803694,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-10.0,0.06,ucb_bandit
0.0472,100,23_02_15_811072,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-1.0,0.01,ucb_bandit
0.0472,100,23_11_17_761193,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,1.0,-100.0,0.01,ucb_bandit
0.0472,100,23_10_43_371719,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,0.0,-100.0,0.01,ucb_bandit
0.0472,100,23_09_46_050212,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,100.0,-10.0,0.2,ucb_bandit
0.0472,100,23_10_12_983052,0701,2000,5,NSFNet,150,0.0475,0.6315789473684245,0.182,74.06593406593407,0.0,-100.0,0.06,ucb_bandit
0.0477,100,23_08_10_960731,0701,2000,5,NSFNet,150,0.0475,-0.42105263157894485,0.182,73.79120879120879,10.0,-10.0,0.06,ucb_bandit
0.0477,100,23_08_41_844781,0701,2000,5,NSFNet,150,0.0475,-0.42105263157894485,0.182,73.79120879120879,10.0,-10.0,0.2,ucb_bandit
0.0477,100,23_07_42_798647,0701,2000,5,NSFNet,150,0.0475,-0.42105263157894485,0.182,73.79120879120879,10.0,-10.0,0.01,ucb_bandit
0.0477,100,23_09_10_391689,0701,2000,5,NSFNet,150,0.0475,-0.42105263157894485,0.182,73.79120879120879,10.0,-10.0,0.1,ucb_bandit
0.0512,100,23_05_40_200324,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,0.0,-10.0,0.1,ucb_bandit
0.0512,100,22_55_05_366355,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,10.0,0.0,0.1,ucb_bandit
0.0512,100,22_54_56_982133,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,10.0,0.0,0.06,ucb_bandit
0.0512,100,23_03_56_274813,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,0.0,-10.0,0.01,ucb_bandit
0.0512,100,23_05_13_064330,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,0.0,-10.0,0.06,ucb_bandit
0.0512,100,23_06_41_653869,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,0.0,-10.0,0.2,ucb_bandit
0.0512,100,22_55_14_142767,0701,2000,5,NSFNet,150,0.0475,-7.789473684210531,0.182,71.86813186813187,10.0,0.0,0.2,ucb_bandit
0.34175000000000005,100,22_59_28_528563,0701,2000,5,NSFNet,150,0.0475,-619.4736842105265,0.182,-87.77472527472531,0.0,-1.0,0.01,ucb_bandit
0.34290000000000004,100,22_52_58_033878,0701,2000,5,NSFNet,150,0.0475,-621.8947368421053,0.182,-88.40659340659343,1.0,0.0,0.2,ucb_bandit
0.34290000000000004,100,22_52_57_220635,0701,2000,5,NSFNet,150,0.0475,-621.8947368421053,0.182,-88.40659340659343,1.0,0.0,0.01,ucb_bandit
0.34290000000000004,100,22_53_04_451678,0701,2000,5,NSFNet,150,0.0475,-621.8947368421053,0.182,-88.40659340659343,1.0,0.0,0.06,ucb_bandit
0.34524999999999995,100,22_52_58_127423,0701,2000,5,NSFNet,150,0.0475,-626.8421052631578,0.182,-89.69780219780216,1.0,0.0,0.1,ucb_bandit
0.34575,100,23_01_04_388253,0701,2000,5,NSFNet,150,0.0475,-627.8947368421053,0.182,-89.97252747252747,1.0,-1.0,0.2,ucb_bandit
0.34575,100,23_01_04_964452,0701,2000,5,NSFNet,150,0.0475,-627.8947368421053,0.182,-89.97252747252747,1.0,-1.0,0.1,ucb_bandit
0.34575,100,23_00_34_561526,0701,2000,5,NSFNet,150,0.0475,-627.8947368421053,0.182,-89.97252747252747,1.0,-1.0,0.06,ucb_bandit
0.34619999999999995,100,23_01_03_925525,0701,2000,5,NSFNet,150,0.0475,-628.8421052631578,0.182,-90.2197802197802,0.0,-1.0,0.2,ucb_bandit
0.34619999999999995,100,22_59_31_377995,0701,2000,5,NSFNet,150,0.0475,-628.8421052631578,0.182,-90.2197802197802,0.0,-1.0,0.06,ucb_bandit
0.34619999999999995,100,22_59_54_097864,0701,2000,5,NSFNet,150,0.0475,-628.8421052631578,0.182,-90.2197802197802,0.0,-1.0,0.1,ucb_bandit
0.34639999999999993,100,23_00_32_890154,0701,2000,5,NSFNet,150,0.0475,-629.2631578947368,0.182,-90.3296703296703,1.0,-1.0,0.01,ucb_bandit
0.3534,100,22_52_59_501526,0701,2000,5,NSFNet,150,0.0475,-644.0,0.182,-94.17582417582418,0.0,0.0,0.2,ucb_bandit
0.3534,100,22_54_06_966506,0701,2000,5,NSFNet,150,0.0475,-644.0,0.182,-94.17582417582418,0.0,0.0,0.1,ucb_bandit
0.3534,100,22_53_06_080143,0701,2000,5,NSFNet,150,0.0475,-644.0,0.182,-94.17582417582418,0.0,0.0,0.01,ucb_bandit
0.3534,100,22_53_05_314474,0701,2000,5,NSFNet,150,0.0475,-644.0,0.182,-94.17582417582418,0.0,0.0,0.06,ucb_bandit


==> data/erlang_750/k5/Pan-European/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.024,0.002,0.006,1,0.0,0.001
0.0375,0.0,0.0025,2,0.0,0.001
0.0365,0.0,0.0,3,0.0,0.001
0.033,0.0,0.0,4,0.0,0.001
0.0605,0.0,0.0,5,0.0,0.001
0.0095,0.0,0.0,6,0.0,0.001
0.0335,0.0,0.0,7,0.0,0.001
0.031,0.0,0.0,8,0.0,0.001
0.0305,0.0,0.0,9,0.0,0.001
0.0625,0.0,0.0,10,0.0,0.001
0.009,0.0,0.0,11,0.0,0.001
0.033,0.0,0.0,12,0.0,0.001
0.034,0.0,0.0,13,0.0,0.001
0.0265,0.0,0.0,14,0.0,0.001
0.065,0.0,0.0,15,0.0,0.001
0.0075,0.0,0.0,16,0.0,0.001
0.033,0.0,0.0,17,0.0,0.001
0.0315,0.0,0.0,18,0.0,0.001
0.034,0.0,0.0,19,0.0,0.001
0.061,0.0,0.0,20,0.0,0.001
0.006,0.0,0.0,21,0.0,0.001
0.0365,0.0,0.0,22,0.0,0.001
0.031,0.0,0.0,23,0.0,0.001
0.026,0.0,0.0,24,0.0,0.001
0.062,0.0,0.0,25,0.0,0.001
0.0065,0.0,0.0,26,0.0,0.001
0.0285,0.0,0.0,27,0.0,0.001
0.0275,0.0,0.0,28,0.0,0.001
0.028,0.0,0.0,29,0.0,0.001
0.063,0.0,0.0,30,0.0,0.001
0.0075,0.0,0.0,31,0.0,0.001
0.0315,0.0,0.0,32,0.0,0.001
0.032,0.0,0.0,33,0.0,0.001
0.032,0.0,0.0,34,0.0,0.001
0.0635,0.0,0.0,35,0.0,0.001
0.0085,0.0,0.0,36,0.0,0.001
0.0355,0.0,0.0,37,0.0,0.001
0.03,0.0,0.0,38,0.0,0.001
0.034,0.0,0.0,39,0.0,0.001
0.0615,0.0,0.0,40,0.0,0.001
0.008,0.0,0.0,41,0.0,0.001
0.029,0.0,0.0,42,0.0,0.001
0.031,0.0,0.0,43,0.0,0.001
0.032,0.0,0.0,44,0.0,0.001
0.06,0.0,0.0,45,0.0,0.001
0.008,0.0,0.0,46,0.0,0.001
0.0315,0.0,0.0,47,0.0,0.001
0.029,0.0,0.0,48,0.0,0.001
0.033,0.0,0.0,49,0.0,0.001
0.0565,0.0,0.0,50,0.0,0.001
0.0075,0.0,0.0,51,0.0,0.001
0.034,0.0,0.0,52,0.0,0.001
0.0305,0.0,0.0,53,0.0,0.001
0.026,0.0,0.0,54,0.0,0.001
0.0605,0.0,0.0,55,0.0,0.001
0.007,0.0,0.0,56,0.0,0.001
0.036,0.0,0.0,57,0.0,0.001
0.0255,0.0,0.0,58,0.0,0.001
0.032,0.0,0.0,59,0.0,0.001
0.061,0.0,0.0,60,0.0,0.001
0.01,0.0,0.0,61,0.0,0.001
0.033,0.0,0.0,62,0.0,0.001
0.036,0.0,0.0,63,0.0,0.001
0.0325,0.0,0.0,64,0.0,0.001
0.0605,0.0,0.0,65,0.0,0.001
0.0095,0.0,0.0,66,0.0,0.001
0.0335,0.0,0.0,67,0.0,0.001
0.031,0.0,0.0,68,0.0,0.001
0.0305,0.0,0.0,69,0.0,0.001
0.0625,0.0,0.0,70,0.0,0.001
0.009,0.0,0.0,71,0.0,0.001
0.033,0.0,0.0,72,0.0,0.001
0.034,0.0,0.0,73,0.0,0.001
0.0265,0.0,0.0,74,0.0,0.001
0.065,0.0,0.0,75,0.0,0.001
0.0075,0.0,0.0,76,0.0,0.001
0.033,0.0,0.0,77,0.0,0.001
0.0315,0.0,0.0,78,0.0,0.001
0.034,0.0,0.0,79,0.0,0.001
0.061,0.0,0.0,80,0.0,0.001
0.006,0.0,0.0,81,0.0,0.001
0.0365,0.0,0.0,82,0.0,0.001
0.031,0.0,0.0,83,0.0,0.001
0.026,0.0,0.0,84,0.0,0.001
0.062,0.0,0.0,85,0.0,0.001
0.0065,0.0,0.0,86,0.0,0.001
0.0285,0.0,0.0,87,0.0,0.001
0.0275,0.0,0.0,88,0.0,0.001
0.028,0.0,0.0,89,0.0,0.001
0.063,0.0,0.0,90,0.0,0.001
0.0075,0.0,0.0,91,0.0,0.001
0.0315,0.0,0.0,92,0.0,0.001
0.032,0.0,0.0,93,0.0,0.001
0.032,0.0,0.0,94,0.0,0.001
0.0635,0.0,0.0,95,0.0,0.001
0.0085,0.0,0.0,96,0.0,0.001
0.0355,0.0,0.0,97,0.0,0.001
0.03,0.0,0.0,98,0.0,0.001
0.034,0.0,0.0,99,0.0,0.001
0.0615,0.0,0.0,100,0.0,0.001


==> data/erlang_750/k5/Pan-European/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,23_08_43_011883,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,22_53_32_011774,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,22_54_26_777623,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_14_17_039044,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,22_59_32_499206,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_00_34_561213,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_03_07_478760,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,23_05_42_820255,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,23_06_12_442124,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,23_07_10_535158,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,23_08_08_474635,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.2,epsilon_greedy_bandit
0.0,100,22_54_35_116488,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,22_55_14_517838,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_00_04_869519,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.2,epsilon_greedy_bandit
0.0,100,23_00_48_255926,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,23_01_04_405734,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,22_54_39_241403,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,0.0,0.1,epsilon_greedy_bandit
0.0,100,23_15_47_722279,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_13_15_426614,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_14_37_430363,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_15_17_951816,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_13_47_479016,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_12_16_093900,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,23_11_37_875738,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.1,epsilon_greedy_bandit
0.0,100,22_58_52_129157,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-1.0,0.01,epsilon_greedy_bandit
0.0,100,23_13_26_258492,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,23_12_48_170901,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_11_12_911609,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.2,epsilon_greedy_bandit
0.0,100,23_09_54_174474,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.01,epsilon_greedy_bandit
0.0,100,23_09_11_409051,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,22_54_12_667648,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,0.0,0.06,epsilon_greedy_bandit
0.0,100,23_02_39_134594,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_09_00_900377,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_10_12_888007,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-100.0,0.06,epsilon_greedy_bandit
0.0,100,23_03_38_837665,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_04_09_451812,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-1.0,0.1,epsilon_greedy_bandit
0.0,100,23_03_43_693694,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,100.0,-1.0,0.06,epsilon_greedy_bandit
0.0,100,23_05_08_176527,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_06_54_255255,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.01,epsilon_greedy_bandit
0.0,100,23_07_09_100437,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-10.0,0.06,epsilon_greedy_bandit
0.0,100,23_08_13_996136,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,10.0,-10.0,0.1,epsilon_greedy_bandit
0.0,100,23_11_17_757776,0701,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_14_49_960029,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-100.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_02_15_316984,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_08_45_655276,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_07_41_294607,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-10.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,22_53_06_078690,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,0.0,0.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,22_52_57_221786,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,0.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_02_36_611261,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,23_00_34_433026,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0010000000000000002,100,22_54_42_625785,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-2.168404344971009e-14,10.0,0.0,0.01,epsilon_greedy_bandit
0.0015,100,22_53_05_310633,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,0.0,0.0,0.06,epsilon_greedy_bandit
0.0015,100,23_01_04_119934,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,1.0,-1.0,0.2,epsilon_greedy_bandit
0.0015,100,23_09_42_747381,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0015,100,22_54_42_907850,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,1.0,0.0,0.2,epsilon_greedy_bandit
0.0015,100,23_03_08_311251,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,-1.0,0.2,epsilon_greedy_bandit
0.0015,100,23_02_15_316407,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0015,100,22_57_45_963005,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,0.0,0.2,epsilon_greedy_bandit
0.0015,100,23_15_47_777919,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,100.0,-100.0,0.2,epsilon_greedy_bandit
0.0015,100,22_55_14_143288,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,10.0,0.0,0.2,epsilon_greedy_bandit
0.0015,100,23_08_19_455323,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-50.0,10.0,-10.0,0.2,epsilon_greedy_bandit


==> data/erlang_750/k5/Pan-European/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0,100,21_52_24_886345,0702,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0,100,21_57_52_034319,0702,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0,100,21_58_18_926204,0702,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0,100,22_01_00_124606,0702,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0,100,22_01_35_319534,0702,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0,100,21_52_43_766860,0702,2000,5,Pan-European,150,0.0,N/A,0.001,100.0,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0005000000000000001,100,21_52_26_576219,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0005000000000000001,100,21_52_22_759454,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0005000000000000001,100,21_52_16_626338,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0005000000000000001,100,21_52_00_503769,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0005000000000000001,100,21_52_13_513420,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0005000000000000001,100,21_57_52_700330,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,21_57_56_370711,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_01_02_277240,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_01_03_261654,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_01_35_224669,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0005000000000000001,100,22_01_40_932797,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0005000000000000001,100,22_01_35_203344,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0005000000000000001,100,22_01_34_018435,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_58_18_485901,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_57_55_745872,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_57_53_603028,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,21_57_53_502474,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_57_51_098893,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,21_52_09_865674,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0005000000000000001,100,22_01_34_377495,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_53_30_884919,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0005000000000000001,100,21_57_52_700207,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_00_50_112556,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_00_29_599480,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.0005000000000000001,100,22_01_01_913694,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0005000000000000001,100,21_57_51_951285,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_58_20_934162,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.0005000000000000001,100,21_52_24_278938,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0005000000000000001,100,21_56_11_923948,0702,2000,5,Pan-European,150,0.0,N/A,0.001,49.999999999999986,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0024999999999999996,100,21_58_51_845623,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-149.99999999999994,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.003,100,21_56_44_214308,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-200.0,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.003,100,22_01_50_412413,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-200.0,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_58_56_575796,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_58_20_330157,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_52_02_857878,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0035000000000000005,100,21_56_43_035701,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_56_44_169181,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_56_54_150829,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_56_54_048672,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0035000000000000005,100,21_56_54_048031,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0035000000000000005,100,21_56_51_207304,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_56_50_899323,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0035000000000000005,100,21_56_50_270590,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0035000000000000005,100,21_56_49_198084,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0035000000000000005,100,21_56_49_186110,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0035000000000000005,100,21_51_59_206417,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0035000000000000005,100,21_56_43_768343,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_51_57_528208,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0035000000000000005,100,22_01_50_155015,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_52_02_857855,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0035000000000000005,100,21_56_14_449095,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_56_49_605002,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0035000000000000005,100,21_56_50_898858,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.0035000000000000005,100,21_56_53_021683,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.0035000000000000005,100,21_58_51_197623,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_59_22_280368,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_51_57_528352,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0035000000000000005,100,21_51_57_908808,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0035000000000000005,100,21_51_59_009649,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0035000000000000005,100,21_51_56_057588,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0035000000000000005,100,21_51_56_057585,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.0035000000000000005,100,21_51_55_756228,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0035000000000000005,100,21_51_57_908831,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0035000000000000005,100,21_51_57_909061,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.0035000000000000005,100,21_51_59_206618,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.0035000000000000005,100,21_52_00_565197,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.0035000000000000005,100,21_52_02_249675,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0035000000000000005,100,22_01_53_454452,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0035000000000000005,100,22_01_51_127999,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0035000000000000005,100,21_56_53_023201,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.0035000000000000005,100,22_02_43_833701,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0035000000000000005,100,22_01_50_985543,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0035000000000000005,100,22_01_50_407918,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0035000000000000005,100,22_02_51_253050,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0035000000000000005,100,22_01_48_939418,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.0035000000000000005,100,21_56_49_809304,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0035000000000000005,100,22_02_41_460623,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0035000000000000005,100,22_02_27_721965,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0035000000000000005,100,22_02_09_977239,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0035000000000000005,100,22_02_07_750491,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0035000000000000005,100,22_02_08_016514,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.0035000000000000005,100,22_02_06_141147,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0035000000000000005,100,21_56_50_186805,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0035000000000000005,100,22_01_54_158722,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0035000000000000005,100,21_56_50_232432,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.0035000000000000005,100,21_56_53_889925,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.0035000000000000005,100,22_01_53_463460,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0035000000000000005,100,22_01_52_141231,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.0035000000000000005,100,22_01_51_317136,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.0035000000000000005,100,22_02_06_734870,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.0035000000000000005,100,22_02_44_753245,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-250.00000000000006,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.004000000000000001,100,21_56_50_310223,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.1,0.01,0.05,10.0,-10.0,0.2,q_learning
0.004000000000000001,100,21_52_06_474851,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.004000000000000001,100,22_02_50_555368,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.004000000000000001,100,21_56_50_374832,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.004000000000000001,100,21_58_18_738701,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.004000000000000001,100,22_02_43_281777,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.004000000000000001,100,21_52_02_252896,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.004000000000000001,100,21_56_53_044905,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.004000000000000001,100,21_52_02_249524,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.004000000000000001,100,22_02_41_575938,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-300.0000000000001,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.004999999999999999,100,21_52_09_865728,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_51_55_361526,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_57_53_936639,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.004999999999999999,100,21_52_01_160929,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_51_59_950611,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_51_55_361751,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_57_52_700470,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning
0.004999999999999999,100,21_52_02_103623,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_57_54_462287,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.004999999999999999,100,21_51_55_361799,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_52_03_695927,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.004999999999999999,100,21_57_54_461868,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-399.9999999999999,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0055,100,21_51_56_402030,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-450.0,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0055,100,21_57_54_483343,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-450.0,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0055,100,21_51_56_401471,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-450.0,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0055,100,21_51_59_947628,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-450.0,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0055,100,21_57_54_527555,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-450.0,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0055,100,21_52_03_695830,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-450.0,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.007000000000000001,100,21_51_58_542453,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_57_53_080717,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.007000000000000001,100,21_51_58_542459,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_51_58_542454,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_51_58_021417,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_52_01_160796,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_52_00_907377,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_57_18_123287,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.007000000000000001,100,21_57_18_036459,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.007000000000000001,100,21_57_17_521450,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.007000000000000001,100,21_57_15_802351,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.007000000000000001,100,21_52_04_697206,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_57_48_287723,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.007000000000000001,100,21_51_54_627053,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_51_59_763221,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_51_58_021390,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_52_00_490918,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_52_00_491145,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_57_50_031719,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.007000000000000001,100,21_52_01_159003,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_52_06_463788,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_52_05_213059,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_52_06_904508,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_57_49_358581,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.007000000000000001,100,21_51_58_021397,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_57_48_834405,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.007000000000000001,100,21_57_48_070576,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.007000000000000001,100,21_57_16_114151,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.007000000000000001,100,21_51_54_694093,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_51_54_626828,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_51_57_024995,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.007000000000000001,100,21_52_00_907278,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_52_00_907276,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_51_59_762879,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.007000000000000001,100,21_57_48_729747,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.007000000000000001,100,21_52_06_443299,0702,2000,5,Pan-European,150,0.0,N/A,0.001,-600.0000000000001,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning


==> data/erlang_750/k5/Pan-European/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.033600000000000005,100,23_09_02_582320,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-10.0,0.06,ucb_bandit
0.033600000000000005,100,23_13_11_037274,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-100.0,0.2,ucb_bandit
0.033600000000000005,100,22_53_32_011975,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,0.0,0.06,ucb_bandit
0.033600000000000005,100,22_54_42_625651,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,0.0,0.01,ucb_bandit
0.033600000000000005,100,22_55_28_172144,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,0.0,0.1,ucb_bandit
0.033600000000000005,100,22_57_45_963026,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,0.0,0.2,ucb_bandit
0.033600000000000005,100,23_13_48_256387,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-100.0,0.1,ucb_bandit
0.033600000000000005,100,23_02_15_888287,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-1.0,0.2,ucb_bandit
0.033600000000000005,100,23_02_52_542426,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-1.0,0.1,ucb_bandit
0.033600000000000005,100,23_06_42_565224,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-10.0,0.2,ucb_bandit
0.033600000000000005,100,23_06_51_270407,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-10.0,0.1,ucb_bandit
0.033600000000000005,100,23_07_10_535507,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-10.0,0.1,ucb_bandit
0.033600000000000005,100,23_08_08_479436,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-10.0,0.2,ucb_bandit
0.033600000000000005,100,22_55_14_143245,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,0.0,0.2,ucb_bandit
0.033600000000000005,100,22_55_14_518179,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,0.0,0.1,ucb_bandit
0.033600000000000005,100,23_13_13_575909,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-100.0,0.1,ucb_bandit
0.033600000000000005,100,23_14_48_905736,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-100.0,0.06,ucb_bandit
0.033600000000000005,100,23_14_49_960568,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-100.0,0.01,ucb_bandit
0.033600000000000005,100,23_13_47_610461,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-100.0,0.06,ucb_bandit
0.033600000000000005,100,23_14_23_498021,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-100.0,0.01,ucb_bandit
0.033600000000000005,100,23_15_17_952896,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-100.0,0.1,ucb_bandit
0.033600000000000005,100,23_16_59_629404,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-100.0,0.2,ucb_bandit
0.033600000000000005,100,23_12_08_304479,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-100.0,0.2,ucb_bandit
0.033600000000000005,100,23_11_30_843323,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-100.0,0.1,ucb_bandit
0.033600000000000005,100,23_14_21_222725,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-100.0,0.2,ucb_bandit
0.033600000000000005,100,23_08_41_593869,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-10.0,0.2,ucb_bandit
0.033600000000000005,100,23_09_42_807239,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-10.0,0.2,ucb_bandit
0.033600000000000005,100,23_10_12_887916,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-100.0,0.06,ucb_bandit
0.033600000000000005,100,23_10_55_216259,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-100.0,0.01,ucb_bandit
0.033600000000000005,100,23_09_10_667055,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-10.0,0.1,ucb_bandit
0.033600000000000005,100,23_09_11_408998,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-10.0,0.1,ucb_bandit
0.033600000000000005,100,23_08_12_116130,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-10.0,0.06,ucb_bandit
0.033600000000000005,100,23_07_41_294515,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-10.0,0.01,ucb_bandit
0.033600000000000005,100,23_11_17_760382,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-100.0,0.01,ucb_bandit
0.033600000000000005,100,23_11_45_613093,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-100.0,0.06,ucb_bandit
0.033600000000000005,100,22_54_12_667660,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,0.0,0.06,ucb_bandit
0.033600000000000005,100,22_54_12_667716,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,0.0,0.01,ucb_bandit
0.033600000000000005,100,23_02_36_615054,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-1.0,0.01,ucb_bandit
0.033600000000000005,100,23_03_43_620993,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-1.0,0.06,ucb_bandit
0.033600000000000005,100,23_02_15_722659,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-1.0,0.01,ucb_bandit
0.033600000000000005,100,23_09_54_030022,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-10.0,0.01,ucb_bandit
0.033600000000000005,100,23_03_08_311245,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-1.0,0.2,ucb_bandit
0.033600000000000005,100,23_03_50_324418,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,100.0,-1.0,0.1,ucb_bandit
0.033600000000000005,100,23_04_57_328673,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-10.0,0.01,ucb_bandit
0.033600000000000005,100,23_05_13_381730,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,0.0,-10.0,0.06,ucb_bandit
0.033600000000000005,100,23_06_54_497829,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-10.0,0.01,ucb_bandit
0.033600000000000005,100,23_07_13_174779,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,1.0,-10.0,0.06,ucb_bandit
0.033600000000000005,100,23_01_39_648528,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-3260.0,10.0,-1.0,0.06,ucb_bandit
0.04505,100,22_54_07_878815,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,0.0,0.2,ucb_bandit
0.04505,100,22_52_58_127429,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,0.0,0.1,ucb_bandit
0.04505,100,22_54_35_116476,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,0.0,0.06,ucb_bandit
0.04505,100,23_01_04_388212,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,-1.0,0.2,ucb_bandit
0.04505,100,23_00_48_493343,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,0.0,-1.0,0.1,ucb_bandit
0.04505,100,23_00_04_870095,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,0.0,-1.0,0.2,ucb_bandit
0.04505,100,22_52_57_221497,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,0.0,0.01,ucb_bandit
0.04505,100,23_00_59_548013,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,-1.0,0.01,ucb_bandit
0.04505,100,23_00_34_562295,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,-1.0,0.06,ucb_bandit
0.04505,100,22_59_31_377377,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,0.0,-1.0,0.06,ucb_bandit
0.04505,100,23_01_04_405712,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,1.0,-1.0,0.1,ucb_bandit
0.04505,100,22_59_01_985068,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4405.0,0.0,-1.0,0.01,ucb_bandit
0.046,100,22_52_59_501249,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4500.0,0.0,0.0,0.2,ucb_bandit
0.046,100,22_54_39_241463,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4500.0,0.0,0.0,0.1,ucb_bandit
0.046,100,22_53_06_078891,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4500.0,0.0,0.0,0.01,ucb_bandit
0.046,100,22_53_05_313349,0701,2000,5,Pan-European,150,0.0,N/A,0.001,-4500.0,0.0,0.0,0.06,ucb_bandit


==> data/erlang_750/k5/USNet/best_performing.csv <==
ucb_bandit,epsilon_greedy_bandit,q_learning,episodes,ksp,spf
0.1175,0.0725,0.082,1,0.0335,0.088
0.1175,0.0555,0.0595,2,0.0335,0.088
0.1035,0.0465,0.0585,3,0.0335,0.088
0.0965,0.0435,0.0545,4,0.0335,0.088
0.119,0.04,0.0535,5,0.0335,0.088
0.0705,0.0385,0.052,6,0.0335,0.088
0.1015,0.038,0.053,7,0.0335,0.088
0.0985,0.0385,0.0515,8,0.0335,0.088
0.097,0.038,0.056,9,0.0335,0.088
0.1235,0.0385,0.057,10,0.0335,0.088
0.0795,0.038,0.0535,11,0.0335,0.088
0.095,0.0385,0.0545,12,0.0335,0.088
0.099,0.038,0.0515,13,0.0335,0.088
0.0885,0.0385,0.0525,14,0.0335,0.088
0.1235,0.0395,0.0595,15,0.0335,0.088
0.0755,0.042,0.0535,16,0.0335,0.088
0.1015,0.04,0.0525,17,0.0335,0.088
0.0935,0.04,0.0555,18,0.0335,0.088
0.104,0.04,0.0525,19,0.0335,0.088
0.1185,0.04,0.053,20,0.0335,0.088
0.0765,0.04,0.0545,21,0.0335,0.088
0.095,0.04,0.052,22,0.0335,0.088
0.101,0.04,0.0535,23,0.0335,0.088
0.096,0.04,0.054,24,0.0335,0.088
0.1235,0.04,0.0555,25,0.0335,0.088
0.08,0.039,0.054,26,0.0335,0.088
0.102,0.043,0.0515,27,0.0335,0.088
0.0965,0.039,0.056,28,0.0335,0.088
0.096,0.041,0.0535,29,0.0335,0.088
0.12,0.039,0.056,30,0.0335,0.088
0.0725,0.0395,0.0555,31,0.0335,0.088
0.094,0.039,0.0545,32,0.0335,0.088
0.0945,0.0445,0.0555,33,0.0335,0.088
0.096,0.039,0.0565,34,0.0335,0.088
0.1225,0.0445,0.0535,35,0.0335,0.088
0.0725,0.0425,0.0555,36,0.0335,0.088
0.1005,0.04,0.054,37,0.0335,0.088
0.096,0.037,0.054,38,0.0335,0.088
0.0955,0.0435,0.0545,39,0.0335,0.088
0.12,0.04,0.0535,40,0.0335,0.088
0.0715,0.038,0.0545,41,0.0335,0.088
0.096,0.0405,0.0545,42,0.0335,0.088
0.095,0.0405,0.0555,43,0.0335,0.088
0.0885,0.0385,0.053,44,0.0335,0.088
0.1225,0.0405,0.055,45,0.0335,0.088
0.07,0.0385,0.056,46,0.0335,0.088
0.1035,0.0405,0.0535,47,0.0335,0.088
0.0985,0.0385,0.057,48,0.0335,0.088
0.098,0.04,0.0555,49,0.0335,0.088
0.118,0.039,0.058,50,0.0335,0.088
0.0775,0.039,0.0585,51,0.0335,0.088
0.0935,0.039,0.054,52,0.0335,0.088
0.0955,0.039,0.0525,53,0.0335,0.088
0.0845,0.0385,0.055,54,0.0335,0.088
0.126,0.041,0.0545,55,0.0335,0.088
0.0765,0.0395,0.053,56,0.0335,0.088
0.1,0.041,0.051,57,0.0335,0.088
0.093,0.0395,0.055,58,0.0335,0.088
0.095,0.0415,0.057,59,0.0335,0.088
0.114,0.041,0.055,60,0.0335,0.088
0.0755,0.04,0.055,61,0.0335,0.088
0.0915,0.041,0.055,62,0.0335,0.088
0.0965,0.04,0.056,63,0.0335,0.088
0.091,0.04,0.055,64,0.0335,0.088
0.118,0.0395,0.056,65,0.0335,0.088
0.0725,0.037,0.0565,66,0.0335,0.088
0.103,0.039,0.055,67,0.0335,0.088
0.0955,0.037,0.044,68,0.0335,0.088
0.092,0.0405,0.0475,69,0.0335,0.088
0.1205,0.0415,0.0475,70,0.0335,0.088
0.075,0.038,0.0455,71,0.0335,0.088
0.0925,0.04,0.0455,72,0.0335,0.088
0.0945,0.0395,0.044,73,0.0335,0.088
0.0865,0.0375,0.044,74,0.0335,0.088
0.126,0.0425,0.0475,75,0.0335,0.088
0.068,0.041,0.045,76,0.0335,0.088
0.0965,0.04,0.0455,77,0.0335,0.088
0.096,0.04,0.046,78,0.0335,0.088
0.0975,0.0395,0.0425,79,0.0335,0.088
0.1185,0.0385,0.051,80,0.0335,0.088
0.0745,0.041,0.0455,81,0.0335,0.088
0.0955,0.0415,0.046,82,0.0335,0.088
0.095,0.0385,0.043,83,0.0335,0.088
0.0915,0.0415,0.0465,84,0.0335,0.088
0.1155,0.0385,0.0505,85,0.0335,0.088
0.072,0.034,0.045,86,0.0335,0.088
0.102,0.038,0.045,87,0.0335,0.088
0.0925,0.034,0.045,88,0.0335,0.088
0.095,0.038,0.0475,89,0.0335,0.088
0.1135,0.034,0.05,90,0.0335,0.088
0.0825,0.038,0.0445,91,0.0335,0.088
0.094,0.034,0.0435,92,0.0335,0.088
0.097,0.038,0.0425,93,0.0335,0.088
0.0885,0.034,0.0465,94,0.0335,0.088
0.1215,0.038,0.0475,95,0.0335,0.088
0.07,0.034,0.0445,96,0.0335,0.088
0.0955,0.038,0.044,97,0.0335,0.088
0.0895,0.034,0.045,98,0.0335,0.088
0.1025,0.038,0.0435,99,0.0335,0.088
0.114,0.034,0.0505,100,0.0335,0.088


==> data/erlang_750/k5/USNet/epsilon_greedy_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.036,100,23_05_14_939284,0701,2000,5,USNet,150,0.0335,-7.462686567164164,0.088,59.09090909090909,0.0,-10.0,0.01,epsilon_greedy_bandit
0.03779999999999999,100,22_59_01_812799,0701,2000,5,USNet,150,0.0335,-12.835820895522362,0.088,57.045454545454554,0.0,-1.0,0.01,epsilon_greedy_bandit
0.038599999999999995,100,22_59_54_097134,0701,2000,5,USNet,150,0.0335,-15.223880597014904,0.088,56.13636363636364,0.0,-1.0,0.1,epsilon_greedy_bandit
0.03949999999999999,100,23_10_35_773072,0701,2000,5,USNet,150,0.0335,-17.910447761194003,0.088,55.11363636363637,0.0,-100.0,0.01,epsilon_greedy_bandit
0.04085,100,23_05_39_571588,0701,2000,5,USNet,150,0.0335,-21.94029850746267,0.088,53.57954545454545,0.0,-10.0,0.1,epsilon_greedy_bandit
0.0416,100,23_07_25_527868,0701,2000,5,USNet,150,0.0335,-24.179104477611926,0.088,52.72727272727272,1.0,-10.0,0.01,epsilon_greedy_bandit
0.04259999999999999,100,22_59_40_850716,0701,2000,5,USNet,150,0.0335,-27.164179104477583,0.088,51.5909090909091,0.0,-1.0,0.06,epsilon_greedy_bandit
0.042949999999999995,100,23_10_44_665462,0701,2000,5,USNet,150,0.0335,-28.208955223880576,0.088,51.19318181818182,0.0,-100.0,0.1,epsilon_greedy_bandit
0.04359999999999999,100,23_12_20_033735,0701,2000,5,USNet,150,0.0335,-30.149253731343258,0.088,50.45454545454546,1.0,-100.0,0.1,epsilon_greedy_bandit
0.044149999999999995,100,23_13_47_610776,0701,2000,5,USNet,150,0.0335,-31.79104477611938,0.088,49.82954545454546,10.0,-100.0,0.06,epsilon_greedy_bandit
0.04475,100,23_11_52_005099,0701,2000,5,USNet,150,0.0335,-33.58208955223879,0.088,49.14772727272727,1.0,-100.0,0.06,epsilon_greedy_bandit
0.0452,100,23_13_44_399237,0701,2000,5,USNet,150,0.0335,-34.92537313432834,0.088,48.63636363636364,10.0,-100.0,0.1,epsilon_greedy_bandit
0.04645,100,23_10_12_981962,0701,2000,5,USNet,150,0.0335,-38.65671641791044,0.088,47.21590909090909,0.0,-100.0,0.06,epsilon_greedy_bandit
0.046549999999999994,100,23_13_18_538397,0701,2000,5,USNet,150,0.0335,-38.95522388059699,0.088,47.102272727272734,10.0,-100.0,0.01,epsilon_greedy_bandit
0.047299999999999995,100,23_11_44_580183,0701,2000,5,USNet,150,0.0335,-41.19402985074625,0.088,46.25,1.0,-100.0,0.01,epsilon_greedy_bandit
0.0475,100,23_05_12_407454,0701,2000,5,USNet,150,0.0335,-41.7910447761194,0.088,46.02272727272727,0.0,-10.0,0.06,epsilon_greedy_bandit
0.0477,100,23_07_42_695827,0701,2000,5,USNet,150,0.0335,-42.38805970149252,0.088,45.79545454545455,1.0,-10.0,0.1,epsilon_greedy_bandit
0.04915,100,23_07_10_737720,0701,2000,5,USNet,150,0.0335,-46.71641791044775,0.088,44.14772727272727,1.0,-10.0,0.06,epsilon_greedy_bandit
0.05475,100,23_12_44_305094,0701,2000,5,USNet,150,0.0335,-63.43283582089552,0.088,37.78409090909091,1.0,-100.0,0.2,epsilon_greedy_bandit
0.05485000000000001,100,23_06_38_896682,0701,2000,5,USNet,150,0.0335,-63.731343283582106,0.088,37.67045454545453,0.0,-10.0,0.2,epsilon_greedy_bandit
0.05550000000000001,100,23_00_03_233623,0701,2000,5,USNet,150,0.0335,-65.67164179104479,0.088,36.93181818181817,0.0,-1.0,0.2,epsilon_greedy_bandit
0.05600000000000001,100,23_08_08_474659,0701,2000,5,USNet,150,0.0335,-67.16417910447763,0.088,36.363636363636346,1.0,-10.0,0.2,epsilon_greedy_bandit
0.05650000000000001,100,23_11_14_570281,0701,2000,5,USNet,150,0.0335,-68.65671641791047,0.088,35.79545454545453,0.0,-100.0,0.2,epsilon_greedy_bandit
0.05720000000000001,100,23_14_17_729661,0701,2000,5,USNet,150,0.0335,-70.74626865671642,0.088,34.999999999999986,10.0,-100.0,0.2,epsilon_greedy_bandit
0.0645,100,23_00_33_575048,0701,2000,5,USNet,150,0.0335,-92.53731343283582,0.088,26.704545454545446,1.0,-1.0,0.01,epsilon_greedy_bandit
0.0645,100,23_08_12_962446,0701,2000,5,USNet,150,0.0335,-92.53731343283582,0.088,26.704545454545446,10.0,-10.0,0.06,epsilon_greedy_bandit
0.06499999999999999,100,23_07_46_583994,0701,2000,5,USNet,150,0.0335,-94.02985074626861,0.088,26.136363636363647,10.0,-10.0,0.01,epsilon_greedy_bandit
0.0655,100,23_14_48_122958,0701,2000,5,USNet,150,0.0335,-95.52238805970148,0.088,25.568181818181813,100.0,-100.0,0.01,epsilon_greedy_bandit
0.06600000000000002,100,23_08_39_664473,0701,2000,5,USNet,150,0.0335,-97.01492537313436,0.088,24.999999999999975,10.0,-10.0,0.2,epsilon_greedy_bandit
0.06699999999999999,100,23_08_13_997625,0701,2000,5,USNet,150,0.0335,-99.99999999999996,0.088,23.86363636363637,10.0,-10.0,0.1,epsilon_greedy_bandit
0.06800000000000002,100,23_16_22_968060,0701,2000,5,USNet,150,0.0335,-102.98507462686572,0.088,22.7272727272727,100.0,-100.0,0.1,epsilon_greedy_bandit
0.06800000000000002,100,23_00_35_622566,0701,2000,5,USNet,150,0.0335,-102.98507462686572,0.088,22.7272727272727,1.0,-1.0,0.06,epsilon_greedy_bandit
0.0685,100,23_14_46_388179,0701,2000,5,USNet,150,0.0335,-104.47761194029852,0.088,22.1590909090909,100.0,-100.0,0.06,epsilon_greedy_bandit
0.06875,100,23_01_04_388035,0701,2000,5,USNet,150,0.0335,-105.22388059701493,0.088,21.87499999999999,1.0,-1.0,0.2,epsilon_greedy_bandit
0.06875,100,23_15_46_819430,0701,2000,5,USNet,150,0.0335,-105.22388059701493,0.088,21.87499999999999,100.0,-100.0,0.2,epsilon_greedy_bandit
0.06900000000000002,100,23_02_15_683948,0701,2000,5,USNet,150,0.0335,-105.97014925373138,0.088,21.590909090909065,1.0,-1.0,0.1,epsilon_greedy_bandit
0.0745,100,23_03_46_033432,0701,2000,5,USNet,150,0.0335,-122.38805970149251,0.088,15.340909090909088,100.0,-1.0,0.2,epsilon_greedy_bandit
0.0745,100,23_10_47_802442,0701,2000,5,USNet,150,0.0335,-122.38805970149251,0.088,15.340909090909088,100.0,-10.0,0.2,epsilon_greedy_bandit
0.0745,100,23_02_15_314951,0701,2000,5,USNet,150,0.0335,-122.38805970149251,0.088,15.340909090909088,10.0,-1.0,0.2,epsilon_greedy_bandit
0.0765,100,23_08_42_021536,0701,2000,5,USNet,150,0.0335,-128.3582089552239,0.088,13.068181818181815,100.0,-10.0,0.01,epsilon_greedy_bandit
0.0765,100,23_01_36_402207,0701,2000,5,USNet,150,0.0335,-128.3582089552239,0.088,13.068181818181815,10.0,-1.0,0.01,epsilon_greedy_bandit
0.0765,100,23_02_15_917881,0701,2000,5,USNet,150,0.0335,-128.3582089552239,0.088,13.068181818181815,100.0,-1.0,0.01,epsilon_greedy_bandit
0.0775,100,22_54_10_432489,0701,2000,5,USNet,150,0.0335,-131.34328358208953,0.088,11.931818181818176,10.0,0.0,0.2,epsilon_greedy_bandit
0.07799999999999999,100,23_08_57_237974,0701,2000,5,USNet,150,0.0335,-132.83582089552232,0.088,11.363636363636374,100.0,-10.0,0.06,epsilon_greedy_bandit
0.07799999999999999,100,23_02_37_655624,0701,2000,5,USNet,150,0.0335,-132.83582089552232,0.088,11.363636363636374,100.0,-1.0,0.06,epsilon_greedy_bandit
0.07799999999999999,100,23_01_37_167804,0701,2000,5,USNet,150,0.0335,-132.83582089552232,0.088,11.363636363636374,10.0,-1.0,0.06,epsilon_greedy_bandit
0.0795,100,22_57_53_248070,0701,2000,5,USNet,150,0.0335,-137.3134328358209,0.088,9.659090909090901,100.0,0.0,0.2,epsilon_greedy_bandit
0.08099999999999999,100,23_03_42_196696,0701,2000,5,USNet,150,0.0335,-141.79104477611935,0.088,7.954545454545463,100.0,-1.0,0.1,epsilon_greedy_bandit
0.08099999999999999,100,23_03_09_127822,0701,2000,5,USNet,150,0.0335,-141.79104477611935,0.088,7.954545454545463,10.0,-1.0,0.1,epsilon_greedy_bandit
0.08099999999999999,100,23_09_13_144770,0701,2000,5,USNet,150,0.0335,-141.79104477611935,0.088,7.954545454545463,100.0,-10.0,0.1,epsilon_greedy_bandit
0.0825,100,22_52_58_626222,0701,2000,5,USNet,150,0.0335,-146.26865671641792,0.088,6.24999999999999,10.0,0.0,0.01,epsilon_greedy_bandit
0.0825,100,22_54_12_667645,0701,2000,5,USNet,150,0.0335,-146.26865671641792,0.088,6.24999999999999,100.0,0.0,0.01,epsilon_greedy_bandit
0.0825,100,22_52_57_220276,0701,2000,5,USNet,150,0.0335,-146.26865671641792,0.088,6.24999999999999,1.0,0.0,0.01,epsilon_greedy_bandit
0.086,100,22_53_06_078832,0701,2000,5,USNet,150,0.0335,-156.71641791044772,0.088,2.2727272727272747,0.0,0.0,0.01,epsilon_greedy_bandit
0.087,100,22_55_05_366358,0701,2000,5,USNet,150,0.0335,-159.7014925373134,0.088,1.1363636363636374,10.0,0.0,0.1,epsilon_greedy_bandit
0.087,100,22_52_58_127422,0701,2000,5,USNet,150,0.0335,-159.7014925373134,0.088,1.1363636363636374,1.0,0.0,0.1,epsilon_greedy_bandit
0.087,100,22_57_27_289050,0701,2000,5,USNet,150,0.0335,-159.7014925373134,0.088,1.1363636363636374,100.0,0.0,0.1,epsilon_greedy_bandit
0.0885,100,22_54_12_667686,0701,2000,5,USNet,150,0.0335,-164.1791044776119,0.088,-0.5681818181818187,100.0,0.0,0.06,epsilon_greedy_bandit
0.0885,100,22_53_04_452114,0701,2000,5,USNet,150,0.0335,-164.1791044776119,0.088,-0.5681818181818187,1.0,0.0,0.06,epsilon_greedy_bandit
0.0885,100,22_54_56_982193,0701,2000,5,USNet,150,0.0335,-164.1791044776119,0.088,-0.5681818181818187,10.0,0.0,0.06,epsilon_greedy_bandit
0.091,100,22_53_05_313210,0701,2000,5,USNet,150,0.0335,-171.6417910447761,0.088,-3.4090909090909123,0.0,0.0,0.06,epsilon_greedy_bandit
0.096,100,22_54_06_965622,0701,2000,5,USNet,150,0.0335,-186.56716417910445,0.088,-9.090909090909099,0.0,0.0,0.1,epsilon_greedy_bandit
0.0965,100,22_52_59_501248,0701,2000,5,USNet,150,0.0335,-188.0597014925373,0.088,-9.659090909090919,0.0,0.0,0.2,epsilon_greedy_bandit


==> data/erlang_750/k5/USNet/q_learning_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Learning Rate,Discount Factor,Epsilon End,Reward,Penalty,Epsilon Start,Path Algorithm
0.0452,100,22_01_53_379810,0702,2000,5,USNet,150,0.0335,-34.92537313432834,0.088,48.63636363636364,0.05,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0452,100,21_56_44_214799,0702,2000,5,USNet,150,0.0335,-34.92537313432834,0.088,48.63636363636364,0.05,0.01,0.05,1.0,-10.0,0.2,q_learning
0.04529999999999999,100,21_58_51_958228,0702,2000,5,USNet,150,0.0335,-35.2238805970149,0.088,48.52272727272728,0.05,0.01,0.05,1.0,-100.0,0.2,q_learning
0.045349999999999994,100,21_57_55_745586,0702,2000,5,USNet,150,0.0335,-35.373134328358184,0.088,48.46590909090909,0.05,0.95,0.05,1.0,-100.0,0.1,q_learning
0.045349999999999994,100,21_57_52_700536,0702,2000,5,USNet,150,0.0335,-35.373134328358184,0.088,48.46590909090909,0.05,0.95,0.05,1.0,-100.0,0.05,q_learning
0.045849999999999995,100,22_01_50_985676,0702,2000,5,USNet,150,0.0335,-36.86567164179102,0.088,47.89772727272727,0.01,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045849999999999995,100,22_01_50_156713,0702,2000,5,USNet,150,0.0335,-36.86567164179102,0.088,47.89772727272727,0.05,0.95,0.05,10.0,-100.0,0.2,q_learning
0.045849999999999995,100,21_56_45_356075,0702,2000,5,USNet,150,0.0335,-36.86567164179102,0.088,47.89772727272727,0.01,0.95,0.05,1.0,-10.0,0.2,q_learning
0.045849999999999995,100,21_56_48_192488,0702,2000,5,USNet,150,0.0335,-36.86567164179102,0.088,47.89772727272727,0.05,0.95,0.05,1.0,-10.0,0.2,q_learning
0.04615,100,21_57_51_893134,0702,2000,5,USNet,150,0.0335,-37.76119402985073,0.088,47.55681818181819,0.1,0.95,0.05,1.0,-100.0,0.05,q_learning
0.04615,100,21_57_51_950725,0702,2000,5,USNet,150,0.0335,-37.76119402985073,0.088,47.55681818181819,0.1,0.95,0.05,1.0,-100.0,0.1,q_learning
0.046349999999999995,100,21_51_56_318972,0702,2000,5,USNet,150,0.0335,-38.35820895522386,0.088,47.32954545454546,0.01,0.95,0.05,1.0,-10.0,0.05,q_learning
0.046349999999999995,100,21_52_27_983992,0702,2000,5,USNet,150,0.0335,-38.35820895522386,0.088,47.32954545454546,0.01,0.95,0.05,1.0,-10.0,0.1,q_learning
0.046349999999999995,100,22_01_35_037853,0702,2000,5,USNet,150,0.0335,-38.35820895522386,0.088,47.32954545454546,0.01,0.95,0.05,10.0,-100.0,0.1,q_learning
0.046349999999999995,100,22_00_32_815373,0702,2000,5,USNet,150,0.0335,-38.35820895522386,0.088,47.32954545454546,0.01,0.95,0.05,10.0,-100.0,0.05,q_learning
0.046549999999999994,100,21_58_19_140497,0702,2000,5,USNet,150,0.0335,-38.95522388059699,0.088,47.102272727272734,0.05,0.95,0.05,1.0,-100.0,0.2,q_learning
0.046549999999999994,100,21_58_56_025433,0702,2000,5,USNet,150,0.0335,-38.95522388059699,0.088,47.102272727272734,0.01,0.01,0.05,1.0,-100.0,0.2,q_learning
0.046599999999999996,100,21_57_52_035625,0702,2000,5,USNet,150,0.0335,-39.104477611940275,0.088,47.04545454545455,0.01,0.01,0.05,1.0,-100.0,0.05,q_learning
0.046599999999999996,100,21_58_19_452152,0702,2000,5,USNet,150,0.0335,-39.104477611940275,0.088,47.04545454545455,0.01,0.01,0.05,1.0,-100.0,0.1,q_learning
0.046599999999999996,100,21_58_57_056201,0702,2000,5,USNet,150,0.0335,-39.104477611940275,0.088,47.04545454545455,0.1,0.95,0.05,1.0,-100.0,0.2,q_learning
0.046799999999999994,100,22_01_01_913633,0702,2000,5,USNet,150,0.0335,-39.70149253731341,0.088,46.81818181818182,0.05,0.01,0.05,10.0,-100.0,0.05,q_learning
0.046799999999999994,100,22_01_35_224956,0702,2000,5,USNet,150,0.0335,-39.70149253731341,0.088,46.81818181818182,0.05,0.01,0.05,10.0,-100.0,0.1,q_learning
0.046799999999999994,100,21_55_39_931046,0702,2000,5,USNet,150,0.0335,-39.70149253731341,0.088,46.81818181818182,0.05,0.01,0.05,1.0,-10.0,0.1,q_learning
0.046799999999999994,100,21_52_13_513435,0702,2000,5,USNet,150,0.0335,-39.70149253731341,0.088,46.81818181818182,0.05,0.01,0.05,1.0,-10.0,0.05,q_learning
0.046849999999999996,100,21_58_20_330780,0702,2000,5,USNet,150,0.0335,-39.85074626865669,0.088,46.76136363636364,0.01,0.95,0.05,1.0,-100.0,0.2,q_learning
0.04695,100,21_59_59_559377,0702,2000,5,USNet,150,0.0335,-40.14925373134327,0.088,46.647727272727266,0.1,0.01,0.05,1.0,-100.0,0.2,q_learning
0.047299999999999995,100,21_57_52_700330,0702,2000,5,USNet,150,0.0335,-41.19402985074625,0.088,46.25,0.01,0.95,0.05,1.0,-100.0,0.05,q_learning
0.047299999999999995,100,21_57_53_501844,0702,2000,5,USNet,150,0.0335,-41.19402985074625,0.088,46.25,0.01,0.95,0.05,1.0,-100.0,0.1,q_learning
0.0474,100,22_01_35_249650,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.01,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0474,100,22_01_01_323622,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.1,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0474,100,21_52_43_765957,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.01,0.01,0.05,1.0,-10.0,0.1,q_learning
0.0474,100,22_01_54_514579,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.1,0.01,0.05,10.0,-100.0,0.1,q_learning
0.0474,100,22_01_00_124204,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.01,0.01,0.05,10.0,-100.0,0.05,q_learning
0.0474,100,21_52_16_626341,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.1,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0474,100,21_52_24_886361,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.01,0.01,0.05,1.0,-10.0,0.05,q_learning
0.0474,100,21_56_13_429353,0702,2000,5,USNet,150,0.0335,-41.49253731343282,0.088,46.13636363636363,0.1,0.01,0.05,1.0,-10.0,0.1,q_learning
0.04745,100,21_58_18_127432,0702,2000,5,USNet,150,0.0335,-41.64179104477611,0.088,46.07954545454545,0.05,0.01,0.05,1.0,-100.0,0.1,q_learning
0.04745,100,21_57_54_477292,0702,2000,5,USNet,150,0.0335,-41.64179104477611,0.088,46.07954545454545,0.05,0.01,0.05,1.0,-100.0,0.05,q_learning
0.047549999999999995,100,21_56_44_169570,0702,2000,5,USNet,150,0.0335,-41.940298507462664,0.088,45.96590909090909,0.01,0.01,0.05,1.0,-10.0,0.2,q_learning
0.047549999999999995,100,22_01_50_611772,0702,2000,5,USNet,150,0.0335,-41.940298507462664,0.088,45.96590909090909,0.01,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0477,100,22_01_35_202621,0702,2000,5,USNet,150,0.0335,-42.38805970149252,0.088,45.79545454545455,0.1,0.95,0.05,10.0,-100.0,0.1,q_learning
0.0477,100,21_52_00_503777,0702,2000,5,USNet,150,0.0335,-42.38805970149252,0.088,45.79545454545455,0.1,0.95,0.05,1.0,-10.0,0.05,q_learning
0.0477,100,21_52_43_650628,0702,2000,5,USNet,150,0.0335,-42.38805970149252,0.088,45.79545454545455,0.1,0.95,0.05,1.0,-10.0,0.1,q_learning
0.0477,100,22_01_19_185975,0702,2000,5,USNet,150,0.0335,-42.38805970149252,0.088,45.79545454545455,0.1,0.95,0.05,10.0,-100.0,0.05,q_learning
0.04785,100,21_52_24_658509,0702,2000,5,USNet,150,0.0335,-42.83582089552237,0.088,45.625,0.05,0.95,0.05,1.0,-10.0,0.1,q_learning
0.04785,100,22_01_34_378262,0702,2000,5,USNet,150,0.0335,-42.83582089552237,0.088,45.625,0.05,0.95,0.05,10.0,-100.0,0.1,q_learning
0.04785,100,22_00_50_112660,0702,2000,5,USNet,150,0.0335,-42.83582089552237,0.088,45.625,0.05,0.95,0.05,10.0,-100.0,0.05,q_learning
0.04785,100,21_51_55_981668,0702,2000,5,USNet,150,0.0335,-42.83582089552237,0.088,45.625,0.05,0.95,0.05,1.0,-10.0,0.05,q_learning
0.04795,100,21_57_55_692234,0702,2000,5,USNet,150,0.0335,-43.13432835820895,0.088,45.51136363636363,0.1,0.01,0.05,1.0,-100.0,0.05,q_learning
0.04795,100,21_58_20_643981,0702,2000,5,USNet,150,0.0335,-43.13432835820895,0.088,45.51136363636363,0.1,0.01,0.05,1.0,-100.0,0.1,q_learning
0.048049999999999995,100,22_01_50_150201,0702,2000,5,USNet,150,0.0335,-43.4328358208955,0.088,45.39772727272727,0.1,0.95,0.05,10.0,-100.0,0.2,q_learning
0.048049999999999995,100,21_56_44_277726,0702,2000,5,USNet,150,0.0335,-43.4328358208955,0.088,45.39772727272727,0.1,0.95,0.05,1.0,-10.0,0.2,q_learning
0.0487,100,22_01_53_257284,0702,2000,5,USNet,150,0.0335,-45.3731343283582,0.088,44.65909090909091,0.1,0.01,0.05,10.0,-100.0,0.2,q_learning
0.0487,100,21_56_43_774812,0702,2000,5,USNet,150,0.0335,-45.3731343283582,0.088,44.65909090909091,0.1,0.01,0.05,1.0,-10.0,0.2,q_learning
0.05789999999999999,100,22_01_51_127606,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.05,0.01,0.05,100.0,-100.0,0.05,q_learning
0.05789999999999999,100,22_02_42_682452,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.05,0.01,0.05,100.0,-100.0,0.1,q_learning
0.05789999999999999,100,22_02_08_393909,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.01,0.01,0.05,100.0,-100.0,0.1,q_learning
0.05789999999999999,100,21_51_59_206815,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.01,0.01,0.05,1.0,-1.0,0.1,q_learning
0.05789999999999999,100,21_51_59_206136,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.05,0.01,0.05,1.0,-1.0,0.1,q_learning
0.05789999999999999,100,21_56_49_183610,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.05,0.01,0.05,10.0,-10.0,0.05,q_learning
0.05789999999999999,100,21_56_50_269423,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.01,0.01,0.05,10.0,-10.0,0.05,q_learning
0.05789999999999999,100,21_56_54_048049,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.01,0.01,0.05,10.0,-10.0,0.1,q_learning
0.05789999999999999,100,21_56_54_048836,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.05,0.01,0.05,10.0,-10.0,0.1,q_learning
0.05789999999999999,100,22_01_51_317483,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.01,0.01,0.05,100.0,-100.0,0.05,q_learning
0.05789999999999999,100,21_51_56_325954,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.05,0.01,0.05,1.0,-1.0,0.05,q_learning
0.05789999999999999,100,21_51_56_057607,0702,2000,5,USNet,150,0.0335,-72.83582089552235,0.088,34.20454545454546,0.01,0.01,0.05,1.0,-1.0,0.05,q_learning
0.05815,100,21_56_49_104627,0702,2000,5,USNet,150,0.0335,-73.5820895522388,0.088,33.92045454545454,0.1,0.01,0.05,10.0,-10.0,0.05,q_learning
0.05815,100,22_02_09_677161,0702,2000,5,USNet,150,0.0335,-73.5820895522388,0.088,33.92045454545454,0.1,0.01,0.05,100.0,-100.0,0.05,q_learning
0.05815,100,21_51_59_206060,0702,2000,5,USNet,150,0.0335,-73.5820895522388,0.088,33.92045454545454,0.1,0.01,0.05,1.0,-1.0,0.1,q_learning
0.05815,100,21_56_53_023260,0702,2000,5,USNet,150,0.0335,-73.5820895522388,0.088,33.92045454545454,0.1,0.01,0.05,10.0,-10.0,0.1,q_learning
0.05815,100,22_02_42_945292,0702,2000,5,USNet,150,0.0335,-73.5820895522388,0.088,33.92045454545454,0.1,0.01,0.05,100.0,-100.0,0.1,q_learning
0.058699999999999995,100,21_56_49_631916,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.05,0.95,0.05,10.0,-10.0,0.05,q_learning
0.058699999999999995,100,21_51_57_909075,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.01,0.95,0.05,1.0,-1.0,0.1,q_learning
0.058699999999999995,100,22_01_52_166179,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.05,0.95,0.05,100.0,-100.0,0.05,q_learning
0.058699999999999995,100,22_01_52_172230,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.01,0.95,0.05,100.0,-100.0,0.05,q_learning
0.058699999999999995,100,21_51_57_909092,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.05,0.95,0.05,1.0,-1.0,0.1,q_learning
0.058699999999999995,100,21_56_53_017602,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.01,0.95,0.05,10.0,-10.0,0.05,q_learning
0.058699999999999995,100,21_51_54_625174,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.01,0.95,0.05,1.0,-1.0,0.05,q_learning
0.058699999999999995,100,22_02_26_446765,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.01,0.95,0.05,100.0,-100.0,0.1,q_learning
0.058699999999999995,100,22_02_06_287482,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.05,0.95,0.05,100.0,-100.0,0.1,q_learning
0.058699999999999995,100,21_51_59_012262,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.05,0.95,0.05,1.0,-1.0,0.05,q_learning
0.058699999999999995,100,21_56_50_898171,0702,2000,5,USNet,150,0.0335,-75.2238805970149,0.088,33.29545454545455,0.05,0.95,0.05,10.0,-10.0,0.1,q_learning
0.058899999999999994,100,22_01_53_194021,0702,2000,5,USNet,150,0.0335,-75.82089552238803,0.088,33.06818181818182,0.1,0.95,0.05,100.0,-100.0,0.05,q_learning
0.058899999999999994,100,21_56_50_193101,0702,2000,5,USNet,150,0.0335,-75.82089552238803,0.088,33.06818181818182,0.1,0.95,0.05,10.0,-10.0,0.05,q_learning
0.058899999999999994,100,22_02_08_424295,0702,2000,5,USNet,150,0.0335,-75.82089552238803,0.088,33.06818181818182,0.1,0.95,0.05,100.0,-100.0,0.1,q_learning
0.058899999999999994,100,21_51_57_528661,0702,2000,5,USNet,150,0.0335,-75.82089552238803,0.088,33.06818181818182,0.1,0.95,0.05,1.0,-1.0,0.1,q_learning
0.058899999999999994,100,21_52_04_337616,0702,2000,5,USNet,150,0.0335,-75.82089552238803,0.088,33.06818181818182,0.1,0.95,0.05,1.0,-1.0,0.05,q_learning
0.058899999999999994,100,21_56_50_898198,0702,2000,5,USNet,150,0.0335,-75.82089552238803,0.088,33.06818181818182,0.1,0.95,0.05,10.0,-10.0,0.1,q_learning
0.06295,100,21_56_54_150615,0702,2000,5,USNet,150,0.0335,-87.91044776119404,0.088,28.46590909090908,0.05,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06295,100,22_02_51_111079,0702,2000,5,USNet,150,0.0335,-87.91044776119404,0.088,28.46590909090908,0.05,0.01,0.05,100.0,-100.0,0.2,q_learning
0.06295,100,21_52_04_860601,0702,2000,5,USNet,150,0.0335,-87.91044776119404,0.088,28.46590909090908,0.05,0.01,0.05,1.0,-1.0,0.2,q_learning
0.06475,100,21_52_02_857802,0702,2000,5,USNet,150,0.0335,-93.28358208955223,0.088,26.42045454545454,0.01,0.01,0.05,1.0,-1.0,0.2,q_learning
0.06475,100,21_56_51_207484,0702,2000,5,USNet,150,0.0335,-93.28358208955223,0.088,26.42045454545454,0.01,0.01,0.05,10.0,-10.0,0.2,q_learning
0.06475,100,22_02_41_456545,0702,2000,5,USNet,150,0.0335,-93.28358208955223,0.088,26.42045454545454,0.01,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0653,100,22_02_41_225423,0702,2000,5,USNet,150,0.0335,-94.92537313432834,0.088,25.795454545454543,0.1,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0653,100,21_52_02_249578,0702,2000,5,USNet,150,0.0335,-94.92537313432834,0.088,25.795454545454543,0.1,0.95,0.05,1.0,-1.0,0.2,q_learning
0.0653,100,21_56_50_487396,0702,2000,5,USNet,150,0.0335,-94.92537313432834,0.088,25.795454545454543,0.1,0.95,0.05,10.0,-10.0,0.2,q_learning
0.06534999999999999,100,22_02_41_326208,0702,2000,5,USNet,150,0.0335,-95.0746268656716,0.088,25.73863636363637,0.05,0.95,0.05,100.0,-100.0,0.2,q_learning
0.06534999999999999,100,21_56_53_045270,0702,2000,5,USNet,150,0.0335,-95.0746268656716,0.088,25.73863636363637,0.05,0.95,0.05,10.0,-10.0,0.2,q_learning
0.06534999999999999,100,21_52_02_249289,0702,2000,5,USNet,150,0.0335,-95.0746268656716,0.088,25.73863636363637,0.05,0.95,0.05,1.0,-1.0,0.2,q_learning
0.06570000000000001,100,21_52_02_250654,0702,2000,5,USNet,150,0.0335,-96.11940298507464,0.088,25.340909090909076,0.01,0.95,0.05,1.0,-1.0,0.2,q_learning
0.06570000000000001,100,21_56_53_022359,0702,2000,5,USNet,150,0.0335,-96.11940298507464,0.088,25.340909090909076,0.01,0.95,0.05,10.0,-10.0,0.2,q_learning
0.06570000000000001,100,22_02_44_202431,0702,2000,5,USNet,150,0.0335,-96.11940298507464,0.088,25.340909090909076,0.01,0.95,0.05,100.0,-100.0,0.2,q_learning
0.0676,100,21_52_06_355395,0702,2000,5,USNet,150,0.0335,-101.79104477611938,0.088,23.181818181818183,0.1,0.01,0.05,1.0,-1.0,0.2,q_learning
0.0676,100,22_02_51_630410,0702,2000,5,USNet,150,0.0335,-101.79104477611938,0.088,23.181818181818183,0.1,0.01,0.05,100.0,-100.0,0.2,q_learning
0.0698,100,21_57_51_772387,0702,2000,5,USNet,150,0.0335,-108.35820895522387,0.088,20.681818181818176,0.05,0.01,0.05,100.0,-10.0,0.2,q_learning
0.0698,100,21_51_55_361494,0702,2000,5,USNet,150,0.0335,-108.35820895522387,0.088,20.681818181818176,0.05,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0698,100,21_52_02_102451,0702,2000,5,USNet,150,0.0335,-108.35820895522387,0.088,20.681818181818176,0.05,0.01,0.05,100.0,-1.0,0.2,q_learning
0.07099999999999998,100,21_57_17_061322,0702,2000,5,USNet,150,0.0335,-111.94029850746261,0.088,19.318181818181838,0.01,0.01,0.05,100.0,-10.0,0.05,q_learning
0.07099999999999998,100,21_57_50_022922,0702,2000,5,USNet,150,0.0335,-111.94029850746261,0.088,19.318181818181838,0.01,0.01,0.05,100.0,-10.0,0.1,q_learning
0.07099999999999998,100,21_51_58_021715,0702,2000,5,USNet,150,0.0335,-111.94029850746261,0.088,19.318181818181838,0.01,0.01,0.05,10.0,-1.0,0.05,q_learning
0.07099999999999998,100,21_51_54_693736,0702,2000,5,USNet,150,0.0335,-111.94029850746261,0.088,19.318181818181838,0.01,0.01,0.05,10.0,-1.0,0.1,q_learning
0.0715,100,21_51_56_401266,0702,2000,5,USNet,150,0.0335,-113.43283582089549,0.088,18.750000000000004,0.05,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0715,100,21_51_59_947660,0702,2000,5,USNet,150,0.0335,-113.43283582089549,0.088,18.750000000000004,0.1,0.95,0.05,100.0,-1.0,0.2,q_learning
0.0715,100,21_51_56_401668,0702,2000,5,USNet,150,0.0335,-113.43283582089549,0.088,18.750000000000004,0.1,0.95,0.05,10.0,-1.0,0.2,q_learning
0.0715,100,21_57_54_462670,0702,2000,5,USNet,150,0.0335,-113.43283582089549,0.088,18.750000000000004,0.05,0.95,0.05,100.0,-10.0,0.2,q_learning
0.0715,100,21_57_54_461940,0702,2000,5,USNet,150,0.0335,-113.43283582089549,0.088,18.750000000000004,0.1,0.95,0.05,100.0,-10.0,0.2,q_learning
0.07225,100,21_57_17_949832,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.01,0.05,100.0,-10.0,0.05,q_learning
0.07225,100,21_51_59_762877,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07225,100,21_52_03_695955,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.95,0.05,100.0,-1.0,0.2,q_learning
0.07225,100,21_52_01_159297,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.1,0.01,0.05,10.0,-1.0,0.1,q_learning
0.07225,100,21_57_50_031671,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.01,0.05,100.0,-10.0,0.1,q_learning
0.07225,100,21_57_53_471410,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.1,0.01,0.05,100.0,-10.0,0.05,q_learning
0.07225,100,21_51_55_721180,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.1,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07225,100,21_51_57_024837,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07225,100,21_57_53_600983,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.1,0.01,0.05,100.0,-10.0,0.1,q_learning
0.07225,100,21_52_00_491144,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.1,0.01,0.05,10.0,-1.0,0.05,q_learning
0.07225,100,21_52_00_491365,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.01,0.05,10.0,-1.0,0.05,q_learning
0.07225,100,21_52_01_158947,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.05,0.01,0.05,10.0,-1.0,0.1,q_learning
0.07225,100,21_51_58_542455,0702,2000,5,USNet,150,0.0335,-115.67164179104475,0.088,17.897727272727273,0.1,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07269999999999999,100,21_52_09_865738,0702,2000,5,USNet,150,0.0335,-117.01492537313428,0.088,17.386363636363647,0.1,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0735,100,21_52_02_103604,0702,2000,5,USNet,150,0.0335,-119.40298507462683,0.088,16.477272727272727,0.01,0.01,0.05,100.0,-1.0,0.2,q_learning
0.0735,100,21_51_55_362006,0702,2000,5,USNet,150,0.0335,-119.40298507462683,0.088,16.477272727272727,0.01,0.01,0.05,10.0,-1.0,0.2,q_learning
0.0735,100,21_57_54_462000,0702,2000,5,USNet,150,0.0335,-119.40298507462683,0.088,16.477272727272727,0.01,0.01,0.05,100.0,-10.0,0.2,q_learning
0.07459999999999999,100,21_52_04_697343,0702,2000,5,USNet,150,0.0335,-122.68656716417905,0.088,15.227272727272739,0.01,0.01,0.05,100.0,-1.0,0.1,q_learning
0.07459999999999999,100,21_51_59_763367,0702,2000,5,USNet,150,0.0335,-122.68656716417905,0.088,15.227272727272739,0.01,0.01,0.05,100.0,-1.0,0.05,q_learning
0.07544999999999999,100,21_52_00_490916,0702,2000,5,USNet,150,0.0335,-125.22388059701488,0.088,14.261363636363644,0.01,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07544999999999999,100,21_51_58_542491,0702,2000,5,USNet,150,0.0335,-125.22388059701488,0.088,14.261363636363644,0.01,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07544999999999999,100,21_52_06_463406,0702,2000,5,USNet,150,0.0335,-125.22388059701488,0.088,14.261363636363644,0.01,0.95,0.05,10.0,-1.0,0.05,q_learning
0.07544999999999999,100,21_57_17_855459,0702,2000,5,USNet,150,0.0335,-125.22388059701488,0.088,14.261363636363644,0.01,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07544999999999999,100,21_57_49_495808,0702,2000,5,USNet,150,0.0335,-125.22388059701488,0.088,14.261363636363644,0.01,0.95,0.05,100.0,-10.0,0.1,q_learning
0.07544999999999999,100,21_52_00_907597,0702,2000,5,USNet,150,0.0335,-125.22388059701488,0.088,14.261363636363644,0.01,0.95,0.05,100.0,-1.0,0.05,q_learning
0.0755,100,21_52_05_732062,0702,2000,5,USNet,150,0.0335,-125.37313432835819,0.088,14.204545454545453,0.05,0.95,0.05,10.0,-1.0,0.05,q_learning
0.0755,100,21_57_16_154272,0702,2000,5,USNet,150,0.0335,-125.37313432835819,0.088,14.204545454545453,0.05,0.95,0.05,100.0,-10.0,0.05,q_learning
0.0755,100,21_51_54_628200,0702,2000,5,USNet,150,0.0335,-125.37313432835819,0.088,14.204545454545453,0.05,0.95,0.05,10.0,-1.0,0.1,q_learning
0.0755,100,21_57_49_359251,0702,2000,5,USNet,150,0.0335,-125.37313432835819,0.088,14.204545454545453,0.05,0.95,0.05,100.0,-10.0,0.1,q_learning
0.0755,100,21_51_58_542493,0702,2000,5,USNet,150,0.0335,-125.37313432835819,0.088,14.204545454545453,0.05,0.95,0.05,100.0,-1.0,0.1,q_learning
0.0755,100,21_52_00_907472,0702,2000,5,USNet,150,0.0335,-125.37313432835819,0.088,14.204545454545453,0.05,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07555,100,21_51_54_626805,0702,2000,5,USNet,150,0.0335,-125.52238805970151,0.088,14.147727272727263,0.1,0.95,0.05,10.0,-1.0,0.1,q_learning
0.07555,100,21_51_58_021411,0702,2000,5,USNet,150,0.0335,-125.52238805970151,0.088,14.147727272727263,0.1,0.95,0.05,10.0,-1.0,0.05,q_learning
0.07555,100,21_51_59_762908,0702,2000,5,USNet,150,0.0335,-125.52238805970151,0.088,14.147727272727263,0.1,0.95,0.05,100.0,-1.0,0.05,q_learning
0.07555,100,21_57_48_729523,0702,2000,5,USNet,150,0.0335,-125.52238805970151,0.088,14.147727272727263,0.1,0.95,0.05,100.0,-10.0,0.1,q_learning
0.07555,100,21_52_06_904885,0702,2000,5,USNet,150,0.0335,-125.52238805970151,0.088,14.147727272727263,0.1,0.95,0.05,100.0,-1.0,0.1,q_learning
0.07555,100,21_57_17_223769,0702,2000,5,USNet,150,0.0335,-125.52238805970151,0.088,14.147727272727263,0.1,0.95,0.05,100.0,-10.0,0.05,q_learning
0.07599999999999998,100,21_52_03_695924,0702,2000,5,USNet,150,0.0335,-126.86567164179098,0.088,13.63636363636365,0.01,0.95,0.05,100.0,-1.0,0.2,q_learning
0.07599999999999998,100,21_57_54_404873,0702,2000,5,USNet,150,0.0335,-126.86567164179098,0.088,13.63636363636365,0.01,0.95,0.05,100.0,-10.0,0.2,q_learning
0.07599999999999998,100,21_51_56_401473,0702,2000,5,USNet,150,0.0335,-126.86567164179098,0.088,13.63636363636365,0.01,0.95,0.05,10.0,-1.0,0.2,q_learning
0.07665,100,21_51_55_361525,0702,2000,5,USNet,150,0.0335,-128.8059701492537,0.088,12.897727272727272,0.1,0.01,0.05,10.0,-1.0,0.2,q_learning
0.07665,100,21_57_52_700471,0702,2000,5,USNet,150,0.0335,-128.8059701492537,0.088,12.897727272727272,0.1,0.01,0.05,100.0,-10.0,0.2,q_learning


==> data/erlang_750/k5/USNet/ucb_bandit_analysis.csv <==
Blocking,Completed Iters,Sim Start,Date,Num Requests,K Paths,Network,Arrival Rate,Blocking K=5,KSP Improvement,Blocking K=1,SPF Improvement,Reward,Penalty,Epsilon Start,Path Algorithm
0.0955,100,23_09_10_206187,0701,2000,5,USNet,150,0.0335,-185.07462686567163,0.088,-8.52272727272728,10.0,-10.0,0.1,ucb_bandit
0.0955,100,23_08_12_962298,0701,2000,5,USNet,150,0.0335,-185.07462686567163,0.088,-8.52272727272728,10.0,-10.0,0.06,ucb_bandit
0.0955,100,23_08_56_681011,0701,2000,5,USNet,150,0.0335,-185.07462686567163,0.088,-8.52272727272728,10.0,-10.0,0.01,ucb_bandit
0.0955,100,23_08_39_591884,0701,2000,5,USNet,150,0.0335,-185.07462686567163,0.088,-8.52272727272728,10.0,-10.0,0.2,ucb_bandit
0.0964,100,23_01_35_517149,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,10.0,-1.0,0.06,ucb_bandit
0.0964,100,23_07_43_793982,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,1.0,-10.0,0.1,ucb_bandit
0.0964,100,23_07_25_527626,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,1.0,-10.0,0.01,ucb_bandit
0.0964,100,23_07_10_738405,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,1.0,-10.0,0.06,ucb_bandit
0.0964,100,23_02_15_582954,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,10.0,-1.0,0.2,ucb_bandit
0.0964,100,23_03_13_159274,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,10.0,-1.0,0.1,ucb_bandit
0.0964,100,23_01_36_401589,0701,2000,5,USNet,150,0.0335,-187.7611940298507,0.088,-9.545454545454552,10.0,-1.0,0.01,ucb_bandit
0.09645,100,23_11_16_089387,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,0.0,-100.0,0.2,ucb_bandit
0.09645,100,23_10_43_625424,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,0.0,-100.0,0.1,ucb_bandit
0.09645,100,22_57_53_248068,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,100.0,0.0,0.2,ucb_bandit
0.09645,100,22_57_33_910143,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,100.0,0.0,0.1,ucb_bandit
0.09645,100,22_54_12_667672,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,100.0,0.0,0.06,ucb_bandit
0.09645,100,23_10_12_990058,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,0.0,-100.0,0.06,ucb_bandit
0.09645,100,23_10_12_552538,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,0.0,-100.0,0.01,ucb_bandit
0.09645,100,22_54_12_667708,0701,2000,5,USNet,150,0.0335,-187.91044776119398,0.088,-9.602272727272727,100.0,0.0,0.01,ucb_bandit
0.09655,100,23_03_38_835167,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,100.0,-1.0,0.2,ucb_bandit
0.09655,100,23_12_48_168500,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,1.0,-100.0,0.01,ucb_bandit
0.09655,100,23_04_21_383733,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,100.0,-1.0,0.1,ucb_bandit
0.09655,100,23_11_56_705978,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,1.0,-100.0,0.06,ucb_bandit
0.09655,100,23_03_48_823223,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,100.0,-1.0,0.06,ucb_bandit
0.09655,100,23_02_15_750074,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,100.0,-1.0,0.01,ucb_bandit
0.09655,100,23_12_17_788645,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,1.0,-100.0,0.1,ucb_bandit
0.09655,100,23_12_44_304943,0701,2000,5,USNet,150,0.0335,-188.20895522388057,0.088,-9.715909090909093,1.0,-100.0,0.2,ucb_bandit
0.09665,100,23_13_17_534295,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,10.0,-100.0,0.01,ucb_bandit
0.09665,100,23_13_47_610763,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,10.0,-100.0,0.06,ucb_bandit
0.09665,100,23_13_48_212255,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,10.0,-100.0,0.1,ucb_bandit
0.09665,100,23_08_41_994476,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,100.0,-10.0,0.01,ucb_bandit
0.09665,100,23_14_17_321711,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,10.0,-100.0,0.2,ucb_bandit
0.09665,100,23_10_02_008370,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,100.0,-10.0,0.06,ucb_bandit
0.09665,100,23_09_13_120699,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,100.0,-10.0,0.1,ucb_bandit
0.09665,100,23_09_44_594195,0701,2000,5,USNet,150,0.0335,-188.50746268656715,0.088,-9.82954545454546,100.0,-10.0,0.2,ucb_bandit
0.09705,100,23_16_22_966239,0701,2000,5,USNet,150,0.0335,-189.7014925373134,0.088,-10.284090909090912,100.0,-100.0,0.1,ucb_bandit
0.09705,100,23_15_47_788570,0701,2000,5,USNet,150,0.0335,-189.7014925373134,0.088,-10.284090909090912,100.0,-100.0,0.2,ucb_bandit
0.09705,100,23_14_48_122822,0701,2000,5,USNet,150,0.0335,-189.7014925373134,0.088,-10.284090909090912,100.0,-100.0,0.01,ucb_bandit
0.09705,100,23_14_46_384333,0701,2000,5,USNet,150,0.0335,-189.7014925373134,0.088,-10.284090909090912,100.0,-100.0,0.06,ucb_bandit
0.09895000000000001,100,22_54_56_982829,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,10.0,0.0,0.06,ucb_bandit
0.09895000000000001,100,22_54_10_432487,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,10.0,0.0,0.2,ucb_bandit
0.09895000000000001,100,22_53_30_135096,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,10.0,0.0,0.01,ucb_bandit
0.09895000000000001,100,22_55_05_366333,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,10.0,0.0,0.1,ucb_bandit
0.09895000000000001,100,23_05_08_712339,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,0.0,-10.0,0.06,ucb_bandit
0.09895000000000001,100,23_04_12_967431,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,0.0,-10.0,0.01,ucb_bandit
0.09895000000000001,100,23_06_38_896680,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,0.0,-10.0,0.2,ucb_bandit
0.09895000000000001,100,23_05_42_345472,0701,2000,5,USNet,150,0.0335,-195.37313432835822,0.088,-12.443181818181836,0.0,-10.0,0.1,ucb_bandit
0.13555,100,22_52_57_220607,0701,2000,5,USNet,150,0.0335,-304.6268656716418,0.088,-54.03409090909093,1.0,0.0,0.01,ucb_bandit
0.13555,100,22_53_04_452266,0701,2000,5,USNet,150,0.0335,-304.6268656716418,0.088,-54.03409090909093,1.0,0.0,0.06,ucb_bandit
0.13745000000000002,100,22_53_25_627579,0701,2000,5,USNet,150,0.0335,-310.2985074626866,0.088,-56.19318181818185,1.0,0.0,0.1,ucb_bandit
0.13890000000000002,100,22_54_06_966493,0701,2000,5,USNet,150,0.0335,-314.62686567164184,0.088,-57.84090909090913,0.0,0.0,0.1,ucb_bandit
0.13890000000000002,100,22_53_06_081287,0701,2000,5,USNet,150,0.0335,-314.62686567164184,0.088,-57.84090909090913,0.0,0.0,0.01,ucb_bandit
0.13890000000000002,100,22_53_05_314674,0701,2000,5,USNet,150,0.0335,-314.62686567164184,0.088,-57.84090909090913,0.0,0.0,0.06,ucb_bandit
0.13890000000000002,100,22_52_59_501843,0701,2000,5,USNet,150,0.0335,-314.62686567164184,0.088,-57.84090909090913,0.0,0.0,0.2,ucb_bandit
0.13895,100,23_01_04_388015,0701,2000,5,USNet,150,0.0335,-314.776119402985,0.088,-57.89772727272727,1.0,-1.0,0.2,ucb_bandit
0.13895,100,23_01_10_225730,0701,2000,5,USNet,150,0.0335,-314.776119402985,0.088,-57.89772727272727,1.0,-1.0,0.1,ucb_bandit
0.13895,100,23_00_35_622404,0701,2000,5,USNet,150,0.0335,-314.776119402985,0.088,-57.89772727272727,1.0,-1.0,0.06,ucb_bandit
0.13895,100,23_00_33_514983,0701,2000,5,USNet,150,0.0335,-314.776119402985,0.088,-57.89772727272727,1.0,-1.0,0.01,ucb_bandit
0.1416,100,22_59_52_528738,0701,2000,5,USNet,150,0.0335,-322.68656716417905,0.088,-60.90909090909092,0.0,-1.0,0.1,ucb_bandit
0.1416,100,22_59_38_376894,0701,2000,5,USNet,150,0.0335,-322.68656716417905,0.088,-60.90909090909092,0.0,-1.0,0.06,ucb_bandit
0.1416,100,22_59_01_909181,0701,2000,5,USNet,150,0.0335,-322.68656716417905,0.088,-60.90909090909092,0.0,-1.0,0.01,ucb_bandit
0.1416,100,23_00_04_493098,0701,2000,5,USNet,150,0.0335,-322.68656716417905,0.088,-60.90909090909092,0.0,-1.0,0.2,ucb_bandit

